Differentiable Synthesis and Yield Optimization of Cross-Coupled Resonator Filters

Coupling-matrix synthesis of cross-coupled resonator filters is difficult when the desired topology is noncanonical. Automatic differentiation removes the need for problem-specific sensitivity expressions, but does not by itself overcome the nonconvex optimization landscape. This work develops a staged differentiable synthesis framework and identifies the importance of its initial objective through a controlled comparison that varies only the objective of the first optimization phase. For tenth- and sixteenth-order benchmarks, directly matching a frequency-sampled response under the prescribed topology reaches the target from $0$ of $24$ and $0$ of $12$ random starts, respectively. Replacing the first-stage objective with characteristic-polynomial matching increases the success rate to $18$ of $24$ and $12$ of $12$ (exact paired $p=7.6\times10^{-6}$ and $4.9\times10^{-4}$). The observed difference is not explained by local conditioning and is consistent with saturation of the bounded response residual far from the solution. A differentiable front end converts symmetric multiband specifications into target polynomials and, when applied end to end to a fabricated dual-band filter specification, finds a realization with one fewer cross-coupling than the published design. Finally, differentiating through Monte Carlo tolerance simulations enables yield-driven design centering, increasing the model-predicted yield from $50.9\%$ to $67.0\pm0.5\%$ under an additive coupling-error model, an improvement of $16.1$ percentage points.

==> data/dualband.dat <==
omega s11db s21db s11ydb
-2.000000000000000000e+00 -1.382537427224900192e-05 -5.497108105469999373e+01 -1.079798887961948495e-05
-1.996666666666666590e+00 -1.416928115456085783e-05 -5.486437201847903111e+01 -1.108583141136137256e-05
-1.993333333333333401e+00 -1.452261220327584220e-05 -5.475740296865437529e+01 -1.138197512385799621e-05
-1.989999999999999991e+00 -1.488565010394637424e-05 -5.465017249174002956e+01 -1.168667881583316720e-05
-1.986666666666666581e+00 -1.525868677276276926e-05 -5.454267916201877142e+01 -1.200020999492519666e-05
-1.983333333333333393e+00 -1.564202368925207804e-05 -5.443492154139627814e+01 -1.232284519013364975e-05
-1.979999999999999982e+00 -1.603597221836961054e-05 -5.432689817925307096e+01 -1.265487027487400006e-05
-1.976666666666666572e+00 -1.644085397887867569e-05 -5.421860761229428505e+01 -1.299658081510514027e-05
-1.973333333333333384e+00 -1.685700120015874481e-05 -5.411004836439709464e+01 -1.334828241552858669e-05
-1.969999999999999973e+00 -1.728475710312227346e-05 -5.400121894645576504e+01 -1.371029109278921715e-05
-1.966666666666666563e+00 -1.772447629366827486e-05 -5.389211785622435968e+01 -1.408293365156942264e-05
-1.963333333333333375e+00 -1.817652517542295225e-05 -5.378274357815702444e+01 -1.446654808864914430e-05
-1.959999999999999964e+00 -1.864128237308848026e-05 -5.367309458324570670e+01 -1.486148399310909508e-05
-1.956666666666666554e+00 -1.911913916447129572e-05 -5.356316932885551552e+01 -1.526810299089353381e-05
-1.953333333333333366e+00 -1.961049996265612461e-05 -5.345296625855737460e+01 -1.568677917780160366e-05
-1.949999999999999956e+00 -2.011578276346477376e-05 -5.334248380195806050e+01 -1.611789959105239511e-05
-1.946666666666666767e+00 -2.063541966427598112e-05 -5.323172037452766858e+01 -1.656186468374351757e-05
-1.943333333333333357e+00 -2.116985737127403380e-05 -5.312067437742427956e+01 -1.701908883402617858e-05
-1.939999999999999947e+00 -2.171955772984208356e-05 -5.300934419731583347e+01 -1.749000086295986048e-05
-1.936666666666666758e+00 -2.228499828099316708e-05 -5.289772820619931792e+01 -1.797504457551160988e-05
-1.933333333333333348e+00 -2.286667285444666329e-05 -5.278582476121685829e+01 -1.847467932373562691e-05
-1.929999999999999938e+00 -2.346509215206235468e-05 -5.267363220446909367e+01 -1.898938060177659377e-05
-1.926666666666666750e+00 -2.408078438142072285e-05 -5.256114886282539800e+01 -1.951964064858841634e-05
-1.923333333333333339e+00 -2.471429590676217807e-05 -5.244837304773112407e+01 -2.006596909019147786e-05
-1.919999999999999929e+00 -2.536619192692875051e-05 -5.233530305501172819e+01 -2.062889358964546145e-05
-1.916666666666666741e+00 -2.603705717066492889e-05 -5.222193716467374713e+01 -2.120896054909708064e-05
-1.913333333333333330e+00 -2.672749663917199056e-05 -5.210827364070246404e+01 -2.180673582918685906e-05
-1.909999999999999920e+00 -2.743813636312872594e-05 -5.199431073085634836e+01 -2.242280547327876332e-05
-1.906666666666666732e+00 -2.816962419153655622e-05 -5.188004666645812790e+01 -2.305777650980191313e-05
-1.903333333333333321e+00 -2.892263062685414103e-05 -5.176547966218238628e+01 -2.371227775170065997e-05
-1.899999999999999911e+00 -2.969784967459869566e-05 -5.165060791583971422e+01 -2.438696063445939654e-05
-1.896666666666666723e+00 -3.049599974116566157e-05 -5.153542960815727270e+01 -2.508250010523848281e-05
-1.893333333333333313e+00 -3.131782456250898906e-05 -5.141994290255564692e+01 -2.579959552936981083e-05
-1.889999999999999902e+00 -3.216409417236109068e-05 -5.130414594492214064e+01 -2.653897164892813466e-05
-1.886666666666666714e+00 -3.303560591577864910e-05 -5.118803686338019077e+01 -2.730137957023424044e-05
-1.883333333333333304e+00 -3.393318549258513386e-05 -5.107161376805481723e+01 -2.808759780054118617e-05
-1.879999999999999893e+00 -3.485768806060448623e-05 -5.095487475083434248e+01 -2.889843333583229167e-05
-1.876666666666666705e+00 -3.580999936397020816e-05 -5.083781788512795430e+01 -2.973472277272993838e-05
-1.873333333333333295e+00 -3.679103692894070707e-05 -5.072044122561913326e+01 -3.059733348405285064e-05
-1.870000000000000107e+00 -3.780175130504142688e-05 -5.060274280801502300e+01 -3.148716484355707694e-05
-1.866666666666666696e+00 -3.884312733899775893e-05 -5.048472064879135246e+01 -3.240514950371826920e-05
-1.863333333333333286e+00 -3.991618553642587884e-05 -5.036637274493315886e+01 -3.335225471401921985e-05
-1.859999999999999876e+00 -4.102198344667150982e-05 -5.024769707367091343e+01 -3.432948371735171925e-05
-1.856666666666666687e+00 -4.216161713347862938e-05 -5.012869159221222048e+01 -3.533787718981716596e-05
-1.853333333333333277e+00 -4.333622269966527459e-05 -5.000935423746874164e+01 -3.637851474996320431e-05
-1.850000000000000089e+00 -4.454697785423508813e-05 -4.988968292577854413e+01 -3.745251653456360235e-05
-1.846666666666666679e+00 -4.579510359521390050e-05 -4.976967555262335452e+01 -3.856104484190617460e-05
-1.843333333333333268e+00 -4.708186591467188731e-05 -4.964932999234122946e+01 -3.970530584162467694e-05
-1.840000000000000080e+00 -4.840857760982836321e-05 -4.952864409783380495e+01 -4.088655135975424076e-05
-1.836666666666666670e+00 -4.977660015877353458e-05 -4.940761570026857896e+01 -4.210608076119010714e-05
-1.833333333333333259e+00 -5.118734567913005144e-05 -4.928624260877599284e+01 -4.336524288615559424e-05
-1.830000000000000071e+00 -5.264227897736950058e-05 -4.916452261014097047e+01 -4.466543808407439471e-05
-1.826666666666666661e+00 -5.414291968203421385e-05 -4.904245346848899345e+01 -4.600812035449134427e-05
-1.823333333333333250e+00 -5.569084446568651629e-05 -4.892003292496670497e+01 -4.739479955261144330e-05
-1.820000000000000062e+00 -5.728768938065908014e-05 -4.879725869741659494e+01 -4.882704371056748559e-05
-1.816666666666666652e+00 -5.893515228353412129e-05 -4.867412848004592263e+01 -5.030648147345273682e-05
-1.813333333333333242e+00 -6.063499536860352180e-05 -4.855063994308964226e+01 -5.183480461636758463e-05
-1.810000000000000053e+00 -6.238904782284697555e-05 -4.842679073246717536e+01 -5.341377069841244269e-05
-1.806666666666666643e+00 -6.419920858121378339e-05 -4.830257846943294453e+01 -5.504520582180478220e-05
-1.803333333333333233e+00 -6.606744923042601398e-05 -4.817800075022056916e+01 -5.673100753373017330e-05
-1.800000000000000044e+00 -6.799581702080214349e-05 -4.805305514568039627e+01 -5.847314783235509566e-05
-1.796666666666666634e+00 -6.998643801888973113e-05 -4.792773920091049433e+01 -6.027367634354167556e-05
-1.793333333333333224e+00 -7.204152041248039940e-05 -4.780205043488071226e+01 -6.213472361233415408e-05
-1.790000000000000036e+00 -7.416335794968620962e-05 -4.767598634004986735e+01 -6.405850456997152728e-05
-1.786666666666666625e+00 -7.635433355065235686e-05 -4.754954438197563604e+01 -6.604732213399698072e-05
-1.783333333333333215e+00 -7.861692306297779985e-05 -4.742272199891726814e+01 -6.810357100511182720e-05
-1.780000000000000027e+00 -8.095369921774129239e-05 -4.729551660143090430e+01 -7.022974162220224257e-05
-1.776666666666666616e+00 -8.336733573213197211e-05 -4.716792557195698521e+01 -7.242842429096995769e-05
-1.773333333333333428e+00 -8.586061163486945528e-05 -4.703994626440017868e+01 -7.470231353727860941e-05
-1.770000000000000018e+00 -8.843641576041232251e-05 -4.691157600370107872e+01 -7.705421262928654439e-05
-1.766666666666666607e+00 -9.109775148138999951e-05 -4.678281208539989677e+01 -7.948703834069348740e-05
-1.763333333333333197e+00 -9.384774163586578173e-05 -4.665365177519169038e+01 -8.200382591267300404e-05
-1.760000000000000009e+00 -9.668963369475707770e-05 -4.652409230847307242e+01 -8.460773427331771089e-05
-1.756666666666666599e+00 -9.962680518002445913e-05 -4.639413088988017364e+01 -8.730205148952774157e-05
-1.753333333333333410e+00 -1.026627693210959509e-04 -4.626376469281769488e+01 -9.009020048702616392e-05
-1.750000000000000000e+00 -1.058011809842467125e-04 -4.613299085897870100e+01 -9.297574503657606308e-05
-1.746666666666666590e+00 -1.090458428884388521e-04 -4.600180649785514930e+01 -9.596239603436899576e-05
-1.743333333333333179e+00 -1.124007121114828942e-04 -4.587020868623871195e+01 -9.905401807658901711e-05
-1.739999999999999991e+00 -1.158699068990623151e-04 -4.573819446771189945e+01 -1.022546363580512964e-04
-1.736666666666666581e+00 -1.194577138180925304e-04 -4.560576085212895237e+01 -1.055684439064923509e-04
-1.733333333333333393e+00 -1.231685952283831267e-04 -4.547290481508663618e+01 -1.089998091534814730e-04
-1.729999999999999982e+00 -1.270071971430059661e-04 -4.533962329738434960e+01 -1.125532838988555330e-04
-1.726666666666666572e+00 -1.309783574349448066e-04 -4.520591320447347528e+01 -1.162336116397528801e-04
-1.723333333333333384e+00 -1.350871144777887286e-04 -4.507177140589573128e+01 -1.200457363307935049e-04
-1.719999999999999973e+00 -1.393387161722602758e-04 -4.493719473471013970e+01 -1.239948115609469095e-04
-1.716666666666666785e+00 -1.437386294444126873e-04 -4.480217998690839210e+01 -1.280862101847063026e-04
-1.713333333333333375e+00 -1.482925501942905814e-04 -4.466672392081838439e+01 -1.323255344451867055e-04
-1.709999999999999964e+00 -1.530064137201368084e-04 -4.453082325649556594e+01 -1.367186265910857134e-04
-1.706666666666666554e+00 -1.578864056972324400e-04 -4.439447467510183998e+01 -1.412715800183768030e-04
-1.703333333333333366e+00 -1.629389736602719326e-04 -4.425767481827163863e+01 -1.459907509878565130e-04
-1.699999999999999956e+00 -1.681708390741487960e-04 -4.412042028746496669e+01 -1.508827709204877082e-04
-1.696666666666666767e+00 -1.735890100249889306e-04 -4.398270764330707294e+01 -1.559545593187693102e-04
-1.693333333333333357e+00 -1.792007945063751515e-04 -4.384453340491422324e+01 -1.612133373450072376e-04
-1.689999999999999947e+00 -1.850138144087850516e-04 -4.370589404920558252e+01 -1.666666420738614925e-04
-1.686666666666666536e+00 -1.910360202161199617e-04 -4.356678601020058750e+01 -1.723223415252648095e-04
-1.683333333333333348e+00 -1.972757064228442773e-04 -4.342720567830143352e+01 -1.781886503880498085e-04
-1.679999999999999938e+00 -2.037415277517993335e-04 -4.328714939956053342e+01 -1.842741466329609321e-04
-1.676666666666666750e+00 -2.104425162006811874e-04 -4.314661347493231602e+01 -1.905877889340698572e-04
-1.673333333333333339e+00 -2.173880989692841294e-04 -4.300559415950917952e+01 -1.971389350124140333e-04
-1.669999999999999929e+00 -2.245881172877894373e-04 -4.286408766174099583e+01 -2.039373609327457771e-04
-1.666666666666666519e+00 -2.320528462435307419e-04 -4.272209014263793136e+01 -2.109932814132123172e-04
-1.663333333333333330e+00 -2.397930156313431431e-04 -4.257959771495595902e+01 -2.183173711991128331e-04
-1.659999999999999920e+00 -2.478198318670726558e-04 -4.243660644236486235e+01 -2.259207875557366139e-04
-1.656666666666666732e+00 -2.561450010896523972e-04 -4.229311233859814934e+01 -2.338151939700089832e-04
-1.653333333333333321e+00 -2.647807534315401888e-04 -4.214911136658415813e+01 -2.420127850860635148e-04
-1.649999999999999911e+00 -2.737398686118624525e-04 -4.200459943755856784e+01 -2.505263129924402811e-04
-1.646666666666666723e+00 -2.830357028455697792e-04 -4.185957241015693597e+01 -2.593691149120758025e-04
-1.643333333333333313e+00 -2.926822172200659912e-04 -4.171402608948747570e+01 -2.685551423597561105e-04
-1.639999999999999902e+00 -3.026940075538419911e-04 -4.156795622618314923e+01 -2.780989919165736241e-04
-1.636666666666666714e+00 -3.130863358741248085e-04 -4.142135851543269354e+01 -2.880159376301385426e-04
-1.633333333333333304e+00 -3.238751635926973840e-04 -4.127422859598996752e+01 -2.983219651920284527e-04
-1.629999999999999893e+00 -3.350771864494092199e-04 -4.112656204916110880e+01 -3.090338079909279697e-04
-1.626666666666666705e+00 -3.467098713932003848e-04 -4.097835439776883248e+01 -3.201689851370244887e-04
-1.623333333333333295e+00 -3.587914954267803981e-04 -4.082960110509332452e+01 -3.317458415821693935e-04
-1.620000000000000107e+00 -3.713411866060195576e-04 -4.068029757378909750e+01 -3.437835904410349976e-04
-1.616666666666666696e+00 -3.843789672944734133e-04 -4.053043914477714793e+01 -3.563023577033736671e-04
-1.613333333333333286e+00 -3.979257997802223374e-04 -4.038002109611178980e+01 -3.693232293905613565e-04
-1.609999999999999876e+00 -4.120036344509442339e-04 -4.022903864182148936e+01 -3.828683014015279431e-04
-1.606666666666666687e+00 -4.266354606190040635e-04 -4.007748693072291246e+01 -3.969607321138211397e-04
-1.603333333333333277e+00 -4.418453602166190746e-04 -3.992536104520759466e+01 -4.116247979965163882e-04
-1.600000000000000089e+00 -4.576585644818502072e-04 -3.977265600000040990e+01 -4.268859523537948952e-04
-1.596666666666666679e+00 -4.741015138593775136e-04 -3.961936674088914856e+01 -4.427708874144752277e-04
-1.593333333333333268e+00 -4.912019212715692607e-04 -3.946548814342432365e+01 -4.593075999914859094e-04
-1.589999999999999858e+00 -5.089888390137494670e-04 -3.931101501158843803e+01 -4.765254608803217492e-04
-1.586666666666666670e+00 -5.274927294417633503e-04 -3.915594207643405866e+01 -4.944552883140737685e-04
-1.583333333333333259e+00 -5.467455397414871382e-04 -3.900026399468940497e+01 -5.131294256152086307e-04
-1.580000000000000071e+00 -5.667807809841311165e-04 -3.884397534733118817e+01 -5.325818233955057109e-04
-1.576666666666666661e+00 -5.876336117811648474e-04 -3.868707063812316704e+01 -5.528481265890655000e-04
-1.573333333333333250e+00 -6.093409267833001589e-04 -3.852954429212005749e+01 -5.739657665474056942e-04
-1.569999999999999840e+00 -6.319414503538457002e-04 -3.837139065413543193e+01 -5.959740585848416049e-04
-1.566666666666666652e+00 -6.554758357429415214e-04 -3.821260398717279116e+01 -6.189143053228589320e-04
-1.563333333333333242e+00 -6.799867701114245457e-04 -3.805317847081883542e+01 -6.428299061581413962e-04
-1.560000000000000053e+00 -7.055190857569957350e-04 -3.789310819959788290e+01 -6.677664732918174974e-04
-1.556666666666666643e+00 -7.321198779706573727e-04 -3.773238718128622082e+01 -6.937719547238152323e-04
-1.553333333333333233e+00 -7.598386299302532353e-04 -3.757100933518565711e+01 -7.208967646712672282e-04
-1.550000000000000044e+00 -7.887273451016834757e-04 -3.740896849035464555e+01 -7.491939218777216155e-04
-1.546666666666666634e+00 -8.188406876136470518e-04 -3.724625838379631659e+01 -7.787191963754945155e-04
-1.543333333333333224e+00 -8.502361311470970706e-04 -3.708287265860193571e+01 -8.095312651932184576e-04
-1.540000000000000036e+00 -8.829741168990464526e-04 -3.691880486204867395e+01 -8.416918776637579563e-04
-1.536666666666666625e+00 -9.171182211901411510e-04 -3.675404844365048262e+01 -8.752660309222290566e-04
-1.533333333333333215e+00 -9.527353334022696778e-04 -3.658859675316072213e+01 -9.103221563113322347e-04
-1.530000000000000027e+00 -9.898958449008272206e-04 -3.642244303852528020e+01 -9.469323173921009298e-04
-1.526666666666666616e+00 -1.028673849666842657e-03 -3.625558044378485789e+01 -9.851724203789268518e-04
-1.523333333333333428e+00 -1.069147357470489734e-03 -3.608800200692510884e+01 -1.025122437816027845e-03
-1.520000000000000018e+00 -1.111398520396517531e-03 -3.591970065767294074e+01 -1.066866646400544934e-03
-1.516666666666666607e+00 -1.155513873640431205e-03 -3.575066921523807650e+01 -1.110493879928147213e-03
-1.513333333333333197e+00 -1.201584591550491649e-03 -3.558090038599794269e+01 -1.156097798409682362e-03
-1.510000000000000009e+00 -1.249706759951698960e-03 -3.541038676112454198e+01 -1.203777174443459519e-03
-1.506666666666666599e+00 -1.299981665914652380e-03 -3.523912081415190301e+01 -1.253636198094042935e-03
-1.503333333333333410e+00 -1.352516106117170828e-03 -3.506709489848247330e+01 -1.305784801529860217e-03
-1.500000000000000000e+00 -1.407422715127392820e-03 -3.489430124483079965e+01 -1.360339004806498421e-03
-1.496666666666666590e+00 -1.464820315025372466e-03 -3.472073195860308914e+01 -1.417421284328785431e-03
-1.493333333333333179e+00 -1.524834287821305503e-03 -3.454637901721081050e+01 -1.477160965554320674e-03
-1.489999999999999991e+00 -1.587596972316297284e-03 -3.437123426731689335e+01 -1.539694641696696953e-03
-1.486666666666666581e+00 -1.653248087129511245e-03 -3.419528942201264954e+01 -1.605166620279084057e-03
-1.483333333333333393e+00 -1.721935181765881385e-03 -3.401853605792398128e+01 -1.673729399561469083e-03
-1.479999999999999982e+00 -1.793814117750000200e-03 -3.384096561224492916e+01 -1.745544176970046605e-03
-1.476666666666666572e+00 -1.869049581986949966e-03 -3.366256937969705376e+01 -1.820781391913069754e-03
-1.473333333333333162e+00 -1.947815634701096678e-03 -3.348333850941279621e+01 -1.899621305454638571e-03
-1.469999999999999973e+00 -2.030296294482738118e-03 -3.330326400174124757e+01 -1.982254619595258914e-03
-1.466666666666666785e+00 -2.116686163150537786e-03 -3.312233670497443683e+01 -2.068883139054383986e-03
-1.463333333333333375e+00 -2.207191093400842456e-03 -3.294054731199265973e+01 -2.159720478765540623e-03
-1.459999999999999964e+00 -2.302028902415643747e-03 -3.275788635682705774e+01 -2.254992820465600775e-03
-1.456666666666666554e+00 -2.401430134812510952e-03 -3.257434421113775613e+01 -2.354939722090179655e-03
-1.453333333333333144e+00 -2.505638878744818367e-03 -3.238991108060609747e+01 -2.459814983972524391e-03
-1.449999999999999956e+00 -2.614913639065729115e-03 -3.220457700123925804e+01 -2.569887576175335173e-03
-1.446666666666666767e+00 -2.729528271952991539e-03 -3.201833183558592566e+01 -2.685442631612641219e-03
-1.443333333333333357e+00 -2.849772985666346702e-03 -3.183116526886147213e+01 -2.806782510056965701e-03
-1.439999999999999947e+00 -2.975955412547613872e-03 -3.164306680498136259e+01 -2.934227938487578204e-03
-1.436666666666666536e+00 -3.108401757704272808e-03 -3.145402576250162596e+01 -3.068119233743417645e-03
-1.433333333333333348e+00 -3.247458030437253354e-03 -3.126403127046517127e+01 -3.208817613937368918e-03
-1.429999999999999938e+00 -3.393491364781674267e-03 -3.107307226415307611e+01 -3.356706605580571032e-03
-1.426666666666666750e+00 -3.546891436245269008e-03 -3.088113748074030696e+01 -3.512193554057079555e-03
-1.423333333333333339e+00 -3.708071982321428477e-03 -3.068821545485482361e+01 -3.675711245619895859e-03
-1.419999999999999929e+00 -3.877472435016860938e-03 -3.049429451404032321e+01 -3.847719649922877547e-03
-1.416666666666666519e+00 -4.055559674431369506e-03 -3.029936277412207346e+01 -4.028707792729012069e-03
-1.413333333333333330e+00 -4.242829913037087820e-03 -3.010340813447647434e+01 -4.219195769439361421e-03
-1.409999999999999920e+00 -4.439810721348256932e-03 -2.990641827320473212e+01 -4.419736910838006211e-03
-1.406666666666666732e+00 -4.647063206449099024e-03 -2.970838064221192454e+01 -4.630920113659763200e-03
-1.403333333333333321e+00 -4.865184355902945831e-03 -2.950928246219249473e+01 -4.853372349490742664e-03
-1.399999999999999911e+00 -5.094809560762796063e-03 -2.930911071752485242e+01 -5.087761366914793359e-03
-1.396666666666666501e+00 -5.336615332473246265e-03 -2.910785215107702939e+01 -5.334798602990785746e-03
-1.393333333333333313e+00 -5.591322229891484454e-03 -2.890549325892706634e+01 -5.595242321710147508e-03
-1.390000000000000124e+00 -5.859698014119919633e-03 -2.870202028500205671e+01 -5.869900998688714136e-03
-1.386666666666666714e+00 -6.142561050392379013e-03 -2.849741921564071490e+01 -6.159636972957569130e-03
-1.383333333333333304e+00 -6.440783977998557411e-03 -2.829167577408536971e+01 -6.465370388887948551e-03
-1.379999999999999893e+00 -6.755297671340031694e-03 -2.808477541491021157e+01 -6.788083453189397778e-03
-1.376666666666666483e+00 -7.087095517047801128e-03 -2.787670331839413507e+01 -7.128825034341842830e-03
-1.373333333333333295e+00 -7.437238034716693591e-03 -2.766744438484755619e+01 -7.488715634442959061e-03
-1.370000000000000107e+00 -7.806857871206315802e-03 -2.745698322890425658e+01 -7.868952766151115011e-03
-1.366666666666666696e+00 -8.197165201316912106e-03 -2.724530417379123293e+01 -8.270816770579506733e-03
-1.363333333333333286e+00 -8.609453570834302988e-03 -2.703239124559116391e+01 -8.695677115503340146e-03
-1.359999999999999876e+00 -9.045106221289941906e-03 -2.681822816751445160e+01 -9.144999216801482159e-03
-1.356666666666666465e+00 -9.505602939615087274e-03 -2.660279835420022110e+01 -9.620351830482242947e-03
-1.353333333333333277e+00 -9.992527480055706304e-03 -2.638608490606845081e+01 -1.012341506702532645e-02
-1.350000000000000089e+00 -1.050757561025822233e-02 -2.616807060374833327e+01 -1.065598908497315464e-02
-1.346666666666666679e+00 -1.105256383859912379e-02 -2.594873790261174662e+01 -1.122000352630643343e-02
-1.343333333333333268e+00 -1.162943888548994414e-02 -2.572806892744415208e+01 -1.181752776224954254e-02
-1.339999999999999858e+00 -1.224028796740647684e-02 -2.550604546728983735e+01 -1.245078202515747731e-02
-1.336666666666666670e+00 -1.288734996963957977e-02 -2.528264897051340654e+01 -1.312214950960877147e-02
-1.333333333333333259e+00 -1.357302759095618469e-02 -2.505786054012446229e+01 -1.383418953431979695e-02
-1.330000000000000071e+00 -1.429990055214806419e-02 -2.483166092941901582e+01 -1.458965186578685055e-02
-1.326666666666666661e+00 -1.507073996965012722e-02 -2.460403053799764450e+01 -1.539149231490340858e-02
-1.323333333333333250e+00 -1.588852400571477003e-02 -2.437494940822828582e+01 -1.624288972928732838e-02
-1.319999999999999840e+00 -1.675645491834270098e-02 -2.414439722223013973e+01 -1.714726451674191202e-02
-1.316666666666666652e+00 -1.767797764669452876e-02 -2.391235329946462684e+01 -1.810829884948364499e-02
-1.313333333333333242e+00 -1.865680008211687002e-02 -2.367879659503055478e+01 -1.912995871442526447e-02
-1.310000000000000053e+00 -1.969691519052925097e-02 -2.344370569877250432e+01 -2.021651799224978563e-02
-1.306666666666666643e+00 -2.080262516952240820e-02 -2.320705883532486169e+01 -2.137258476753038997e-02
-1.303333333333333233e+00 -2.197856784303845595e-02 -2.296883386522988246e+01 -2.260313009371943752e-02
-1.299999999999999822e+00 -2.322974551812611449e-02 -2.272900828728443656e+01 -2.391351946087274041e-02
-1.296666666666666634e+00 -2.456155655254372780e-02 -2.248755924229007519e+01 -2.530954724092787309e-02
-1.293333333333333446e+00 -2.597982990885860932e-02 -2.224446351840202851e+01 -2.679747441508295233e-02
-1.290000000000000036e+00 -2.749086300071128253e-02 -2.199969755829752316e+01 -2.838406992137115087e-02
-1.286666666666666625e+00 -2.910146317043231165e-02 -2.175323746841038286e+01 -3.007665599746313367e-02
-1.283333333333333215e+00 -3.081899317452137244e-02 -2.150505903050985523e+01 -3.188315793552451427e-02
-1.279999999999999805e+00 -3.265142109523292563e-02 -2.125513771593563561e+01 -3.381215871203260837e-02
-1.276666666666666616e+00 -3.460737514295406103e-02 -2.100344870283954890e+01 -3.587295900728557779e-02
-1.273333333333333428e+00 -3.669620386620187774e-02 -2.074996689682745554e+01 -3.807564318726996966e-02
-1.270000000000000018e+00 -3.892804234399126206e-02 -2.049466695544367312e+01 -4.043115188479627642e-02
-1.266666666666666607e+00 -4.131388500031091954e-02 -2.023752331699409623e+01 -4.295136188928804638e-02
-1.263333333333333197e+00 -4.386566575292940445e-02 -1.997851023426590800e+01 -4.564917413503855048e-02
-1.259999999999999787e+00 -4.659634628979074378e-02 -1.971760181376969001e+01 -4.853861066790655932e-02
-1.256666666666666599e+00 -4.952001335693446277e-02 -1.945477206120722968e+01 -5.163492157114467351e-02
-1.253333333333333410e+00 -5.265198604312096298e-02 -1.918999493395412514e+01 -5.495470294359754149e-02
-1.250000000000000000e+00 -5.600893415948621223e-02 -1.892324440144332343e+01 -5.851602714915116188e-02
-1.246666666666666590e+00 -5.960900893913431697e-02 -1.865449451444413143e+01 -6.233858669681811154e-02
-1.243333333333333179e+00 -6.347198742278120642e-02 -1.838371948435235481e+01 -6.644385326744389753e-02
-1.239999999999999991e+00 -6.761943205435970439e-02 -1.811089377374352694e+01 -7.085525357805130819e-02
-1.236666666666666581e+00 -7.207486718648298263e-02 -1.783599219959288007e+01 -7.559836396947786086e-02
-1.233333333333333393e+00 -7.686397439189547598e-02 -1.755899005073565533e+01 -8.070112582027613723e-02
-1.229999999999999982e+00 -8.201480869576280308e-02 -1.727986322132992214e+01 -8.619408413098131327e-02
-1.226666666666666572e+00 -8.755803808659026743e-02 -1.699858836229595838e+01 -9.211065189108472162e-02
-1.223333333333333162e+00 -9.352720893401372804e-02 -1.671514305293930391e+01 -9.848740313816950476e-02
-1.219999999999999973e+00 -9.995904024091172013e-02 -1.642950599522489696e+01 -1.053643979472840830e-01
-1.216666666666666563e+00 -1.068937499889812126e-01 -1.614165723345681869e+01 -1.127855429513125590e-01
-1.213333333333333375e+00 -1.143754172024728927e-01 -1.585157840243454075e+01 -1.207989913917938141e-01
-1.209999999999999964e+00 -1.224523837570776902e-01 -1.555925300750393703e+01 -1.294575871363807251e-01
-1.206666666666666554e+00 -1.311777004019420156e-01 -1.526466674030143800e+01 -1.388193575755364284e-01
-1.203333333333333144e+00 -1.406096219436036021e-01 -1.496780783440174645e+01 -1.489480608274292295e-01
-1.199999999999999956e+00 -1.508121570623217056e-01 -1.466866746552538103e+01 -1.599137932361853476e-01
-1.196666666666666767e+00 -1.618556787935633567e-01 -1.436724020143811664e+01 -1.717936637427286417e-01
-1.193333333333333357e+00 -1.738176023077227239e-01 -1.406352450717943725e+01 -1.846725423347733153e-01
-1.189999999999999947e+00 -1.867831372563079351e-01 -1.375752331178327026e+01 -1.986438904371090330e-01
-1.186666666666666536e+00 -2.008461226153194223e-01 -1.344924464319507074e+01 -2.138106817733287646e-01
-1.183333333333333126e+00 -2.161099526354744449e-01 -1.313870233863085346e+01 -2.302864229007432484e-01
-1.179999999999999938e+00 -2.326886031895119000e-01 -1.282591683814846917e+01 -2.481962832691959053e-01
-1.176666666666666750e+00 -2.507077684656570105e-01 -1.251091606968376269e+01 -2.676783452516250938e-01
-1.173333333333333339e+00 -2.703061185646241649e-01 -1.219373643421245745e+01 -2.888849850999342661e-01
-1.169999999999999929e+00 -2.916366890738430473e-01 -1.187442389998685677e+01 -3.119843961410995736e-01
-1.166666666666666519e+00 -3.148684140647487473e-01 -1.155303521490836438e+01 -3.371622656783319627e-01
-1.163333333333333330e+00 -3.401878141184280779e-01 -1.122963924595975271e+01 -3.646236169141623407e-01
-1.159999999999999920e+00 -3.678008508449914227e-01 -1.090431845413995759e+01 -3.945948266602449794e-01
-1.156666666666666732e+00 -3.979349588145966177e-01 -1.057717051240675588e+01 -4.273258285098402998e-01
-1.153333333333333321e+00 -4.308412647301432252e-01 -1.024831007259354365e+01 -4.630925093661731884e-01
-1.149999999999999911e+00 -4.667970018819456723e-01 -9.917870684958550953e+00 -5.021993045532745503e-01
-1.146666666666666501e+00 -5.061081252439900702e-01 -9.586006870741689667e+00 -5.449819929715651323e-01
-1.143333333333333313e+00 -5.491121287790139416e-01 -9.252896343615311991e+00 -5.918106886532560340e-01
-1.139999999999999902e+00 -5.961810613703187878e-01 -8.918742369952866511e+00 -6.430930183634957498e-01
-1.136666666666666714e+00 -6.477247310262344016e-01 -8.583776250120729756e+00 -6.992774663157307335e-01
-1.133333333333333304e+00 -7.041940783393385583e-01 -8.248259893223442774e+00 -7.608568563779678495e-01
-1.129999999999999893e+00 -7.660846893754789111e-01 -7.912488445623381494e+00 -8.283719291483913061e-01
-1.126666666666666483e+00 -8.339404050217182895e-01 -7.576792918871801952e+00 -9.024149558857029740e-01
-1.123333333333333295e+00 -9.083569682468664030e-01 -7.241542745296202455e+00 -9.836333135781412107e-01
-1.120000000000000107e+00 -9.899856328090826940e-01 -6.907148169411483352e+00 -1.072732925770361723e+00
-1.116666666666666696e+00 -1.079536637032194824e+00 -6.574062360838746955e+00 -1.170481452854432725e+00
-1.113333333333333286e+00 -1.177782425091431051e+00 -6.242783110158049098e+00 -1.277711094572965944e+00
-1.109999999999999876e+00 -1.285560477021931769e+00 -5.913853944198464774e+00 -1.395320848296371929e+00
-1.106666666666666465e+00 -1.403775589237769683e+00 -5.587864473383921116e+00 -1.524278051759592856e+00
-1.103333333333333277e+00 -1.533401432307321510e+00 -5.265449763305623421e+00 -1.665619031701434327e+00
-1.100000000000000089e+00 -1.675481205454329547e+00 -4.947288508831583442e+00 -1.820448684325299604e+00
-1.096666666666666679e+00 -1.831127211900320351e+00 -4.634099785650586334e+00 -1.989938834385396760e+00
-1.093333333333333268e+00 -2.001519200507253959e+00 -4.326638165572638250e+00 -2.175325261961994716e+00
-1.089999999999999858e+00 -2.187901362268155125e+00 -4.025687012722126923e+00 -2.377903354310475059e+00
-1.086666666666666448e+00 -2.391577939790970220e+00 -3.732049832078417673e+00 -2.599022438207728491e+00
-1.083333333333333259e+00 -2.613907507731124902e+00 -3.446539622489035892e+00 -2.840078977687263695e+00
-1.080000000000000071e+00 -2.856296113864981834e+00 -3.169966293884329822e+00 -3.102508981796113119e+00
-1.076666666666666661e+00 -3.120189632943801694e+00 -2.903122340229102427e+00 -3.387780152290147839e+00
-1.073333333333333250e+00 -3.407065873766248920e+00 -2.646767108848433914e+00 -3.697384503512361142e+00
-1.069999999999999840e+00 -3.718427185366393051e+00 -2.401610161688188860e+00 -4.032832394454776370e+00
-1.066666666666666652e+00 -4.055794518999060294e+00 -2.168294369150586931e+00 -4.395649113218618176e+00
-1.063333333333333242e+00 -4.420704105560086639e+00 -1.947379493897411162e+00 -4.787375335413130095e+00
-1.060000000000000053e+00 -4.814708091793908018e+00 -1.739327091543871884e+00 -5.209572934827152224e+00
-1.056666666666666643e+00 -5.239380637646697814e+00 -1.544487561342907656e+00 -5.663837761856861164e+00
-1.053333333333333233e+00 -5.696331116822066498e+00 -1.363090112827925360e+00 -6.151821143197697239e+00
-1.049999999999999822e+00 -6.187226204518259998e+00 -1.195236272988938753e+00 -6.675262036490952511e+00
-1.046666666666666634e+00 -6.713822823345793722e+00 -1.040897352422030187e+00 -7.236032063384032043e+00
-1.043333333333333224e+00 -7.278014220381989752e+00 -8.999160374736691059e-01 -7.836196144529111507e+00
-1.040000000000000036e+00 -7.881891969424037470e+00 -7.720120054963306444e-01 -8.478092316360045899e+00
-1.036666666666666625e+00 -8.527827583993216720e+00 -6.567912018066193180e-01 -9.164435736128668353e+00
-1.033333333333333215e+00 -9.218578910877967658e+00 -5.537581977637552333e-01 -9.898454205235726278e+00
-1.029999999999999805e+00 -9.957428891427488438e+00 -4.623308911066397742e-01 -1.068406628626514276e+01
-1.026666666666666616e+00 -1.074836817757429230e+01 -3.818567243464303651e-01 -1.152611914510816504e+01
-1.023333333333333428e+00 -1.159633940496529725e+01 -3.116295861162058367e-01 -1.243071319413925480e+01
-1.020000000000000018e+00 -1.250757131948658518e+01 -2.509066159259406570e-01 -1.340565737268041602e+01
-1.016666666666666607e+00 -1.349004852180099867e+01 -1.989242398131347012e-01 -1.446112815255727568e+01
-1.013333333333333197e+00 -1.455419336452223256e+01 -1.549129043787720039e-01 -1.561065865414803078e+01
-1.009999999999999787e+00 -1.571389283622940347e+01 -1.181101308153533619e-01 -1.687268649385881858e+01
-1.006666666666666599e+00 -1.698811179969820273e+01 -8.777166225958249468e-02 -1.827309751552762407e+01
-1.003333333333333410e+00 -1.840355666135174673e+01 -6.318061458169392519e-02 -1.984966081526027892e+01
-1.000000000000000000e+00 -1.999934659658172365e+01 -4.365465456055864224e-02 -2.166035544280354586e+01
-9.966666666666665897e-01 -2.183584954901724018e+01 -2.855131661808726559e-02 -2.380059237937419780e+01
-9.933333333333331794e-01 -2.401314286517235885e+01 -1.727162977256489068e-02 -2.644393536273291545e+01
-9.899999999999999911e-01 -2.671530251488314178e+01 -9.262262618304685502e-03 -2.995982546501848987e+01
-9.866666666666665808e-01 -3.034147093912341830e+01 -4.016409839977514926e-03 -3.539692802267656901e+01
-9.833333333333331705e-01 -3.606977878466649656e+01 -1.073643536445635519e-03 -4.963545064360532422e+01
-9.799999999999999822e-01 -5.360383926899822882e+01 -1.894093141308736861e-05 -4.043474472494249738e+01
-9.766666666666665719e-01 -3.955590251147794589e+01 -4.810808991205427708e-04 -3.345894459398378729e+01
-9.733333333333331616e-01 -3.309393303503639316e+01 -2.130578461692217603e-03 -2.989442861047910327e+01
-9.699999999999999734e-01 -2.968022780649817705e+01 -4.677301599108587421e-03 -2.756388732971312905e+01
-9.666666666666665630e-01 -2.742319354954070576e+01 -7.867890217289501276e-03 -2.587920087651227163e+01
-9.633333333333333748e-01 -2.578300167954324706e+01 -1.148307418516430860e-02 -2.459433193113135729e+01
-9.599999999999999645e-01 -2.452867996361003478e+01 -1.533496671459940418e-02 -2.358274473498354951e+01
-9.566666666666665542e-01 -2.353991882117732004e+01 -1.926439137112124361e-02 -2.277077117767638015e+01
-9.533333333333333659e-01 -2.274609531863440992e+01 -2.313828574544552624e-02 -2.211179988221389436e+01
-9.499999999999999556e-01 -2.210226785220511303e+01 -2.684721218143525101e-02 -2.157452866299924921e+01
-9.466666666666665453e-01 -2.157813015503561616e+01 -3.030299572675223749e-02 -2.113698325844884351e+01
-9.433333333333333570e-01 -2.115234234982722228e+01 -3.343650137363088359e-02 -2.078320835256963406e+01
-9.399999999999999467e-01 -2.080937575259355654e+01 -3.619555639223717702e-02 -2.050131590838734041e+01
-9.366666666666665364e-01 -2.053764309719204206e+01 -3.854301883679828872e-02 -2.028227410779935269e+01
-9.333333333333333481e-01 -2.032833394027345264e+01 -4.045498985410854453e-02 -2.011912447858211905e+01
-9.299999999999999378e-01 -2.017465960423434268e+01 -4.191916500121049827e-02 -2.000645879109190872e+01
-9.266666666666665275e-01 -2.007134753811788386e+01 -4.293331817276067885e-02 -1.994006018409391245e+01
-9.233333333333333393e-01 -2.001429391612162334e+01 -4.350391076857783312e-02 -1.991665198370645484e+01
-9.199999999999999289e-01 -2.000032035385072504e+01 -4.364481824756852313e-02 -1.993371957890020951e+01
-9.166666666666665186e-01 -2.002700151278713037e+01 -4.337616609252603617e-02 -1.998938354383682636e+01
-9.133333333333333304e-01 -2.009254264610693497e+01 -4.272326735113064072e-02 -2.008231001114332415e+01
-9.099999999999999201e-01 -2.019569365278676898e+01 -4.171565424193487276e-02 -2.021164925237039967e+01
-9.066666666666665098e-01 -2.033569099511887046e+01 -4.038619675763555766e-02 -2.037699670461705637e+01
-9.033333333333333215e-01 -2.051222203541087197e+01 -3.877030171239351231e-02 -2.057837298839805129e+01
-8.999999999999999112e-01 -2.072540862731077738e+01 -3.690518622805629562e-02 -2.081622121897896704e+01
-8.966666666666665009e-01 -2.097580857339153226e+01 -3.482922020762474480e-02 -2.109142141128695158e+01
-8.933333333333333126e-01 -2.126443512432305738e+01 -3.258133288236716996e-02 -2.140532324466450831e+01
-8.899999999999999023e-01 -2.159279628598617862e+01 -3.020047902708383053e-02 -2.175980010773130857e+01
-8.866666666666664920e-01 -2.196295756563099033e+01 -2.772516090568040090e-02 -2.215732944827394491e+01
-8.833333333333333037e-01 -2.237763423933575169e+01 -2.519300243033532546e-02 -2.260110738013459297e+01
-8.799999999999998934e-01 -2.284032272293450205e+01 -2.264037238859285817e-02 -2.309520983334944688e+01
-8.766666666666667052e-01 -2.335548592896499542e+01 -2.010205391267942676e-02 -2.364481925878832413e+01
-8.733333333333332948e-01 -2.392881589297542178e+01 -1.761095763458228255e-02 -2.425654675015580963e+01
-8.699999999999998845e-01 -2.456761081267986668e+01 -1.519787619166304213e-02 -2.493889762149090927e+01
-8.666666666666666963e-01 -2.528132744292986089e+01 -1.289127792320305700e-02 -2.570296012541043496e+01
-8.633333333333332860e-01 -2.608241245852097734e+01 -1.071713773268000852e-02 -2.656345450937916652e+01
-8.599999999999998757e-01 -2.698759673868052289e+01 -8.698803188615385207e-03 -2.754038932882264845e+01
-8.566666666666666874e-01 -2.801999674939825269e+01 -6.856894002326717474e-03 -2.866179338395583187e+01
-8.533333333333332771e-01 -2.921270958790078609e+01 -5.209233060200432058e-03 -2.996846904807929590e+01
-8.499999999999998668e-01 -3.061538509720388745e+01 -3.770807205590767652e-03 -3.152282470337131315e+01
-8.466666666666666785e-01 -3.230732598572966907e+01 -2.553755966249229934e-03 -3.342667358915137754e+01
-8.433333333333332682e-01 -3.442686600635565242e+01 -1.567386412613593506e-03 -3.586074226902201190e+01
-8.399999999999998579e-01 -3.724959209805876270e+01 -8.182123143317561725e-04 -3.918004023465291397e+01
-8.366666666666666696e-01 -4.146416065160196496e+01 -3.100157418593853026e-04 -4.406870130535128993e+01
-8.333333333333332593e-01 -4.995032817361415312e+01 -4.392924005958976621e-05 -4.833591464829681428e+01
-8.299999999999998490e-01 -5.369753167357578150e+01 -1.853668503884028300e-05 -4.330362631798344353e+01
-8.266666666666666607e-01 -4.276085107566132848e+01 -2.299909267477366962e-04 -3.871801046491708576e+01
-8.233333333333332504e-01 -3.810354093067914505e+01 -6.721463198501239104e-04 -3.559217799532283522e+01
-8.199999999999998401e-01 -3.511815813940719977e+01 -1.336704256097565437e-03 -3.328424938072588191e+01
-8.166666666666666519e-01 -3.292840988461554730e+01 -2.213369833876036551e-03 -3.147280730770679469e+01
-8.133333333333332416e-01 -3.120750549595812018e+01 -3.290017834766056741e-03 -2.999178752080476329e+01
-8.099999999999998312e-01 -2.979727045036101174e+01 -4.552866223837577844e-03 -2.874627124845513038e+01
-8.066666666666666430e-01 -2.860899345888879708e+01 -5.986655448419982151e-03 -2.767736418070479942e+01
-8.033333333333332327e-01 -2.758789999557377115e+01 -7.574831879618321509e-03 -2.674614724728858306e+01
-7.999999999999998224e-01 -2.669778696810890040e+01 -9.299733819824270234e-03 -2.592561163603076579e+01
-7.966666666666666341e-01 -2.591347830157500454e+01 -1.114277858728662807e-02 -2.519627283879424695e+01
-7.933333333333332238e-01 -2.521676293059049101e+01 -1.308464928340738465e-02 -2.454362734010064528e+01
-7.899999999999998135e-01 -2.459404837655555554e+01 -1.510547994855110550e-02 -2.395659830602115292e+01
-7.866666666666666252e-01 -2.403492785189034464e+01 -1.718503791577324913e-02 -2.342654344954913626e+01
-7.833333333333332149e-01 -2.353126486901651049e+01 -1.930290227767062980e-02 -2.294659818355890835e+01
-7.800000000000000266e-01 -2.307658621499221852e+01 -2.143863748735188451e-02 -2.251122705137762026e+01
-7.766666666666666163e-01 -2.266566658356700970e+01 -2.357196121931185925e-02 -2.211590913152718940e+01
-7.733333333333332060e-01 -2.229423666269505944e+01 -2.568290571809073858e-02 -2.175691226635951381e+01
-7.700000000000000178e-01 -2.195877322951294985e+01 -2.775197196026255031e-02 -2.143112775982147156e+01
-7.666666666666666075e-01 -2.165634520083507653e+01 -2.976027604855758374e-02 -2.113594721598338921e+01
-7.633333333333331971e-01 -2.138449877812711009e+01 -3.168968734360142619e-02 -2.086916936581647875e+01
-7.600000000000000089e-01 -2.114117049132777737e+01 -3.352295791880463560e-02 -2.062892864098026990e+01
-7.566666666666665986e-01 -2.092462053846642434e+01 -3.524384299683954586e-02 -2.041363979283337216e+01
-7.533333333333331883e-01 -2.073338115451425878e+01 -3.683721209119728696e-02 -2.022195454105947476e+01
-7.500000000000000000e-01 -2.056621629758909719e+01 -3.828915063369283528e-02 -2.005272737901590574e+01
-7.466666666666665897e-01 -2.042208999699586158e+01 -3.958705191816676294e-02 -1.990498845205540590e+01
-7.433333333333331794e-01 -2.030014143953508921e+01 -4.071969923264446428e-02 -1.977792197974176958e+01
-7.399999999999999911e-01 -2.019966538731804917e+01 -4.167733808657454742e-02 -1.967084908941071575e+01
-7.366666666666665808e-01 -2.012009689217546793e+01 -4.245173846739825479e-02 -1.958321421681036867e+01
-7.333333333333331705e-01 -2.006099954469720004e+01 -4.303624708206433419e-02 -1.951457444284119802e+01
-7.299999999999999822e-01 -2.002205670086598133e+01 -4.342582955447439608e-02 -1.946459129627909590e+01
-7.266666666666665719e-01 -2.000306528734546418e+01 -4.361710256058386193e-02 -1.943302467645096598e+01
-7.233333333333331616e-01 -2.000393191270141457e+01 -4.360835588929756756e-02 -1.941972864821917710e+01
-7.199999999999999734e-01 -2.002467111713307801e+01 -4.339956442037726236e-02 -1.942464894242735696e+01
-7.166666666666665630e-01 -2.006540568611481135e+01 -4.299239001137145771e-02 -1.944782206428342874e+01
-7.133333333333331527e-01 -2.012636904070679833e+01 -4.239017328491874459e-02 -1.948937597494396812e+01
-7.099999999999999645e-01 -2.020790980557852379e+01 -4.159791530651059388e-02 -1.954953237203918093e+01
-7.066666666666665542e-01 -2.031049875148604400e+01 -4.062224914193703768e-02 -1.962861065706064068e+01
-7.033333333333331439e-01 -2.043473841940539515e+01 -3.947140128460659841e-02 -1.972703374559019807e+01
-6.999999999999999556e-01 -2.058137586778535066e+01 -3.815514294546042129e-02 -1.984533595507487647e+01
-6.966666666666665453e-01 -2.075131915441232522e+01 -3.668473120490476497e-02 -1.998417330015683646e+01
-6.933333333333333570e-01 -2.094565838665568691e+01 -3.507284003627034186e-02 -2.014433664520371181e+01
-6.899999999999999467e-01 -2.116569247200476767e+01 -3.333348122566461014e-02 -2.032676831820591445e+01
-6.866666666666665364e-01 -2.141296310942763625e+01 -3.148191523436046774e-02 -2.053258299446667934e+01
-6.833333333333333481e-01 -2.168929813317203781e+01 -2.953455207694181961e-02 -2.076309393385783864e+01
-6.799999999999999378e-01 -2.199686713389531434e+01 -2.750884232302985150e-02 -2.101984603323185041e+01
-6.766666666666665275e-01 -2.233825346232890396e+01 -2.542315837228428799e-02 -2.130465768280736327e+01
-6.733333333333333393e-01 -2.271654846818364248e+01 -2.329666620174632857e-02 -2.161967416364018035e+01
-6.699999999999999289e-01 -2.313547647026049958e+01 -2.114918784248619871e-02 -2.196743640411275678e+01
-6.666666666666665186e-01 -2.359956304703539587e+01 -1.900105490816203155e-02 -2.235097050392781881e+01
-6.633333333333333304e-01 -2.411436574346497963e+01 -1.687295357163674098e-02 -2.277390582255031859e+01
-6.599999999999999201e-01 -2.468679694003618863e+01 -1.478576146744014705e-02 -2.324063309605788774e+01
-6.566666666666665098e-01 -2.532558665370962814e+01 -1.276037708645071100e-02 -2.375651981625955145e+01
-6.533333333333333215e-01 -2.604196473062610551e+01 -1.081754232446998504e-02 -2.432820943702444794e+01
-6.499999999999999112e-01 -2.685070013954606338e+01 -8.977658947724729763e-03 -2.496404653613209845e+01
-6.466666666666665009e-01 -2.777174788701924513e+01 -7.260599844375627970e-03 -2.567469694525154011e+01
-6.433333333333333126e-01 -2.883298666906134855e+01 -5.685516041044204327e-03 -2.647408020259027950e+01
-6.399999999999999023e-01 -3.007504803790374126e+01 -4.270640576000838198e-03 -2.738082273508793207e+01
-6.366666666666664920e-01 -3.156050597611345410e+01 -3.033090434323064497e-03 -2.842062120853613649e+01
-6.333333333333333037e-01 -3.339321485088617436e+01 -1.988667864115416326e-03 -2.963028908075031254e+01
-6.299999999999998934e-01 -3.576516665515844551e+01 -1.151662505049248861e-03 -3.106513586936024751e+01
-6.266666666666664831e-01 -3.909736704643692207e+01 -5.346558698301049533e-04 -3.281351689344757716e+01
-6.233333333333332948e-01 -4.466563244157298840e+01 -1.483298247527300279e-04 -3.502841612661313775e+01
-6.199999999999998845e-01 -6.530297711476811173e+01 -1.280815765083974205e-06 -3.800362497304271159e+01
-6.166666666666664742e-01 -4.638477417668825353e+01 -9.984168128723086252e-05 -4.235143906373708234e+01
-6.133333333333332860e-01 -3.986613057283489070e+01 -4.479129815384574626e-04 -4.806444386085410514e+01
-6.099999999999998757e-01 -3.617970506738739545e+01 -1.046805856763517381e-03 -4.494233851846728811e+01
-6.066666666666666874e-01 -3.360247274082069424e+01 -1.895098503643055871e-03 -3.965279539143697463e+01
-6.033333333333332771e-01 -3.162479242583263783e+01 -2.988508432330914087e-03 -3.611400931092964584e+01
-5.999999999999998668e-01 -3.002538378014552833e+01 -4.319782736496249713e-03 -3.355850422660409293e+01
-5.966666666666666785e-01 -2.868803657029269871e+01 -5.878608679732564082e-03 -3.157816611582440203e+01
-5.933333333333332682e-01 -2.754417583581244244e+01 -7.651546975827786153e-03 -2.997086177058958967e+01
-5.899999999999998579e-01 -2.655000410728297311e+01 -9.621990222617607044e-03 -2.862504141549234760e+01
-5.866666666666666696e-01 -2.567590723512616080e+01 -1.177014904479414467e-02 -2.747333476696210397e+01
-5.833333333333332593e-01 -2.490098969553291042e+01 -1.407306861619220598e-02 -2.647218448147005887e+01
-5.799999999999998490e-01 -2.421002218205604706e+01 -1.650467837385873049e-02 -2.559193486326509515e+01
-5.766666666666666607e-01 -2.359162846756509779e+01 -1.903587791319115430e-02 -2.481157648510898639e+01
-5.733333333333332504e-01 -2.303715475262783485e+01 -2.163466227497787275e-02 -2.411576080493538754e+01
-5.699999999999998401e-01 -2.253993675434935895e+01 -2.426629011108413086e-02 -2.349300751653141006e+01
-5.666666666666666519e-01 -2.209480989333707512e+01 -2.689349855812829537e-02 -2.293457860698392281e+01
-5.633333333333332416e-01 -2.169777437102530016e+01 -2.947676906910885741e-02 -2.243374497145715907e+01
-5.599999999999998312e-01 -2.134576277598714356e+01 -3.197464896597337902e-02 -2.198529473686393487e+01
-5.566666666666666430e-01 -2.103647815208608307e+01 -3.434413409480388535e-02 -2.158519645091947936e+01
-5.533333333333332327e-01 -2.076828247048749176e+01 -3.654111870518533811e-02 -2.123036524751547915e+01
-5.499999999999998224e-01 -2.054012287818466831e+01 -3.852091955138927520e-02 -2.091850007237882636e+01
-5.466666666666666341e-01 -2.035148793621725360e+01 -4.023888224083726345e-02 -2.064797196226027509e+01
-5.433333333333332238e-01 -2.020238943747695259e+01 -4.165107905007569417e-02 -2.041775079230860257e+01
-5.399999999999998135e-01 -2.009336799286936781e+01 -4.271510880375715274e-02 -2.022736278000248333e+01
-5.366666666666666252e-01 -2.002552286490183064e+01 -4.339101097995092665e-02 -2.007687447171175421e+01
-5.333333333333332149e-01 -2.000056889677023975e+01 -4.364230797263149442e-02 -1.996690162695165327e+01
-5.299999999999998046e-01 -2.002092624057024040e+01 -4.343719141146998308e-02 -1.989864383739526588e+01
-5.266666666666666163e-01 -2.008985246945160341e+01 -4.274987060186954263e-02 -1.987394828466844388e+01
-5.233333333333332060e-01 -2.021163239829038005e+01 -4.156210348371817964e-02 -1.989540920463804952e+01
-5.199999999999997957e-01 -2.039184995001264156e+01 -3.986493297425430793e-02 -1.996651400329412951e+01
-5.166666666666666075e-01 -2.063778124662832170e+01 -3.766065409151336113e-02 -2.009185353534654794e+01
-5.133333333333331971e-01 -2.095897364117991302e+01 -3.496503974478342575e-02 -2.027742449398635927e+01
-5.100000000000000089e-01 -2.136812138751406209e+01 -3.180985537139924962e-02 -2.053106925388970438e+01
-5.066666666666665986e-01 -2.188243573443788748e+01 -2.824569447314775883e-02 -2.086312881574336586e+01
-5.033333333333331883e-01 -2.252588220795762908e+01 -2.434516824865695997e-02 -2.128743984200787054e+01
-5.000000000000000000e-01 -2.333303524462226619e+01 -2.020648250778995375e-02 -2.182291332161823760e+01
-4.966666666666665897e-01 -2.435618900225586358e+01 -1.595743332300709333e-02 -2.249615069225878017e+01
-4.933333333333331794e-01 -2.567970437596055788e+01 -1.175984867922197710e-02 -2.334603544947949061e+01
-4.899999999999999911e-01 -2.745274016552230378e+01 -7.814495779410247575e-03 -2.443240839828735744e+01
-4.866666666666665808e-01 -2.997872984965379928e+01 -4.366461458470490171e-03 -2.585414127018094277e+01
-4.833333333333331705e-01 -3.404621140153959402e+01 -1.710994912025101244e-03 -2.779229030435142533e+01
-4.799999999999999822e-01 -4.337251056511733793e+01 -1.997759679358146066e-04 -3.063674725018756462e+01
-4.766666666666665719e-01 -4.244157386806946874e+01 -2.475365314912697469e-04 -3.552127464057884509e+01
-4.733333333333331616e-01 -3.268886690373152248e+01 -2.338915658862393034e-03 -5.062209473766629486e+01
-4.699999999999999734e-01 -2.790849203718458327e+01 -7.035368152827872930e-03 -3.790827861862671000e+01
-4.666666666666665630e-01 -2.462967126043066202e+01 -1.498187135118428728e-02 -3.058710356397988051e+01
-4.633333333333331527e-01 -2.209165792287539176e+01 -2.691308470861003208e-02 -2.638531091639377735e+01
-4.599999999999999645e-01 -1.999896463193321594e+01 -4.365851354713605470e-02 -2.335861207507053194e+01
-4.566666666666665542e-01 -1.820583067746155947e+01 -6.614611653551151493e-02 -2.095700880198769056e+01
-4.533333333333331439e-01 -1.662980614999574058e+01 -9.540368463625367723e-02 -1.894663684068753540e+01
-4.499999999999999556e-01 -1.521991923100038235e+01 -1.325572211406654266e-01 -1.720642844270837912e+01
-4.466666666666665453e-01 -1.394265487743277809e+01 -1.788254875622734552e-01 -1.566585664190607297e+01
-4.433333333333331350e-01 -1.277497472872222595e+01 -2.355098738470408626e-01 -1.428050221349084659e+01
-4.399999999999999467e-01 -1.170051260883459676e+01 -3.039788328420628960e-01 -1.302082954100431067e+01
-4.366666666666665364e-01 -1.070734761334745322e+01 -3.856463175499722507e-01 -1.186642444108734828e+01
-4.333333333333331261e-01 -9.786621155956432005e+00 -4.819439981538142237e-01 -1.080277512483563740e+01
-4.299999999999999378e-01 -8.931632866583601782e+00 -5.942875214174201393e-01 -9.819346200458525686e+00
-4.266666666666665275e-01 -8.137221859563606330e+00 -7.240376897711414683e-01 -8.908356219614796956e+00
-4.233333333333333393e-01 -7.399325822854249779e+00 -8.724581297269482505e-01 -8.063959500763616006e+00
-4.199999999999999289e-01 -6.714656084821970516e+00 -1.040671702175854252e+00 -7.281671668047654755e+00
-4.166666666666665186e-01 -6.080452341991103182e+00 -1.229618465434118679e+00 -6.557949463115416933e+00
-4.133333333333333304e-01 -5.494295476433905812e+00 -1.440018311504236870e+00 -5.889874028939922290e+00
-4.099999999999999201e-01 -4.953965500264262189e+00 -1.672341352716216756e+00 -5.274908739802358859e+00
-4.066666666666665098e-01 -4.457336567400625782e+00 -1.926788687179175508e+00 -4.710715188714257096e+00
-4.033333333333333215e-01 -4.002303564757985654e+00 -2.203285340384443458e+00 -4.195017866204998391e+00
-3.999999999999999112e-01 -3.586735904242514650e+00 -2.501486071394305011e+00 -3.725511418369673144e+00
-3.966666666666665009e-01 -3.208454396584843327e+00 -2.820793513687746668e+00 -3.299805459304039790e+00
-3.933333333333333126e-01 -2.865226959276713004e+00 -3.160386987346402776e+00 -2.915401702929266037e+00
-3.899999999999999023e-01 -2.554778731845186890e+00 -3.519259445010301413e+00 -2.569697448851648858e+00
-3.866666666666664920e-01 -2.274812159838315750e+00 -3.896259513153947474e+00 -2.260008798855360546e+00
-3.833333333333333037e-01 -2.023032864243972107e+00 -4.290135496451381591e+00 -1.983606770512409856e+00
-3.799999999999998934e-01 -1.797177635184108002e+00 -4.699578482460365692e+00 -1.737759857967450472e+00
-3.766666666666664831e-01 -1.595041607304161557e+00 -5.123262217307250843e+00 -1.519777514359721637e+00
-3.733333333333332948e-01 -1.414502485583820857e+00 -5.559878097179939971e+00 -1.327050313093775857e+00
-3.699999999999998845e-01 -1.253540490162314835e+00 -6.008164317601716320e+00 -1.157083956355033472e+00
-3.666666666666664742e-01 -1.110253395251329156e+00 -6.466928851344837526e+00 -1.007525631099200014e+00
-3.633333333333332860e-01 -9.828666008376114593e-01 -6.935066430376584989e+00 -8.761823210313666177e-01
-3.599999999999998757e-01 -8.697385793848687596e-01 -7.411570065422853126e+00 -7.610314987773642015e-01
-3.566666666666664653e-01 -7.693622911143485066e-01 -7.895537853180014665e+00 -6.602251411415374083e-01
-3.533333333333332771e-01 -6.803632844882577801e-01 -8.386175917249445888e+00 -5.720882711015901068e-01
-3.499999999999998668e-01 -6.014952239677580081e-01 -8.882798333431830784e+00 -4.951132932272570564e-01
-3.466666666666664565e-01 -5.316335458683255633e-01 -9.384824832678443585e+00 -4.279513182454349751e-01
-3.433333333333332682e-01 -4.697678621351745187e-01 -9.891776981725485030e+00 -3.694015236784432554e-01
-3.399999999999998579e-01 -4.149936322191421501e-01 -1.040327343262530846e+01 -3.183994144198251663e-01
-3.366666666666666696e-01 -3.665035199705345970e-01 -1.091902472254871803e+01 -2.740046599711216668e-01
-3.333333333333332593e-01 -3.235787552257065602e-01 -1.143882800364577079e+01 -2.353890123445206983e-01
-3.299999999999998490e-01 -2.855807339038552439e-01 -1.196256199454913904e+01 -2.018246598266578984e-01
-3.266666666666666607e-01 -2.519430182330168466e-01 -1.249018237244250606e+01 -1.726732501295831224e-01
-3.233333333333332504e-01 -2.221638404061162808e-01 -1.302171776768604161e+01 -1.473757212424331997e-01
-3.199999999999998401e-01 -1.957991675260972175e-01 -1.355726648086744390e+01 -1.254430067227440826e-01
-3.166666666666666519e-01 -1.724563515029967353e-01 -1.409699401337444513e+01 -1.064476304993958733e-01
-3.133333333333332416e-01 -1.517883627670406355e-01 -1.464113148560611677e+01 -9.001617062273191416e-02
-3.099999999999998312e-01 -1.334885894399140960e-01 -1.518997501037227238e+01 -7.582254820592390643e-02
-3.066666666666666430e-01 -1.172861723125489808e-01 -1.574388609183276699e+01 -6.358208395587647277e-02
-3.033333333333332327e-01 -1.029418391905139729e-01 -1.630329313191652574e+01 -5.304625764888264150e-02
-2.999999999999998224e-01 -9.024419871528228942e-02 -1.686869414650585952e+01 -4.399810364641616039e-02
-2.966666666666666341e-01 -7.900645270908027151e-02 -1.744066082338594370e+01 -3.624817652209104402e-02
-2.933333333333332238e-01 -6.906348668856773787e-02 -1.801984409442200530e+01 -2.963102392297994880e-02
-2.899999999999998135e-01 -6.026929988655961579e-02 -1.860698144798405096e+01 -2.400210807178054101e-02
-2.866666666666666252e-01 -5.249473849386951385e-02 -1.920290627788718041e+01 -1.923512223229956880e-02
-2.833333333333332149e-01 -4.562549857908261564e-02 -1.980855965735062085e+01 -1.521965359513364688e-02
-2.799999999999998046e-01 -3.956036804656312689e-02 -2.042500504838573150e+01 -1.185914911922061193e-02
-2.766666666666666163e-01 -3.420967990097485006e-02 -2.105344661973365206e+01 -9.069145713627720096e-03
-2.733333333333332060e-01 -2.949395190307022713e-02 -2.169525206618603264e+01 -6.775730661521189163e-03
-2.699999999999997957e-01 -2.534269036075099263e-02 -2.235198112268569659e+01 -4.914202322401098333e-03
-2.666666666666666075e-01 -2.169333826906940516e-02 -2.302542138357571844e+01 -3.427904881818552053e-03
-2.633333333333331971e-01 -1.849035027376402796e-02 -2.371763362461260982e+01 -2.267214254991937322e-03
-2.599999999999997868e-01 -1.568437898259134738e-02 -2.443100966596329116e+01 -1.388655209898628567e-03
-2.566666666666665986e-01 -1.323155899101624219e-02 -2.516834703904354242e+01 -7.541323835338431623e-04
-2.533333333333331883e-01 -1.109287663526087146e-02 -2.593294653881794432e+01 -3.302601521476903061e-04
-2.499999999999997780e-01 -9.233614948173441903e-03 -2.672874150210294530e+01 -8.777831475137554238e-05
-2.466666666666665897e-01 -7.622864588357760110e-03 -2.756047193696550934e+01 -1.042289298654075764e-06
-2.433333333333331794e-01 -6.233092654992993843e-03 -2.843392345926387677e+01 -4.757803357444005313e-05
-2.399999999999999911e-01 -5.039762306020467361e-03 -2.935626221066190666e+01 -2.076932142527520740e-04
-2.366666666666665808e-01 -4.020996979376769559e-03 -3.033651598781572645e+01 -4.641372837944104349e-04
-2.333333333333331705e-01 -3.157283790859355312e-03 -3.138628545939251424e+01 -8.018041079521846630e-04
-2.299999999999999822e-01 -2.431211358944163417e-03 -3.252083150039152315e+01 -1.207471636492181769e-03
-2.266666666666665719e-01 -1.827237899553404857e-03 -3.376080575438714249e+01 -1.669573844511255565e-03
-2.233333333333331616e-01 -1.331485951125975595e-03 -3.513514295457736836e+01 -2.178000806320091673e-03
-2.199999999999999734e-01 -9.315605428366195186e-04 -3.668619803215811714e+01 -2.723923312518642531e-03
-2.166666666666665630e-01 -6.163880135198438219e-04 -3.847960945636724972e+01 -3.299638914567040726e-03
-2.133333333333331527e-01 -3.760730342690131803e-04 -4.062530920686253211e+01 -3.898436691015749311e-03
-2.099999999999999645e-01 -2.017716882298116585e-04 -4.332934172078616086e+01 -4.514478383504382485e-03
-2.066666666666665542e-01 -8.557872497589756513e-05 -4.705422778531428207e+01 -5.142693857126118609e-03
-2.033333333333331439e-01 -2.042733610759125512e-05 -5.327573597844558861e+01 -5.778689104790824503e-03
-1.999999999999999556e-01 -1.928654933106574271e-15 -2.687057314312221479e+02 -6.418665244760188293e-03
-1.966666666666665453e-01 -1.864911894306511448e-05 -5.367126924954165190e+01 -7.059347159591428285e-03
-1.933333333333331350e-01 -7.132632585938151212e-05 -4.784538024262025147e+01 -7.697920596954573036e-03
-1.899999999999999467e-01 -1.535194719651547209e-04 -4.451628519296723141e+01 -8.331976702655962547e-03
-1.866666666666665364e-01 -2.611964245079476717e-04 -4.220830143429238035e+01 -8.959463085957918710e-03
-1.833333333333331261e-01 -3.907549070147204305e-04 -4.045899408394539165e+01 -9.578640630381753118e-03
-1.799999999999999378e-01 -5.389777046998051827e-04 -3.906240459334480875e+01 -1.018804536111776043e-02
-1.766666666666665275e-01 -7.029926370588820408e-04 -3.790868684090257545e+01 -1.078645476592831817e-02
-1.733333333333331172e-01 -8.802367695194295754e-04 -3.693228816308712226e+01 -1.137285804059509978e-02
-1.699999999999999289e-01 -1.068424396846359052e-03 -3.609093935104034756e+01 -1.194642979506384955e-02
-1.666666666666665186e-01 -1.265518385070215496e-03 -3.535579126842646502e+01 -1.250650681290498348e-02
-1.633333333333331083e-01 -1.469704505995082702e-03 -3.470627768765087495e+01 -1.305256750631914736e-02
-1.599999999999999201e-01 -1.679368439721717031e-03 -3.412722289763688366e+01 -1.358421375182518147e-02
-1.566666666666665098e-01 -1.893075157862414686e-03 -3.360711105185779957e+01 -1.410115483001058573e-02
-1.533333333333333215e-01 -2.109550431923207237e-03 -3.313699872258319346e+01 -1.460319322527092560e-02
-1.499999999999999112e-01 -2.327664240256865739e-03 -3.270980354712427385e+01 -1.509021207090897876e-02
-1.466666666666665009e-01 -2.546415872061059439e-03 -3.231982293251191152e+01 -1.556216405002353552e-02
-1.433333333333333126e-01 -2.764920549368976663e-03 -3.196239893726002279e+01 -1.601906158511912440e-02
-1.399999999999999023e-01 -2.982397407260569365e-03 -3.163367909515847032e+01 -1.646096816883447708e-02
-1.366666666666664920e-01 -3.198158690585067854e-03 -3.133044200062893836e+01 -1.688799070543273509e-02
-1.333333333333333037e-01 -3.411600040384965213e-03 -3.104996769257494549e+01 -1.730027274777540258e-02
-1.299999999999998934e-01 -3.622191757199024267e-03 -3.078993970360021848e+01 -1.769798852780970697e-02
-1.266666666666664831e-01 -3.829470940612456163e-03 -3.054836992486732683e+01 -1.808133769048164349e-02
-1.233333333333332948e-01 -4.033034414898055593e-03 -3.032354019448796123e+01 -1.845054065096840903e-02
-1.199999999999998845e-01 -4.232532360565548560e-03 -3.011395633463230581e+01 -1.880583450464701212e-02
-1.166666666666664742e-01 -4.427662579877902384e-03 -2.991831158554131065e+01 -1.914746942696407203e-02
-1.133333333333332860e-01 -4.618165332048949565e-03 -2.973545722340718456e+01 -1.947570550754464808e-02
-1.099999999999998757e-01 -4.803818680594129295e-03 -2.956437873433270624e+01 -1.979080996922689614e-02
-1.066666666666664653e-01 -4.984434301380747008e-03 -2.940417633137438003e+01 -2.009305472819888222e-02
-1.033333333333332771e-01 -5.159853705049391101e-03 -2.925404889991154889e+01 -2.038271425627224964e-02
-9.999999999999986677e-02 -5.329944832594483463e-03 -2.911328067386475738e+01 -2.066006371078828174e-02
-9.666666666666645646e-02 -5.494598986798470905e-03 -2.898123010552485113e+01 -2.092537730143308183e-02
-9.333333333333326820e-02 -5.653728066342231413e-03 -2.885732051126481679e+01 -2.117892686657087825e-02
-8.999999999999985789e-02 -5.807262072586031471e-03 -2.874103216547766593e+01 -2.142098063499452490e-02
-8.666666666666644758e-02 -5.955146862191859278e-03 -2.863189558363287546e+01 -2.165180215127049043e-02
-8.333333333333325932e-02 -6.097342121452299125e-03 -2.852948578798832102e+01 -2.187164934569537506e-02
-7.999999999999984901e-02 -6.233819540536279617e-03 -2.843341739027281179e+01 -2.208077373156619103e-02
-7.666666666666643870e-02 -6.364561168331141043e-03 -2.834334035749147773e+01 -2.227941971473292732e-02
-7.333333333333325044e-02 -6.489557930098630023e-03 -2.825893635205260779e+01 -2.246782400173361754e-02
-6.999999999999984013e-02 -6.608808292405460826e-03 -2.817991555725763320e+01 -2.264621509460263554e-02
-6.666666666666665186e-02 -6.722317060873549480e-03 -2.810601391502262203e+01 -2.281481286148917542e-02
-6.333333333333324155e-02 -6.830094298264656125e-03 -2.803699071540426502e+01 -2.297382817364879148e-02
-5.999999999999983125e-02 -6.932154351140406082e-03 -2.797262648776310812e+01 -2.312346260028655051e-02
-5.666666666666664298e-02 -7.028514975014669292e-03 -2.791272115173038415e+01 -2.326390815361460349e-02
-5.333333333333323267e-02 -7.119196548457766560e-03 -2.785709239295263373e+01 -2.339534707752075060e-02
-4.999999999999982236e-02 -7.204221368055124808e-03 -2.780557423417840823e+01 -2.351795167383126384e-02
-4.666666666666663410e-02 -7.283613016558872742e-03 -2.775801577686689114e+01 -2.363188416075487006e-02
-4.333333333333322379e-02 -7.357395797560017242e-03 -2.771428009232807455e+01 -2.373729655902931390e-02
-3.999999999999981348e-02 -7.425594230699009146e-03 -2.767424324459890173e+01 -2.383433060134990122e-02
-3.666666666666662522e-02 -7.488232601972334007e-03 -2.763779342993776922e+01 -2.392311766154828212e-02
-3.333333333333321491e-02 -7.545334564372696909e-03 -2.760483022007742449e+01 -2.400377870021341148e-02
-2.999999999999980460e-02 -7.596922784572055637e-03 -2.757526389828918312e+01 -2.407642422384969477e-02
-2.666666666666661634e-02 -7.643018631869051560e-03 -2.754901487894164092e+01 -2.414115425511748070e-02
-2.333333333333320603e-02 -7.683641906049941406e-03 -2.752601320263596563e+01 -2.419805831184528369e-02
-1.999999999999979572e-02 -7.718810601255227458e-03 -2.750619810020697642e+01 -2.424721539307658769e-02
-1.666666666666660745e-02 -7.748540703275392724e-03 -2.748951761993028242e+01 -2.428869397026413648e-02
-1.333333333333319715e-02 -7.772846018127013701e-03 -2.747592831319777673e+01 -2.432255198239434424e-02
-9.999999999999786837e-03 -7.791738030024327952e-03 -2.746539497474121205e+01 -2.434883683377993269e-02
-6.666666666666598573e-03 -7.805225787211165882e-03 -2.745789043421594755e+01 -2.436758539352924108e-02
-3.333333333333188264e-03 -7.813315814438052953e-03 -2.745339539662181494e+01 -2.437882399593885308e-02
0.000000000000000000e+00 -7.816012051108201658e-03 -2.745189832965056098e+01 -2.438256844119295400e-02
3.333333333333410309e-03 -7.813315814438052953e-03 -2.745339539662181494e+01 -2.437882399593885308e-02
6.666666666666820618e-03 -7.805225787211165882e-03 -2.745789043421594755e+01 -2.436758539352924108e-02
1.000000000000023093e-02 -7.791738030024327952e-03 -2.746539497474121205e+01 -2.434883683377993269e-02
1.333333333333364124e-02 -7.772846018127979074e-03 -2.747592831319778028e+01 -2.432255198239434424e-02
1.666666666666660745e-02 -7.748540703275392724e-03 -2.748951761993028242e+01 -2.428869397026413648e-02
2.000000000000001776e-02 -7.718810601255227458e-03 -2.750619810020697642e+01 -2.424721539307658769e-02
2.333333333333342807e-02 -7.683641906049941406e-03 -2.752601320263596563e+01 -2.419805831184141526e-02
2.666666666666683838e-02 -7.643018631869051560e-03 -2.754901487894164092e+01 -2.414115425511651272e-02
3.000000000000024869e-02 -7.596922784571091131e-03 -2.757526389828918667e+01 -2.407642422385163072e-02
3.333333333333365900e-02 -7.545334564373662282e-03 -2.760483022007743514e+01 -2.400377870021244350e-02
3.666666666666662522e-02 -7.488232601972334007e-03 -2.763779342993776922e+01 -2.392311766154828212e-02
4.000000000000003553e-02 -7.425594230698043773e-03 -2.767424324459890528e+01 -2.383433060134700424e-02
4.333333333333344584e-02 -7.357395797558086495e-03 -2.771428009232808165e+01 -2.373729655903027841e-02
4.666666666666685614e-02 -7.283613016557908236e-03 -2.775801577686689470e+01 -2.363188416075777051e-02
5.000000000000026645e-02 -7.204221368055124808e-03 -2.780557423417842244e+01 -2.351795167382836338e-02
5.333333333333367676e-02 -7.119196548455836680e-03 -2.785709239295263373e+01 -2.339534707752461903e-02
5.666666666666664298e-02 -7.028514975014669292e-03 -2.791272115173038415e+01 -2.326390815361460349e-02
6.000000000000005329e-02 -6.932154351139440708e-03 -2.797262648776311167e+01 -2.312346260028751502e-02
6.333333333333346360e-02 -6.830094298265622366e-03 -2.803699071540426857e+01 -2.297382817364589103e-02
6.666666666666687391e-02 -6.722317060876444733e-03 -2.810601391502262913e+01 -2.281481286149207588e-02
7.000000000000028422e-02 -6.608808292405460826e-03 -2.817991555725764741e+01 -2.264621509460457149e-02
7.333333333333325044e-02 -6.489557930098630023e-03 -2.825893635205260779e+01 -2.246782400173361754e-02
7.666666666666666075e-02 -6.364561168335001670e-03 -2.834334035749147773e+01 -2.227941971473485980e-02
8.000000000000007105e-02 -6.233819540532418990e-03 -2.843341739027281534e+01 -2.208077373156328710e-02
8.333333333333348136e-02 -6.097342121450369246e-03 -2.852948578798832813e+01 -2.187164934569633956e-02
8.666666666666689167e-02 -5.955146862195719037e-03 -2.863189558363288256e+01 -2.165180215127339089e-02
9.000000000000030198e-02 -5.807262072585066097e-03 -2.874103216547768369e+01 -2.142098063499355692e-02
9.333333333333326820e-02 -5.653728066342231413e-03 -2.885732051126481679e+01 -2.117892686657087825e-02
9.666666666666667851e-02 -5.494598986796541025e-03 -2.898123010552486534e+01 -2.092537730142824889e-02
1.000000000000000888e-01 -5.329944832596413343e-03 -2.911328067386476093e+01 -2.066006371078828174e-02
1.033333333333334991e-01 -5.159853705051320114e-03 -2.925404889991156310e+01 -2.038271425627128167e-02
1.066666666666669094e-01 -4.984434301378817128e-03 -2.940417633137440134e+01 -2.009305472819501379e-02
1.100000000000003197e-01 -4.803818680597024549e-03 -2.956437873433273467e+01 -1.979080996922592817e-02
1.133333333333332860e-01 -4.618165332048949565e-03 -2.973545722340718456e+01 -1.947570550754464808e-02
1.166666666666666963e-01 -4.427662579884656530e-03 -2.991831158554132486e+01 -1.914746942696600451e-02
1.200000000000001066e-01 -4.232532360567478440e-03 -3.011395633463232002e+01 -1.880583450464990911e-02
1.233333333333335169e-01 -4.033034414896126581e-03 -3.032354019448796834e+01 -1.845054065096551205e-02
1.266666666666669272e-01 -3.829470940613420669e-03 -3.054836992486735880e+01 -1.808133769048261147e-02
1.300000000000003375e-01 -3.622191757198059761e-03 -3.078993970360025756e+01 -1.769798852781163945e-02
1.333333333333333037e-01 -3.411600040384965213e-03 -3.104996769257494549e+01 -1.730027274777540258e-02
1.366666666666667140e-01 -3.198158690581208961e-03 -3.133044200062895612e+01 -1.688799070543273509e-02
1.400000000000001243e-01 -2.982397407258639919e-03 -3.163367909515848808e+01 -1.646096816883350911e-02
1.433333333333335347e-01 -2.764920549366082711e-03 -3.196239893726005477e+01 -1.601906158511622394e-02
1.466666666666669450e-01 -2.546415872058165920e-03 -3.231982293251196836e+01 -1.556216405002450003e-02
1.500000000000003553e-01 -2.327664240253007281e-03 -3.270980354712433069e+01 -1.509021207091284372e-02
1.533333333333333215e-01 -2.109550431923207237e-03 -3.313699872258319346e+01 -1.460319322527092560e-02
1.566666666666667318e-01 -1.893075157860485457e-03 -3.360711105185783509e+01 -1.410115483000962122e-02
1.600000000000001421e-01 -1.679368439716894500e-03 -3.412722289763691208e+01 -1.358421375182324899e-02
1.633333333333335524e-01 -1.469704505985437639e-03 -3.470627768765096022e+01 -1.305256750631818286e-02
1.666666666666669627e-01 -1.265518385074073304e-03 -3.535579126842655739e+01 -1.250650681290691422e-02
1.699999999999999289e-01 -1.068424396846359052e-03 -3.609093935104034756e+01 -1.194642979506384955e-02
1.733333333333333393e-01 -8.802367695203939732e-04 -3.693228816308717199e+01 -1.137285804059606428e-02
1.766666666666667496e-01 -7.029926370579176430e-04 -3.790868684090265361e+01 -1.078645476593024892e-02
1.800000000000001599e-01 -5.389777047007695806e-04 -3.906240459334490822e+01 -1.018804536111968945e-02
1.833333333333335702e-01 -3.907549070166491719e-04 -4.045899408394560481e+01 -9.578640630384648372e-03
1.866666666666669805e-01 -2.611964245050545867e-04 -4.220830143429265036e+01 -8.959463085956952469e-03
1.899999999999999467e-01 -1.535194719651547209e-04 -4.451628519296723141e+01 -8.331976702655962547e-03
1.933333333333333570e-01 -7.132632586034585575e-05 -4.784538024262050726e+01 -7.697920596952643156e-03
1.966666666666667673e-01 -1.864911893727913745e-05 -5.367126924954217060e+01 -7.059347159593358165e-03
2.000000000000001776e-01 1.928654933106573877e-15 -2.687296889326885321e+02 -6.418665244763083547e-03
2.033333333333335879e-01 -2.042733611530588890e-05 -5.327573597844448017e+01 -5.778689104791789877e-03
2.066666666666669983e-01 -8.557872497686192230e-05 -4.705422778531367811e+01 -5.142693857127083115e-03
2.099999999999999645e-01 -2.017716882298116585e-04 -4.332934172078616086e+01 -4.514478383504382485e-03
2.133333333333333748e-01 -3.760730342670843846e-04 -4.062530920686239710e+01 -3.898436691015749311e-03
2.166666666666667851e-01 -6.163880135159862305e-04 -3.847960945636709340e+01 -3.299638914564146774e-03
2.200000000000001954e-01 -9.315605428298685169e-04 -3.668619803215801767e+01 -2.723923312519607471e-03
2.233333333333336057e-01 -1.331485951128869114e-03 -3.513514295457716941e+01 -2.178000806321056179e-03
2.266666666666670160e-01 -1.827237899549546615e-03 -3.376080575438695774e+01 -1.669573844506433034e-03
2.299999999999999822e-01 -2.431211358944163417e-03 -3.252083150039152315e+01 -1.207471636492181769e-03
2.333333333333333925e-01 -3.157283790858390806e-03 -3.138628545939243963e+01 -8.018041079531489524e-04
2.366666666666668029e-01 -4.020996979380628451e-03 -3.033651598781564473e+01 -4.641372837973035742e-04
2.400000000000002132e-01 -5.039762306016607601e-03 -2.935626221066184627e+01 -2.076932142508233596e-04
2.433333333333336235e-01 -6.233092654997818109e-03 -2.843392345926377018e+01 -4.757803357733305012e-05
2.466666666666665897e-01 -7.622864588357760110e-03 -2.756047193696550934e+01 -1.042289298654075764e-06
2.500000000000000000e-01 -9.233614948173441903e-03 -2.672874150210287780e+01 -8.777831474462517768e-05
2.533333333333334103e-01 -1.109287663525700997e-02 -2.593294653881790879e+01 -3.302601521534765305e-04
2.566666666666668206e-01 -1.323155899102107166e-02 -2.516834703904348203e+01 -7.541323835328787644e-04
2.600000000000002309e-01 -1.568437898259424784e-02 -2.443100966596318813e+01 -1.388655209902486375e-03
2.633333333333336412e-01 -1.849035027376499593e-02 -2.371763362461252100e+01 -2.267214254992901828e-03
2.666666666666666075e-01 -2.169333826906940516e-02 -2.302542138357571844e+01 -3.427904881818552053e-03
2.700000000000000178e-01 -2.534269036074712073e-02 -2.235198112268565751e+01 -4.914202322401098333e-03
2.733333333333334281e-01 -2.949395190306926262e-02 -2.169525206618599356e+01 -6.775730661521189163e-03
2.766666666666668384e-01 -3.420967990097194961e-02 -2.105344661973360232e+01 -9.069145713623858601e-03
2.800000000000002487e-01 -3.956036804656118400e-02 -2.042500504838564979e+01 -1.185914911922640591e-02
2.833333333333336590e-01 -4.562549857909037332e-02 -1.980855965735054980e+01 -1.521965359513751184e-02
2.866666666666666252e-01 -5.249473849386951385e-02 -1.920290627788718041e+01 -1.923512223229956880e-02
2.900000000000000355e-01 -6.026929988655865128e-02 -1.860698144798400833e+01 -2.400210807178344494e-02
2.933333333333334458e-01 -6.906348668856870932e-02 -1.801984409442198398e+01 -2.963102392298672116e-02
2.966666666666668561e-01 -7.900645270908707163e-02 -1.744066082338590107e+01 -3.624817652209297303e-02
3.000000000000002665e-01 -9.024419871528813197e-02 -1.686869414650579202e+01 -4.399810364641809635e-02
3.033333333333336768e-01 -1.029418391905130015e-01 -1.630329313191644403e+01 -5.304625764888749179e-02
3.066666666666666430e-01 -1.172861723125489808e-01 -1.574388609183276699e+01 -6.358208395587647277e-02
3.100000000000000533e-01 -1.334885894399209516e-01 -1.518997501037223152e+01 -7.582254820592390643e-02
3.133333333333334636e-01 -1.517883627670494895e-01 -1.464113148560608302e+01 -9.001617062273288561e-02
3.166666666666668739e-01 -1.724563515030016481e-01 -1.409699401337441493e+01 -1.064476304993939026e-01
3.200000000000002842e-01 -1.957991675260942477e-01 -1.355726648086736752e+01 -1.254430067227548518e-01
3.233333333333336945e-01 -2.221638404061182515e-01 -1.302171776768596345e+01 -1.473757212424341712e-01
3.266666666666666607e-01 -2.519430182330168466e-01 -1.249018237244250606e+01 -1.726732501295831224e-01
3.300000000000000711e-01 -2.855807339038582970e-01 -1.196256199454911240e+01 -2.018246598266539293e-01
3.333333333333334814e-01 -3.235787552257005095e-01 -1.143882800364572638e+01 -2.353890123445256666e-01
3.366666666666668917e-01 -3.665035199705466429e-01 -1.091902472254868250e+01 -2.740046599711227215e-01
3.400000000000003020e-01 -4.149936322191522531e-01 -1.040327343262523385e+01 -3.183994144198332155e-01
3.433333333333332682e-01 -4.697678621351745187e-01 -9.891776981725485030e+00 -3.694015236784432554e-01
3.466666666666666785e-01 -5.316335458683235649e-01 -9.384824832678408058e+00 -4.279513182454370290e-01
3.500000000000000888e-01 -6.014952239677775481e-01 -8.882798333431816573e+00 -4.951132932272703235e-01
3.533333333333334991e-01 -6.803632844882639974e-01 -8.386175917249408585e+00 -5.720882711015983224e-01
3.566666666666669094e-01 -7.693622911143622733e-01 -7.895537853179936505e+00 -6.602251411415593907e-01
3.600000000000003197e-01 -8.697385793848965152e-01 -7.411570065422791842e+00 -7.610314987773947326e-01
3.633333333333332860e-01 -9.828666008376114593e-01 -6.935066430376584989e+00 -8.761823210313666177e-01
3.666666666666666963e-01 -1.110253395251340258e+00 -6.466928851344803775e+00 -1.007525631099216223e+00
3.700000000000001066e-01 -1.253540490162334820e+00 -6.008164317601679905e+00 -1.157083956355036580e+00
3.733333333333335169e-01 -1.414502485583826630e+00 -5.559878097179906220e+00 -1.327050313093790512e+00
3.766666666666669272e-01 -1.595041607304204412e+00 -5.123262217307201993e+00 -1.519777514359742510e+00
3.800000000000003375e-01 -1.797177635184144417e+00 -4.699578482460305295e+00 -1.737759857967477561e+00
3.833333333333333037e-01 -2.023032864243972107e+00 -4.290135496451381591e+00 -1.983606770512409856e+00
3.866666666666667140e-01 -2.274812159838340619e+00 -3.896259513153927934e+00 -2.260008798855363210e+00
3.900000000000001243e-01 -2.554778731845193107e+00 -3.519259445010265441e+00 -2.569697448851667065e+00
3.933333333333335347e-01 -2.865226959276745422e+00 -3.160386987346377907e+00 -2.915401702929289574e+00
3.966666666666669450e-01 -3.208454396584872637e+00 -2.820793513687700926e+00 -3.299805459304096633e+00
4.000000000000003553e-01 -3.586735904242571493e+00 -2.501486071394257049e+00 -3.725511418369742866e+00
4.033333333333333215e-01 -4.002303564757985654e+00 -2.203285340384443458e+00 -4.195017866204998391e+00
4.066666666666667318e-01 -4.457336567400667526e+00 -1.926788687179167292e+00 -4.710715188714305945e+00
4.100000000000001421e-01 -4.953965500264294164e+00 -1.672341352716204099e+00 -5.274908739802390834e+00
4.133333333333335524e-01 -5.494295476433936898e+00 -1.440018311504222215e+00 -5.889874028939951600e+00
4.166666666666669627e-01 -6.080452341991185783e+00 -1.229618465434092034e+00 -6.557949463115511080e+00
4.200000000000003730e-01 -6.714656084822074433e+00 -1.040671702175826940e+00 -7.281671668047761337e+00
4.233333333333333393e-01 -7.399325822854249779e+00 -8.724581297269482505e-01 -8.063959500763616006e+00
4.266666666666667496e-01 -8.137221859563680937e+00 -7.240376897711362503e-01 -8.908356219614855576e+00
4.300000000000001599e-01 -8.931632866583651520e+00 -5.942875214174139220e-01 -9.819346200458573648e+00
4.333333333333335702e-01 -9.786621155956574114e+00 -4.819439981538029549e-01 -1.080277512483575464e+01
4.366666666666669805e-01 -1.070734761334759000e+01 -3.856463175499530993e-01 -1.186642444108751349e+01
4.399999999999999467e-01 -1.170051260883459676e+01 -3.039788328420628960e-01 -1.302082954100431067e+01
4.433333333333333570e-01 -1.277497472872229167e+01 -2.355098738470378927e-01 -1.428050221349091231e+01
4.466666666666667673e-01 -1.394265487743286513e+01 -1.788254875622705131e-01 -1.566585664190616178e+01
4.500000000000001776e-01 -1.521991923100043920e+01 -1.325572211406566003e-01 -1.720642844270840754e+01
4.533333333333335879e-01 -1.662980614999597861e+01 -9.540368463625270579e-02 -1.894663684068774145e+01
4.566666666666669983e-01 -1.820583067746181527e+01 -6.614611653550568626e-02 -2.095700880198796412e+01
4.599999999999999645e-01 -1.999896463193321594e+01 -4.365851354713605470e-02 -2.335861207507053194e+01
4.633333333333333748e-01 -2.209165792287563335e+01 -2.691308470860229521e-02 -2.638531091639393722e+01
4.666666666666667851e-01 -2.462967126043090005e+01 -1.498187135118428728e-02 -3.058710356398001906e+01
4.700000000000001954e-01 -2.790849203718477867e+01 -7.035368152822082423e-03 -3.790827861862786818e+01
4.733333333333336057e-01 -3.268886690373211934e+01 -2.338915658859499515e-03 -5.062209473766020551e+01
4.766666666666670160e-01 -4.244157386807107457e+01 -2.475365314874123182e-04 -3.552127464057775796e+01
4.799999999999999822e-01 -4.337251056511733793e+01 -1.997759679358146066e-04 -3.063674725018756462e+01
4.833333333333333925e-01 -3.404621140153926717e+01 -1.710994912021243219e-03 -2.779229030435115178e+01
4.866666666666668029e-01 -2.997872984965379928e+01 -4.366461458466631279e-03 -2.585414127018095343e+01
4.900000000000002132e-01 -2.745274016552199470e+01 -7.814495779405421574e-03 -2.443240839828730770e+01
4.933333333333336235e-01 -2.567970437596027367e+01 -1.175984867922873732e-02 -2.334603544947945508e+01
4.966666666666670338e-01 -2.435618900225583161e+01 -1.595743332300033138e-02 -2.249615069225867359e+01
5.000000000000000000e-01 -2.333303524462226619e+01 -2.020648250778995375e-02 -2.182291332161823760e+01
5.033333333333334103e-01 -2.252588220795754737e+01 -2.434516824865405951e-02 -2.128743984200781370e+01
5.066666666666668206e-01 -2.188243573443788748e+01 -2.824569447315162726e-02 -2.086312881574326283e+01
5.100000000000002309e-01 -2.136812138751398393e+01 -3.180985537140312153e-02 -2.053106925388961201e+01
5.133333333333336412e-01 -2.095897364117994499e+01 -3.496503974477955384e-02 -2.027742449398642677e+01
5.166666666666666075e-01 -2.063778124662832170e+01 -3.766065409151336113e-02 -2.009185353534654794e+01
5.200000000000000178e-01 -2.039184995001264866e+01 -3.986493297425720839e-02 -1.996651400329417569e+01
5.233333333333334281e-01 -2.021163239829032321e+01 -4.156210348371915109e-02 -1.989540920463804241e+01
5.266666666666668384e-01 -2.008985246945159986e+01 -4.274987060186470622e-02 -1.987394828466850072e+01
5.300000000000002487e-01 -2.002092624057017289e+01 -4.343719141146998308e-02 -1.989864383739538312e+01
5.333333333333336590e-01 -2.000056889677024330e+01 -4.364230797263634470e-02 -1.996690162695162840e+01
5.366666666666666252e-01 -2.002552286490183064e+01 -4.339101097995092665e-02 -2.007687447171175421e+01
5.400000000000000355e-01 -2.009336799286943176e+01 -4.271510880375812419e-02 -2.022736278000247978e+01
5.433333333333334458e-01 -2.020238943747688865e+01 -4.165107905007375128e-02 -2.041775079230859546e+01
5.466666666666668561e-01 -2.035148793621713281e+01 -4.023888224083726345e-02 -2.064797196226038167e+01
5.500000000000002665e-01 -2.054012287818473936e+01 -3.852091955139024665e-02 -2.091850007237883702e+01
5.533333333333336768e-01 -2.076828247048748111e+01 -3.654111870518146621e-02 -2.123036524751559284e+01
5.566666666666666430e-01 -2.103647815208608307e+01 -3.434413409480388535e-02 -2.158519645091947936e+01
5.600000000000000533e-01 -2.134576277598719685e+01 -3.197464896597435047e-02 -2.198529473686390645e+01
5.633333333333334636e-01 -2.169777437102526463e+01 -2.947676906911078989e-02 -2.243374497145720170e+01
5.666666666666668739e-01 -2.209480989333713197e+01 -2.689349855812636289e-02 -2.293457860698395834e+01
5.700000000000002842e-01 -2.253993675434947619e+01 -2.426629011108413086e-02 -2.349300751653147046e+01
5.733333333333336945e-01 -2.303715475262786327e+01 -2.163466227497400779e-02 -2.411576080493551544e+01
5.766666666666666607e-01 -2.359162846756509779e+01 -1.903587791319115430e-02 -2.481157648510898639e+01
5.800000000000000711e-01 -2.421002218205608258e+01 -1.650467837385680148e-02 -2.559193486326527989e+01
5.833333333333334814e-01 -2.490098969553299568e+01 -1.407306861619123974e-02 -2.647218448147006598e+01
5.866666666666668917e-01 -2.567590723512635975e+01 -1.177014904479317670e-02 -2.747333476696218924e+01
5.900000000000003020e-01 -2.655000410728312232e+01 -9.621990222619537791e-03 -2.862504141549246839e+01
5.933333333333337123e-01 -2.754417583581268758e+01 -7.651546975830682273e-03 -2.997086177058965006e+01
5.966666666666666785e-01 -2.868803657029269871e+01 -5.878608679732564082e-03 -3.157816611582440203e+01
6.000000000000000888e-01 -3.002538378014569886e+01 -4.319782736493355327e-03 -3.355850422660421373e+01
6.033333333333334991e-01 -3.162479242583280126e+01 -2.988508432329949581e-03 -3.611400931092980926e+01
6.066666666666669094e-01 -3.360247274082079372e+01 -1.895098503639197629e-03 -3.965279539143728726e+01
6.100000000000003197e-01 -3.617970506738809178e+01 -1.046805856764481671e-03 -4.494233851846771444e+01
6.133333333333332860e-01 -3.986613057283489070e+01 -4.479129815384574626e-04 -4.806444386085410514e+01
6.166666666666666963e-01 -4.638477417668909908e+01 -9.984168128144482789e-05 -4.235143906373653522e+01
6.200000000000001066e-01 -6.530297711475532196e+01 -1.280815761226663878e-06 -3.800362497304216447e+01
6.233333333333335169e-01 -4.466563244157303814e+01 -1.483298247536943715e-04 -3.502841612661312354e+01
6.266666666666669272e-01 -3.909736704643630389e+01 -5.346558698310693511e-04 -3.281351689344760558e+01
6.300000000000003375e-01 -3.576516665515836024e+01 -1.151662505048284572e-03 -3.106513586936006632e+01
6.333333333333333037e-01 -3.339321485088617436e+01 -1.988667864115416326e-03 -2.963028908075031254e+01
6.366666666666667140e-01 -3.156050597611337594e+01 -3.033090434324993943e-03 -2.842062120853611518e+01
6.400000000000001243e-01 -3.007504803790372705e+01 -4.270640575999873692e-03 -2.738082273508784326e+01
6.433333333333335347e-01 -2.883298666906122065e+01 -5.685516041045168834e-03 -2.647408020259023687e+01
6.466666666666669450e-01 -2.777174788701911368e+01 -7.260599844376592477e-03 -2.567469694525145840e+01
6.500000000000003553e-01 -2.685070013954609891e+01 -8.977658947726660510e-03 -2.496404653613200608e+01
6.533333333333333215e-01 -2.604196473062610551e+01 -1.081754232446998504e-02 -2.432820943702444794e+01
6.566666666666667318e-01 -2.532558665370971340e+01 -1.276037708645071100e-02 -2.375651981625949460e+01
6.600000000000001421e-01 -2.468679694003613179e+01 -1.478576146744594276e-02 -2.324063309605783800e+01
6.633333333333335524e-01 -2.411436574346488726e+01 -1.687295357163770548e-02 -2.277390582255037188e+01
6.666666666666669627e-01 -2.359956304703542784e+01 -1.900105490816106357e-02 -2.235097050392775486e+01
6.700000000000003730e-01 -2.313547647026038590e+01 -2.114918784248136924e-02 -2.196743640411269993e+01
6.733333333333333393e-01 -2.271654846818364248e+01 -2.329666620174632857e-02 -2.161967416364018035e+01
6.766666666666667496e-01 -2.233825346232892883e+01 -2.542315837228525596e-02 -2.130465768280733130e+01
6.800000000000001599e-01 -2.199686713389524684e+01 -2.750884232303468790e-02 -2.101984603323183620e+01
6.833333333333335702e-01 -2.168929813317203781e+01 -2.953455207694181961e-02 -2.076309393385782798e+01
6.866666666666669805e-01 -2.141296310942759717e+01 -3.148191523436531108e-02 -2.053258299446661539e+01
6.900000000000003908e-01 -2.116569247200471438e+01 -3.333348122566944655e-02 -2.032676831820592156e+01
6.933333333333333570e-01 -2.094565838665568691e+01 -3.507284003627034186e-02 -2.014433664520371181e+01
6.966666666666667673e-01 -2.075131915441232877e+01 -3.668473120490767236e-02 -1.998417330015674054e+01
7.000000000000001776e-01 -2.058137586778531869e+01 -3.815514294545654939e-02 -1.984533595507487291e+01
7.033333333333335879e-01 -2.043473841940543068e+01 -3.947140128460466246e-02 -1.972703374559018386e+01
7.066666666666669983e-01 -2.031049875148604045e+01 -4.062224914193703768e-02 -1.962861065706065489e+01
7.099999999999999645e-01 -2.020790980557852379e+01 -4.159791530651059388e-02 -1.954953237203918093e+01
7.133333333333333748e-01 -2.012636904070681254e+01 -4.239017328492068748e-02 -1.948937597494396812e+01
7.166666666666667851e-01 -2.006540568611483621e+01 -4.299239001137048627e-02 -1.944782206428345006e+01
7.200000000000001954e-01 -2.002467111713312065e+01 -4.339956442038017670e-02 -1.942464894242735696e+01
7.233333333333336057e-01 -2.000393191270143234e+01 -4.360835588929756756e-02 -1.941972864821919842e+01
7.266666666666670160e-01 -2.000306528734547129e+01 -4.361710256057998308e-02 -1.943302467645095533e+01
7.299999999999999822e-01 -2.002205670086598133e+01 -4.342582955447439608e-02 -1.946459129627909590e+01
7.333333333333333925e-01 -2.006099954469719648e+01 -4.303624708206433419e-02 -1.951457444284124421e+01
7.366666666666668029e-01 -2.012009689217543240e+01 -4.245173846739728335e-02 -1.958321421681043262e+01
7.400000000000002132e-01 -2.019966538731798877e+01 -4.167733808657164696e-02 -1.967084908941069088e+01
7.433333333333336235e-01 -2.030014143953504302e+01 -4.071969923264349284e-02 -1.977792197974166655e+01
7.466666666666670338e-01 -2.042208999699584027e+01 -3.958705191816385555e-02 -1.990498845205539169e+01
7.500000000000000000e-01 -2.056621629758909719e+01 -3.828915063369283528e-02 -2.005272737901590574e+01
7.533333333333334103e-01 -2.073338115451426944e+01 -3.683721209120115886e-02 -2.022195454105951029e+01
7.566666666666668206e-01 -2.092462053846639236e+01 -3.524384299683858135e-02 -2.041363979283337216e+01
7.600000000000002309e-01 -2.114117049132778448e+01 -3.352295791880270659e-02 -2.062892864098028056e+01
7.633333333333336412e-01 -2.138449877812711009e+01 -3.168968734359949718e-02 -2.086916936581654625e+01
7.666666666666670515e-01 -2.165634520083511205e+01 -2.976027604855855171e-02 -2.113594721598339987e+01
7.700000000000000178e-01 -2.195877322951294985e+01 -2.775197196026255031e-02 -2.143112775982147156e+01
7.733333333333334281e-01 -2.229423666269513049e+01 -2.568290571809170655e-02 -2.175691226635953512e+01
7.766666666666668384e-01 -2.266566658356705233e+01 -2.357196121931185925e-02 -2.211590913152716809e+01
7.800000000000002487e-01 -2.307658621499221852e+01 -2.143863748734608360e-02 -2.251122705137769131e+01
7.833333333333336590e-01 -2.353126486901657799e+01 -1.930290227767062980e-02 -2.294659818355892256e+01
7.866666666666666252e-01 -2.403492785189034464e+01 -1.718503791577324913e-02 -2.342654344954913626e+01
7.900000000000000355e-01 -2.459404837655553067e+01 -1.510547994855013752e-02 -2.395659830602133411e+01
7.933333333333334458e-01 -2.521676293059051588e+01 -1.308464928340642014e-02 -2.454362734010061686e+01
7.966666666666668561e-01 -2.591347830157500809e+01 -1.114277858728469732e-02 -2.519627283879430024e+01
8.000000000000002665e-01 -2.669778696810892171e+01 -9.299733819825234740e-03 -2.592561163603077290e+01
8.033333333333336768e-01 -2.758789999557385642e+01 -7.574831879618321509e-03 -2.674614724728871806e+01
8.066666666666666430e-01 -2.860899345888879708e+01 -5.986655448419982151e-03 -2.767736418070479942e+01
8.100000000000000533e-01 -2.979727045036123911e+01 -4.552866223840472230e-03 -2.874627124845527604e+01
8.133333333333334636e-01 -3.120750549595836887e+01 -3.290017834769916067e-03 -2.999178752080489829e+01
8.166666666666668739e-01 -3.292840988461571072e+01 -2.213369833875071611e-03 -3.147280730770679824e+01
8.200000000000002842e-01 -3.511815813940756215e+01 -1.336704256096600714e-03 -3.328424938072626560e+01
8.233333333333336945e-01 -3.810354093067932268e+01 -6.721463198491595126e-04 -3.559217799532313364e+01
8.266666666666666607e-01 -4.276085107566132848e+01 -2.299909267477366962e-04 -3.871801046491708576e+01
8.300000000000000711e-01 -5.369753167357794155e+01 -1.853668503498296611e-05 -4.330362631798428907e+01
8.333333333333334814e-01 -4.995032817361230570e+01 -4.392924005958976621e-05 -4.833591464829724771e+01
8.366666666666668917e-01 -4.146416065160127573e+01 -3.100157418622784418e-04 -4.406870130535053676e+01
8.400000000000003020e-01 -3.724959209805788873e+01 -8.182123143298273768e-04 -3.918004023465228869e+01
8.433333333333337123e-01 -3.442686600635521899e+01 -1.567386412612628999e-03 -3.586074226902177031e+01
8.466666666666666785e-01 -3.230732598572966907e+01 -2.553755966249229934e-03 -3.342667358915137754e+01
8.500000000000000888e-01 -3.061538509720399404e+01 -3.770807205590767652e-03 -3.152282470337087261e+01
8.533333333333334991e-01 -2.921270958790064753e+01 -5.209233060200432058e-03 -2.996846904807922485e+01
8.566666666666669094e-01 -2.801999674939822071e+01 -6.856894002324787595e-03 -2.866179338395581766e+01
8.600000000000003197e-01 -2.698759673868044828e+01 -8.698803188616349713e-03 -2.754038932882258095e+01
8.633333333333337301e-01 -2.608241245852085655e+01 -1.071713773268000852e-02 -2.656345450937903507e+01
8.666666666666666963e-01 -2.528132744292986089e+01 -1.289127792320305700e-02 -2.570296012541043496e+01
8.700000000000001066e-01 -2.456761081267984537e+01 -1.519787619166593912e-02 -2.493889762149081690e+01
8.733333333333335169e-01 -2.392881589297546796e+01 -1.761095763457841759e-02 -2.425654675015586292e+01
8.766666666666669272e-01 -2.335548592896496700e+01 -2.010205391268136271e-02 -2.364481925878837743e+01
8.800000000000003375e-01 -2.284032272293447718e+01 -2.264037238859575168e-02 -2.309520983334933675e+01
8.833333333333333037e-01 -2.237763423933575169e+01 -2.519300243033532546e-02 -2.260110738013459297e+01
8.866666666666667140e-01 -2.196295756563096546e+01 -2.772516090568040090e-02 -2.215732944827385609e+01
8.900000000000001243e-01 -2.159279628598610756e+01 -3.020047902708479504e-02 -2.175980010773130857e+01
8.933333333333335347e-01 -2.126443512432301119e+01 -3.258133288237104880e-02 -2.140532324466452607e+01
8.966666666666669450e-01 -2.097580857339145766e+01 -3.482922020763055265e-02 -2.109142141128693382e+01
9.000000000000003553e-01 -2.072540862731074895e+01 -3.690518622805920301e-02 -2.081622121897888533e+01
9.033333333333333215e-01 -2.051222203541087197e+01 -3.877030171239351231e-02 -2.057837298839805129e+01
9.066666666666667318e-01 -2.033569099511883138e+01 -4.038619675763361477e-02 -2.037699670461707058e+01
9.100000000000001421e-01 -2.019569365278678674e+01 -4.171565424193487276e-02 -2.021164925237037124e+01
9.133333333333335524e-01 -2.009254264610689944e+01 -4.272326735112966928e-02 -2.008231001114329217e+01
9.166666666666669627e-01 -2.002700151278713747e+01 -4.337616609252216426e-02 -1.998938354383679794e+01
9.200000000000003730e-01 -2.000032035385068951e+01 -4.364481824756755862e-02 -1.993371957890021307e+01
9.233333333333333393e-01 -2.001429391612162334e+01 -4.350391076857783312e-02 -1.991665198370645484e+01
9.266666666666667496e-01 -2.007134753811794781e+01 -4.293331817276067885e-02 -1.994006018409393732e+01
9.300000000000001599e-01 -2.017465960423436400e+01 -4.191916500121146971e-02 -2.000645879109190872e+01
9.333333333333335702e-01 -2.032833394027349172e+01 -4.045498985410757309e-02 -2.011912447858210129e+01
9.366666666666669805e-01 -2.053764309719210246e+01 -3.854301883680023161e-02 -2.028227410779933493e+01
9.400000000000003908e-01 -2.080937575259365602e+01 -3.619555639224202037e-02 -2.050131590838735463e+01
9.433333333333333570e-01 -2.115234234982722228e+01 -3.343650137363088359e-02 -2.078320835256963406e+01
9.466666666666667673e-01 -2.157813015503564458e+01 -3.030299572674933356e-02 -2.113698325844889681e+01
9.500000000000001776e-01 -2.210226785220513079e+01 -2.684721218143525101e-02 -2.157452866299928473e+01
9.533333333333335879e-01 -2.274609531863438505e+01 -2.313828574544649075e-02 -2.211179988221386949e+01
9.566666666666669983e-01 -2.353991882117735557e+01 -1.926439137111737865e-02 -2.277077117767657199e+01
9.600000000000004086e-01 -2.452867996361015202e+01 -1.533496671460326914e-02 -2.358274473498355661e+01
9.633333333333333748e-01 -2.578300167954324706e+01 -1.148307418516430860e-02 -2.459433193113135729e+01
9.666666666666667851e-01 -2.742319354954084787e+01 -7.867890217288536769e-03 -2.587920087651248835e+01
9.700000000000001954e-01 -2.968022780649842574e+01 -4.677301599106657541e-03 -2.756388732971320010e+01
9.733333333333336057e-01 -3.309393303503697581e+01 -2.130578461690288590e-03 -2.989442861047951183e+01
9.766666666666670160e-01 -3.955590251147918224e+01 -4.810808991147565465e-04 -3.345894459398419230e+01
9.799999999999999822e-01 -5.360383926899822882e+01 -1.894093141308736861e-05 -4.043474472494249738e+01
9.833333333333333925e-01 -3.606977878466599208e+01 -1.073643536446600025e-03 -4.963545064360563686e+01
9.866666666666668029e-01 -3.034147093912347160e+01 -4.016409839972691527e-03 -3.539692802267637006e+01
9.900000000000002132e-01 -2.671530251488304586e+01 -9.262262618302754755e-03 -2.995982546501830157e+01
9.933333333333336235e-01 -2.401314286517195740e+01 -1.727162977256779114e-02 -2.644393536273251755e+01
9.966666666666670338e-01 -2.183584954901707675e+01 -2.855131661808339716e-02 -2.380059237937380701e+01
1.000000000000000000e+00 -1.999934659658172365e+01 -4.365465456055864224e-02 -2.166035544280354586e+01
1.003333333333333410e+00 -1.840355666135174673e+01 -6.318061458169392519e-02 -1.984966081526027892e+01
1.006666666666666821e+00 -1.698811179969810325e+01 -8.777166225958640822e-02 -1.827309751552752104e+01
1.010000000000000231e+00 -1.571389283622929156e+01 -1.181101308153582607e-01 -1.687268649385863384e+01
1.013333333333333641e+00 -1.455419336452206380e+01 -1.549129043787837723e-01 -1.561065865414785314e+01
1.016666666666667052e+00 -1.349004852180091518e+01 -1.989242398131396417e-01 -1.446112815255710515e+01
1.020000000000000018e+00 -1.250757131948658518e+01 -2.509066159259406570e-01 -1.340565737268041602e+01
1.023333333333333428e+00 -1.159633940496529725e+01 -3.116295861162058367e-01 -1.243071319413925480e+01
1.026666666666666838e+00 -1.074836817757424257e+01 -3.818567243464313088e-01 -1.152611914510811530e+01
1.030000000000000249e+00 -9.957428891427413831e+00 -4.623308911066468241e-01 -1.068406628626505039e+01
1.033333333333333659e+00 -9.218578910877869959e+00 -5.537581977637654473e-01 -9.898454205235617920e+00
1.036666666666667069e+00 -8.527827583993136784e+00 -6.567912018066329738e-01 -9.164435736128574206e+00
1.040000000000000036e+00 -7.881891969424037470e+00 -7.720120054963306444e-01 -8.478092316360045899e+00
1.043333333333333446e+00 -7.278014220381949784e+00 -8.999160374736808743e-01 -7.836196144529067098e+00
1.046666666666666856e+00 -6.713822823345764412e+00 -1.040897352422050837e+00 -7.236032063383998292e+00
1.050000000000000266e+00 -6.187226204518173844e+00 -1.195236272988963178e+00 -6.675262036490876127e+00
1.053333333333333677e+00 -5.696331116822013207e+00 -1.363090112827941347e+00 -6.151821143197622632e+00
1.056666666666666643e+00 -5.239380637646697814e+00 -1.544487561342907656e+00 -5.663837761856861164e+00
1.060000000000000053e+00 -4.814708091793908018e+00 -1.739327091543871884e+00 -5.209572934827152224e+00
1.063333333333333464e+00 -4.420704105560052888e+00 -1.947379493897428038e+00 -4.787375335413093680e+00
1.066666666666666874e+00 -4.055794518999029208e+00 -2.168294369150609135e+00 -4.395649113218587978e+00
1.070000000000000284e+00 -3.718427185366344201e+00 -2.401610161688223499e+00 -4.032832394454722191e+00
1.073333333333333695e+00 -3.407065873766210728e+00 -2.646767108848470773e+00 -3.697384503512314957e+00
1.076666666666666661e+00 -3.120189632943801694e+00 -2.903122340229102427e+00 -3.387780152290147839e+00
1.080000000000000071e+00 -2.856296113864981834e+00 -3.169966293884329822e+00 -3.102508981796113119e+00
1.083333333333333481e+00 -2.613907507731112911e+00 -3.446539622489053212e+00 -2.840078977687247708e+00
1.086666666666666892e+00 -2.391577939790940910e+00 -3.732049832078454976e+00 -2.599022438207692076e+00
1.090000000000000302e+00 -2.187901362268132921e+00 -4.025687012722160674e+00 -2.377903354310448414e+00
1.093333333333333712e+00 -2.001519200507234864e+00 -4.326638165572680883e+00 -2.175325261961964962e+00
1.096666666666666679e+00 -1.831127211900320351e+00 -4.634099785650586334e+00 -1.989938834385396760e+00
1.100000000000000089e+00 -1.675481205454329547e+00 -4.947288508831583442e+00 -1.820448684325299604e+00
1.103333333333333499e+00 -1.533401432307311074e+00 -5.265449763305637632e+00 -1.665619031701421449e+00
1.106666666666666909e+00 -1.403775589237752364e+00 -5.587864473383957531e+00 -1.524278051759569763e+00
1.110000000000000320e+00 -1.285560477021912451e+00 -5.913853944198500301e+00 -1.395320848296355720e+00
1.113333333333333730e+00 -1.177782425091416396e+00 -6.242783110158084625e+00 -1.277711094572950401e+00
1.116666666666666696e+00 -1.079536637032194824e+00 -6.574062360838746955e+00 -1.170481452854432725e+00
1.120000000000000107e+00 -9.899856328090826940e-01 -6.907148169411483352e+00 -1.072732925770361723e+00
1.123333333333333517e+00 -9.083569682468655149e-01 -7.241542745296232653e+00 -9.836333135781392123e-01
1.126666666666666927e+00 -8.339404050217056330e-01 -7.576792918871847249e+00 -9.024149558856890962e-01
1.130000000000000338e+00 -7.660846893754714726e-01 -7.912488445623423239e+00 -8.283719291483827574e-01
1.133333333333333748e+00 -7.041940783393313419e-01 -8.248259893223485406e+00 -7.608568563779626315e-01
1.136666666666666714e+00 -6.477247310262344016e-01 -8.583776250120729756e+00 -6.992774663157307335e-01
1.140000000000000124e+00 -5.961810613703157902e-01 -8.918742369952884275e+00 -6.430930183634957498e-01
1.143333333333333535e+00 -5.491121287790067251e-01 -9.252896343615324426e+00 -5.918106886532499278e-01
1.146666666666666945e+00 -5.061081252439869616e-01 -9.586006870741735852e+00 -5.449819929715580269e-01
1.150000000000000355e+00 -4.667970018819426192e-01 -9.917870684958586480e+00 -5.021993045532693323e-01
1.153333333333333321e+00 -4.308412647301432252e-01 -1.024831007259354365e+01 -4.630925093661731884e-01
1.156666666666666732e+00 -3.979349588145966177e-01 -1.057717051240675588e+01 -4.273258285098402998e-01
1.160000000000000142e+00 -3.678008508449903680e-01 -1.090431845413997891e+01 -3.945948266602409271e-01
1.163333333333333552e+00 -3.401878141184260795e-01 -1.122963924595976692e+01 -3.646236169141633399e-01
1.166666666666666963e+00 -3.148684140647468044e-01 -1.155303521490840524e+01 -3.371622656783269667e-01
1.170000000000000373e+00 -2.916366890738399942e-01 -1.187442389998689052e+01 -3.119843961410955768e-01
1.173333333333333339e+00 -2.703061185646241649e-01 -1.219373643421245745e+01 -2.888849850999342661e-01
1.176666666666666750e+00 -2.507077684656570105e-01 -1.251091606968376269e+01 -2.676783452516250938e-01
1.180000000000000160e+00 -2.326886031895089579e-01 -1.282591683814848160e+01 -2.481962832691959053e-01
1.183333333333333570e+00 -2.161099526354744449e-01 -1.313870233863088721e+01 -2.302864229007412500e-01
1.186666666666666980e+00 -2.008461226153154811e-01 -1.344924464319511515e+01 -2.138106817733208542e-01
1.190000000000000391e+00 -1.867831372563069636e-01 -1.375752331178331112e+01 -1.986438904371050640e-01
1.193333333333333357e+00 -1.738176023077227239e-01 -1.406352450717943725e+01 -1.846725423347733153e-01
1.196666666666666767e+00 -1.618556787935633567e-01 -1.436724020143811664e+01 -1.717936637427286417e-01
1.200000000000000178e+00 -1.508121570623197349e-01 -1.466866746552540235e+01 -1.599137932361872905e-01
1.203333333333333588e+00 -1.406096219436036021e-01 -1.496780783440178553e+01 -1.489480608274262874e-01
1.206666666666666998e+00 -1.311777004019478998e-01 -1.526466674030147885e+01 -1.388193575755374276e-01
1.210000000000000409e+00 -1.224523837570796331e-01 -1.555925300750397966e+01 -1.294575871363807251e-01
1.213333333333333375e+00 -1.143754172024728927e-01 -1.585157840243454075e+01 -1.207989913917938141e-01
1.216666666666666785e+00 -1.068937499889841547e-01 -1.614165723345683290e+01 -1.127855429513135305e-01
1.220000000000000195e+00 -9.995904024091269158e-02 -1.642950599522491117e+01 -1.053643979472831116e-01
1.223333333333333606e+00 -9.352720893401372804e-02 -1.671514305293933589e+01 -9.848740313817241909e-02
1.226666666666667016e+00 -8.755803808659318177e-02 -1.699858836229599390e+01 -9.211065189108666451e-02
1.230000000000000426e+00 -8.201480869575891730e-02 -1.727986322132995056e+01 -8.619408413097739974e-02
1.233333333333333393e+00 -7.686397439189547598e-02 -1.755899005073565533e+01 -8.070112582027613723e-02
1.236666666666666803e+00 -7.207486718648298263e-02 -1.783599219959290139e+01 -7.559836396947688941e-02
1.240000000000000213e+00 -6.761943205436359017e-02 -1.811089377374354470e+01 -7.085525357804839386e-02
1.243333333333333623e+00 -6.347198742277926353e-02 -1.838371948435239389e+01 -6.644385326744681186e-02
1.246666666666667034e+00 -5.960900893913528842e-02 -1.865449451444417406e+01 -6.233858669681616865e-02
1.250000000000000000e+00 -5.600893415948621223e-02 -1.892324440144332343e+01 -5.851602714915116188e-02
1.253333333333333410e+00 -5.265198604312096298e-02 -1.918999493395412514e+01 -5.495470294359754149e-02
1.256666666666666821e+00 -4.952001335693446277e-02 -1.945477206120725100e+01 -5.163492157114467351e-02
1.260000000000000231e+00 -4.659634628978687187e-02 -1.971760181376972199e+01 -4.853861066790364498e-02
1.263333333333333641e+00 -4.386566575293036896e-02 -1.997851023426595063e+01 -4.564917413503952193e-02
1.266666666666667052e+00 -4.131388500031091954e-02 -2.023752331699412821e+01 -4.295136188928804638e-02
1.270000000000000018e+00 -3.892804234399126206e-02 -2.049466695544367312e+01 -4.043115188479627642e-02
1.273333333333333428e+00 -3.669620386620187774e-02 -2.074996689682745554e+01 -3.807564318726996966e-02
1.276666666666666838e+00 -3.460737514295696149e-02 -2.100344870283956311e+01 -3.587295900728557779e-02
1.280000000000000249e+00 -3.265142109523292563e-02 -2.125513771593567114e+01 -3.381215871203066548e-02
1.283333333333333659e+00 -3.081899317452040793e-02 -2.150505903050989431e+01 -3.188315793552645022e-02
1.286666666666667069e+00 -2.910146317042747871e-02 -2.175323746841041839e+01 -3.007665599746023322e-02
1.290000000000000036e+00 -2.749086300071128253e-02 -2.199969755829752316e+01 -2.838406992137115087e-02
1.293333333333333446e+00 -2.597982990885860932e-02 -2.224446351840202851e+01 -2.679747441508295233e-02
1.296666666666666856e+00 -2.456155655254566028e-02 -2.248755924229008940e+01 -2.530954724092787309e-02
1.300000000000000266e+00 -2.322974551812611449e-02 -2.272900828728446498e+01 -2.391351946087370839e-02
1.303333333333333677e+00 -2.197856784304232439e-02 -2.296883386522992154e+01 -2.260313009372233797e-02
1.306666666666667087e+00 -2.080262516952434415e-02 -2.320705883532489366e+01 -2.137258476753329042e-02
1.310000000000000053e+00 -1.969691519052925097e-02 -2.344370569877250432e+01 -2.021651799224978563e-02
1.313333333333333464e+00 -1.865680008211783800e-02 -2.367879659503056544e+01 -1.912995871442912943e-02
1.316666666666666874e+00 -1.767797764669452876e-02 -2.391235329946464461e+01 -1.810829884948074453e-02
1.320000000000000284e+00 -1.675645491834270098e-02 -2.414439722223017171e+01 -1.714726451673997606e-02
1.323333333333333695e+00 -1.588852400571380552e-02 -2.437494940822831779e+01 -1.624288972928539590e-02
1.326666666666666661e+00 -1.507073996965012722e-02 -2.460403053799764450e+01 -1.539149231490340858e-02
1.330000000000000071e+00 -1.429990055214806419e-02 -2.483166092941901582e+01 -1.458965186578685055e-02
1.333333333333333481e+00 -1.357302759095714920e-02 -2.505786054012446940e+01 -1.383418953431882897e-02
1.336666666666666892e+00 -1.288734996964054427e-02 -2.528264897051343141e+01 -1.312214950960780696e-02
1.340000000000000302e+00 -1.224028796740647684e-02 -2.550604546728986577e+01 -1.245078202515747731e-02
1.343333333333333712e+00 -1.162943888548607918e-02 -2.572806892744417695e+01 -1.181752776225147156e-02
1.346666666666666679e+00 -1.105256383859912379e-02 -2.594873790261174662e+01 -1.122000352630643343e-02
1.350000000000000089e+00 -1.050757561025822233e-02 -2.616807060374833327e+01 -1.065598908497315464e-02
1.353333333333333499e+00 -9.992527480056670811e-03 -2.638608490606846857e+01 -1.012341506702436195e-02
1.356666666666666909e+00 -9.505602939616051780e-03 -2.660279835420025307e+01 -9.620351830483209188e-03
1.360000000000000320e+00 -9.045106221288011158e-03 -2.681822816751448357e+01 -9.144999216803412906e-03
1.363333333333333730e+00 -8.609453570833338482e-03 -2.703239124559118878e+01 -8.695677115502373905e-03
1.366666666666666696e+00 -8.197165201316912106e-03 -2.724530417379123293e+01 -8.270816770579506733e-03
1.370000000000000107e+00 -7.806857871206315802e-03 -2.745698322890425658e+01 -7.868952766151115011e-03
1.373333333333333517e+00 -7.437238034716693591e-03 -2.766744438484757751e+01 -7.488715634444888941e-03
1.376666666666666927e+00 -7.087095517045870381e-03 -2.787670331839416349e+01 -7.128825034339912950e-03
1.380000000000000338e+00 -6.755297671340031694e-03 -2.808477541491022933e+01 -6.788083453187468766e-03
1.383333333333333748e+00 -6.440783978001452664e-03 -2.829167577408538747e+01 -6.465370388887948551e-03
1.386666666666666714e+00 -6.142561050392379013e-03 -2.849741921564071490e+01 -6.159636972957569130e-03
1.390000000000000124e+00 -5.859698014119919633e-03 -2.870202028500205671e+01 -5.869900998688714136e-03
1.393333333333333535e+00 -5.591322229889554574e-03 -2.890549325892708055e+01 -5.595242321710147508e-03
1.396666666666666945e+00 -5.336615332474210771e-03 -2.910785215107704715e+01 -5.334798602989821240e-03
1.400000000000000355e+00 -5.094809560764725076e-03 -2.930911071752487373e+01 -5.087761366916724107e-03
1.403333333333333766e+00 -4.865184355901981325e-03 -2.950928246219252316e+01 -4.853372349492671677e-03
1.406666666666666732e+00 -4.647063206449099024e-03 -2.970838064221192454e+01 -4.630920113659763200e-03
1.410000000000000142e+00 -4.439810721348256932e-03 -2.990641827320474988e+01 -4.419736910838006211e-03
1.413333333333333552e+00 -4.242829913036123314e-03 -3.010340813447648500e+01 -4.219195769438396915e-03
1.416666666666666963e+00 -4.055559674432334012e-03 -3.029936277412209478e+01 -4.028707792730941949e-03
1.420000000000000373e+00 -3.877472435017825011e-03 -3.049429451404034808e+01 -3.847719649921913041e-03
1.423333333333333339e+00 -3.708071982321428477e-03 -3.068821545485482361e+01 -3.675711245619895859e-03
1.426666666666666750e+00 -3.546891436245269008e-03 -3.088113748074030696e+01 -3.512193554057079555e-03
1.430000000000000160e+00 -3.393491364779744821e-03 -3.107307226415307966e+01 -3.356706605584429490e-03
1.433333333333333570e+00 -3.247458030436288848e-03 -3.126403127046518549e+01 -3.208817613937368918e-03
1.436666666666666980e+00 -3.108401757705237314e-03 -3.145402576250166504e+01 -3.068119233743417645e-03
1.440000000000000391e+00 -2.975955412546648932e-03 -3.164306680498139457e+01 -2.934227938484684686e-03
1.443333333333333357e+00 -2.849772985666346702e-03 -3.183116526886147213e+01 -2.806782510056965701e-03
1.446666666666666767e+00 -2.729528271952991539e-03 -3.201833183558592566e+01 -2.685442631612641219e-03
1.450000000000000178e+00 -2.614913639066693621e-03 -3.220457700123927225e+01 -2.569887576173405727e-03
1.453333333333333588e+00 -2.505638878746747379e-03 -3.238991108060611879e+01 -2.459814983972524391e-03
1.456666666666666998e+00 -2.401430134815404471e-03 -3.257434421113778455e+01 -2.354939722089215148e-03
1.460000000000000409e+00 -2.302028902415643747e-03 -3.275788635682708616e+01 -2.254992820466565281e-03
1.463333333333333375e+00 -2.207191093400842456e-03 -3.294054731199265973e+01 -2.159720478765540623e-03
1.466666666666666785e+00 -2.116686163150537786e-03 -3.312233670497443683e+01 -2.068883139054383986e-03
1.470000000000000195e+00 -2.030296294482738118e-03 -3.330326400174126178e+01 -1.982254619594293974e-03
1.473333333333333606e+00 -1.947815634700132172e-03 -3.348333850941281753e+01 -1.899621305454638571e-03
1.476666666666667016e+00 -1.869049581986949966e-03 -3.366256937969707508e+01 -1.820781391912105465e-03
1.480000000000000426e+00 -1.793814117751929213e-03 -3.384096561224496469e+01 -1.745544176970046605e-03
1.483333333333333393e+00 -1.721935181765881385e-03 -3.401853605792398128e+01 -1.673729399561469083e-03
1.486666666666666803e+00 -1.653248087130475752e-03 -3.419528942201266375e+01 -1.605166620279084057e-03
1.490000000000000213e+00 -1.587596972319190803e-03 -3.437123426731690756e+01 -1.539694641696696953e-03
1.493333333333333623e+00 -1.524834287821305503e-03 -3.454637901721083892e+01 -1.477160965553356384e-03
1.496666666666667034e+00 -1.464820315027301695e-03 -3.472073195860311756e+01 -1.417421284327820708e-03
1.500000000000000444e+00 -1.407422715127392820e-03 -3.489430124483082807e+01 -1.360339004808427434e-03
1.503333333333333410e+00 -1.352516106117170828e-03 -3.506709489848247330e+01 -1.305784801529860217e-03
1.506666666666666821e+00 -1.299981665917545682e-03 -3.523912081415191722e+01 -1.253636198093078646e-03
1.510000000000000231e+00 -1.249706759952663466e-03 -3.541038676112455619e+01 -1.203777174443459519e-03
1.513333333333333641e+00 -1.201584591547598131e-03 -3.558090038599797111e+01 -1.156097798408717856e-03
1.516666666666667052e+00 -1.155513873642360217e-03 -3.575066921523810493e+01 -1.110493879929111720e-03
1.520000000000000018e+00 -1.111398520396517531e-03 -3.591970065767294074e+01 -1.066866646400544934e-03
1.523333333333333428e+00 -1.069147357470489734e-03 -3.608800200692510884e+01 -1.025122437816027845e-03
1.526666666666666838e+00 -1.028673849665878368e-03 -3.625558044378487921e+01 -9.851724203789268518e-04
1.530000000000000249e+00 -9.898958449008272206e-04 -3.642244303852528731e+01 -9.469323173892077363e-04
1.533333333333333659e+00 -9.527353334032340757e-04 -3.658859675316073634e+01 -9.103221563113322347e-04
1.536666666666667069e+00 -9.171182211891766448e-04 -3.675404844365050394e+01 -8.752660309251222501e-04
1.540000000000000036e+00 -8.829741168990464526e-04 -3.691880486204867395e+01 -8.416918776637579563e-04
1.543333333333333446e+00 -8.502361311490258663e-04 -3.708287265860194282e+01 -8.095312651932184576e-04
1.546666666666666856e+00 -8.188406876136470518e-04 -3.724625838379631659e+01 -7.787191963754945155e-04
1.550000000000000266e+00 -7.887273451036122714e-04 -3.740896849035465976e+01 -7.491939218796504112e-04
1.553333333333333677e+00 -7.598386299302532353e-04 -3.757100933518568553e+01 -7.208967646731961323e-04
1.556666666666667087e+00 -7.321198779696930833e-04 -3.773238718128624214e+01 -6.937719547257440280e-04
1.560000000000000053e+00 -7.055190857569957350e-04 -3.789310819959788290e+01 -6.677664732918174974e-04
1.563333333333333464e+00 -6.799867701114245457e-04 -3.805317847081884963e+01 -6.428299061581413962e-04
1.566666666666666874e+00 -6.554758357448703171e-04 -3.821260398717281248e+01 -6.189143053228589320e-04
1.570000000000000284e+00 -6.319414503528813024e-04 -3.837139065413544614e+01 -5.959740585867704006e-04
1.573333333333333695e+00 -6.093409267842645567e-04 -3.852954429212007881e+01 -5.739657665474056942e-04
1.576666666666667105e+00 -5.876336117850224387e-04 -3.868707063812318836e+01 -5.528481265909942956e-04
1.580000000000000071e+00 -5.667807809841311165e-04 -3.884397534733118817e+01 -5.325818233955057109e-04
1.583333333333333481e+00 -5.467455397414871382e-04 -3.900026399468941918e+01 -5.131294256132798350e-04
1.586666666666666892e+00 -5.274927294417633503e-04 -3.915594207643407287e+01 -4.944552883150381663e-04
1.590000000000000302e+00 -5.089888390137494670e-04 -3.931101501158846645e+01 -4.765254608832148343e-04
1.593333333333333712e+00 -4.912019212734980564e-04 -3.946548814342433786e+01 -4.593075999905215658e-04
1.596666666666666679e+00 -4.741015138593775136e-04 -3.961936674088914856e+01 -4.427708874144752277e-04
1.600000000000000089e+00 -4.576585644818502072e-04 -3.977265600000040990e+01 -4.268859523537948952e-04
1.603333333333333499e+00 -4.418453602166190746e-04 -3.992536104520760176e+01 -4.116247979965163882e-04
1.606666666666666909e+00 -4.266354606190040635e-04 -4.007748693072292667e+01 -3.969607321138211397e-04
1.610000000000000320e+00 -4.120036344519085775e-04 -4.022903864182151068e+01 -3.828683014015279431e-04
1.613333333333333730e+00 -3.979257997802223374e-04 -4.038002109611181112e+01 -3.693232293915257544e-04
1.616666666666666696e+00 -3.843789672944734133e-04 -4.053043914477714793e+01 -3.563023577033736671e-04
1.620000000000000107e+00 -3.713411866060195576e-04 -4.068029757378909750e+01 -3.437835904410349976e-04
1.623333333333333517e+00 -3.587914954248516567e-04 -4.082960110509333163e+01 -3.317458415821693935e-04
1.626666666666666927e+00 -3.467098713932003848e-04 -4.097835439776885380e+01 -3.201689851389531759e-04
1.630000000000000338e+00 -3.350771864503735635e-04 -4.112656204916112301e+01 -3.090338079899635718e-04
1.633333333333333748e+00 -3.238751635917329862e-04 -4.127422859598998173e+01 -2.983219651910641091e-04
1.636666666666666714e+00 -3.130863358741248085e-04 -4.142135851543269354e+01 -2.880159376301385426e-04
1.640000000000000124e+00 -3.026940075538419911e-04 -4.156795622618315633e+01 -2.780989919175379677e-04
1.643333333333333535e+00 -2.926822172200659912e-04 -4.171402608948748991e+01 -2.685551423587917669e-04
1.646666666666666945e+00 -2.830357028465341771e-04 -4.185957241015695729e+01 -2.593691149101470610e-04
1.650000000000000355e+00 -2.737398686099337111e-04 -4.200459943755858916e+01 -2.505263129924402811e-04
1.653333333333333766e+00 -2.647807534296115015e-04 -4.214911136658417945e+01 -2.420127850870278856e-04
1.656666666666666732e+00 -2.561450010896523972e-04 -4.229311233859814934e+01 -2.338151939700089832e-04
1.660000000000000142e+00 -2.478198318680369995e-04 -4.243660644236487656e+01 -2.259207875576653012e-04
1.663333333333333552e+00 -2.397930156303787995e-04 -4.257959771495596613e+01 -2.183173711991128331e-04
1.666666666666666963e+00 -2.320528462444951126e-04 -4.272209014263794558e+01 -2.109932814122479736e-04
1.670000000000000373e+00 -2.245881172858607501e-04 -4.286408766174102425e+01 -2.039373609308170628e-04
1.673333333333333783e+00 -2.173880989692841294e-04 -4.300559415950920084e+01 -1.971389350124140333e-04
1.676666666666666750e+00 -2.104425162006811874e-04 -4.314661347493231602e+01 -1.905877889340698572e-04
1.680000000000000160e+00 -2.037415277517993335e-04 -4.328714939956054053e+01 -1.842741466339252758e-04
1.683333333333333570e+00 -1.972757064199512193e-04 -4.342720567830144773e+01 -1.781886503880498085e-04
1.686666666666666980e+00 -1.910360202180486490e-04 -4.356678601020060881e+01 -1.723223415252648095e-04
1.690000000000000391e+00 -1.850138144078207079e-04 -4.370589404920559673e+01 -1.666666420748258361e-04
1.693333333333333357e+00 -1.792007945063751515e-04 -4.384453340491422324e+01 -1.612133373450072376e-04
1.696666666666666767e+00 -1.735890100249889306e-04 -4.398270764330707294e+01 -1.559545593187693102e-04
1.700000000000000178e+00 -1.681708390751131125e-04 -4.412042028746498090e+01 -1.508827709204877082e-04
1.703333333333333588e+00 -1.629389736612363033e-04 -4.425767481827165284e+01 -1.459907509878565130e-04
1.706666666666666998e+00 -1.578864056972324400e-04 -4.439447467510185419e+01 -1.412715800164481158e-04
1.710000000000000409e+00 -1.530064137201368084e-04 -4.453082325649558015e+01 -1.367186265891570532e-04
1.713333333333333375e+00 -1.482925501942905814e-04 -4.466672392081838439e+01 -1.323255344451867055e-04
1.716666666666666785e+00 -1.437386294444126873e-04 -4.480217998690839210e+01 -1.280862101847063026e-04
1.720000000000000195e+00 -1.393387161722602758e-04 -4.493719473471014680e+01 -1.239948115609469095e-04
1.723333333333333606e+00 -1.350871144758600685e-04 -4.507177140589574549e+01 -1.200457363307935049e-04
1.726666666666667016e+00 -1.309783574349448066e-04 -4.520591320447348238e+01 -1.162336116397528801e-04
1.730000000000000426e+00 -1.270071971410772788e-04 -4.533962329738435670e+01 -1.125532838969268322e-04
1.733333333333333393e+00 -1.231685952283831267e-04 -4.547290481508663618e+01 -1.089998091534814730e-04
1.736666666666666803e+00 -1.194577138180925304e-04 -4.560576085212895237e+01 -1.055684439064923509e-04
1.740000000000000213e+00 -1.158699068990623151e-04 -4.573819446771190655e+01 -1.022546363590156400e-04
1.743333333333333623e+00 -1.124007121114828942e-04 -4.587020868623873326e+01 -9.905401807755334718e-05
1.746666666666667034e+00 -1.090458428884388521e-04 -4.600180649785517062e+01 -9.596239603533332583e-05
1.750000000000000444e+00 -1.058011809842467125e-04 -4.613299085897871521e+01 -9.297574503657606308e-05
1.753333333333333410e+00 -1.026627693210959509e-04 -4.626376469281769488e+01 -9.009020048702616392e-05
1.756666666666666821e+00 -9.962680518002445913e-05 -4.639413088988018075e+01 -8.730205148856339794e-05
1.760000000000000231e+00 -9.668963369475707770e-05 -4.652409230847307953e+01 -8.460773427428204096e-05
1.763333333333333641e+00 -9.384774163586578173e-05 -4.665365177519170459e+01 -8.200382591267300404e-05
1.766666666666667052e+00 -9.109775148331868675e-05 -4.678281208539992519e+01 -7.948703833972915734e-05
1.770000000000000462e+00 -8.843641576041232251e-05 -4.691157600370110003e+01 -7.705421263217954815e-05
1.773333333333333428e+00 -8.586061163486945528e-05 -4.703994626440017868e+01 -7.470231353727860941e-05
1.776666666666666838e+00 -8.336733573213197211e-05 -4.716792557195699231e+01 -7.242842429096995769e-05
1.780000000000000249e+00 -8.095369921774129239e-05 -4.729551660143091851e+01 -7.022974162220224257e-05
1.783333333333333659e+00 -7.861692306297779985e-05 -4.742272199891728945e+01 -6.810357100607615727e-05
1.786666666666667069e+00 -7.635433355065235686e-05 -4.754954438197565025e+01 -6.604732213592565441e-05
1.790000000000000036e+00 -7.416335794968620962e-05 -4.767598634004986735e+01 -6.405850456997152728e-05
1.793333333333333446e+00 -7.204152041248039940e-05 -4.780205043488072647e+01 -6.213472361522715784e-05
1.796666666666666856e+00 -6.998643801792538751e-05 -4.792773920091050144e+01 -6.027367634354167556e-05
1.800000000000000266e+00 -6.799581702080214349e-05 -4.805305514568040337e+01 -5.847314783139075881e-05
1.803333333333333677e+00 -6.606744923042601398e-05 -4.817800075022057626e+01 -5.673100753276583646e-05
1.806666666666667087e+00 -6.419920858121378339e-05 -4.830257846943296585e+01 -5.504520582180478220e-05
1.810000000000000053e+00 -6.238904782284697555e-05 -4.842679073246717536e+01 -5.341377069841244269e-05
1.813333333333333464e+00 -6.063499536956785187e-05 -4.855063994308964936e+01 -5.183480461926058162e-05
1.816666666666666874e+00 -5.893515228353412129e-05 -4.867412848004593684e+01 -5.030648147345273682e-05
1.820000000000000284e+00 -5.728768938065908014e-05 -4.879725869741661626e+01 -4.882704371056748559e-05
1.823333333333333695e+00 -5.569084446472218622e-05 -4.892003292496671207e+01 -4.739479955068276961e-05
1.826666666666667105e+00 -5.414291968203421385e-05 -4.904245346848901477e+01 -4.600812035449134427e-05
1.830000000000000071e+00 -5.264227897736950058e-05 -4.916452261014097047e+01 -4.466543808407439471e-05
1.833333333333333481e+00 -5.118734567913005144e-05 -4.928624260877600705e+01 -4.336524288519126417e-05
1.836666666666666892e+00 -4.977660015684486766e-05 -4.940761570026858607e+01 -4.210608076215444399e-05
1.840000000000000302e+00 -4.840857760982836321e-05 -4.952864409783380495e+01 -4.088655135975424076e-05
1.843333333333333712e+00 -4.708186591467188731e-05 -4.964932999234123656e+01 -3.970530584066034687e-05
1.846666666666667123e+00 -4.579510359521390050e-05 -4.976967555262337584e+01 -3.856104484287050467e-05
1.850000000000000089e+00 -4.454697785423508813e-05 -4.988968292577854413e+01 -3.745251653456360235e-05
1.853333333333333499e+00 -4.333622269870094452e-05 -5.000935423746875585e+01 -3.637851474996320431e-05
1.856666666666666909e+00 -4.216161713540729630e-05 -5.012869159221223470e+01 -3.533787718788850582e-05
1.860000000000000320e+00 -4.102198344667150982e-05 -5.024769707367092764e+01 -3.432948371735171925e-05
1.863333333333333730e+00 -3.991618553642587884e-05 -5.036637274493317307e+01 -3.335225471305488978e-05
1.866666666666666696e+00 -3.884312733899775893e-05 -5.048472064879135246e+01 -3.240514950371826920e-05
1.870000000000000107e+00 -3.780175130504142688e-05 -5.060274280801502300e+01 -3.148716484355707694e-05
1.873333333333333517e+00 -3.679103693086937398e-05 -5.072044122561914037e+01 -3.059733348308852057e-05
1.876666666666666927e+00 -3.580999936397020816e-05 -5.083781788512795430e+01 -2.973472277272993838e-05
1.880000000000000338e+00 -3.485768805964015616e-05 -5.095487475083436379e+01 -2.889843333776095181e-05
1.883333333333333748e+00 -3.393318549451380077e-05 -5.107161376805482433e+01 -2.808759780246984631e-05
1.886666666666666714e+00 -3.303560591577864910e-05 -5.118803686338019077e+01 -2.730137957023424044e-05
1.890000000000000124e+00 -3.216409417332542075e-05 -5.130414594492214775e+01 -2.653897164989246473e-05
1.893333333333333535e+00 -3.131782456250898906e-05 -5.141994290255566114e+01 -2.579959553129847097e-05
1.896666666666666945e+00 -3.049599974116566157e-05 -5.153542960815727270e+01 -2.508250010523848281e-05
1.900000000000000355e+00 -2.969784967459869566e-05 -5.165060791583972843e+01 -2.438696063445939654e-05
1.903333333333333766e+00 -2.892263062685414103e-05 -5.176547966218240759e+01 -2.371227774977199983e-05
1.906666666666666732e+00 -2.816962419153655622e-05 -5.188004666645812790e+01 -2.305777650980191313e-05
1.910000000000000142e+00 -2.743813636120006580e-05 -5.199431073085634836e+01 -2.242280547327876332e-05
1.913333333333333552e+00 -2.672749663820766049e-05 -5.210827364070246404e+01 -2.180673582822252899e-05
1.916666666666666963e+00 -2.603705717162925896e-05 -5.222193716467376134e+01 -2.120896055199007085e-05
1.920000000000000373e+00 -2.536619192692875051e-05 -5.233530305501173530e+01 -2.062889358868113138e-05
1.923333333333333783e+00 -2.471429590869083821e-05 -5.244837304773113118e+01 -2.006596909115580454e-05
1.926666666666666750e+00 -2.408078438142072285e-05 -5.256114886282539800e+01 -1.951964064858841634e-05
1.930000000000000160e+00 -2.346509215206235468e-05 -5.267363220446910077e+01 -1.898938060274092045e-05
1.933333333333333570e+00 -2.286667285444666329e-05 -5.278582476121687250e+01 -1.847467932180697016e-05
1.936666666666666980e+00 -2.228499828099316708e-05 -5.289772820619931792e+01 -1.797504457358294974e-05
1.940000000000000391e+00 -2.171955772887775349e-05 -5.300934419731584057e+01 -1.749000086295986048e-05
1.943333333333333801e+00 -2.116985737223836387e-05 -5.312067437742429377e+01 -1.701908883402617858e-05
1.946666666666666767e+00 -2.063541966427598112e-05 -5.323172037452766858e+01 -1.656186468374351757e-05
1.950000000000000178e+00 -2.011578276346477376e-05 -5.334248380195806760e+01 -1.611789959105239511e-05
1.953333333333333588e+00 -1.961049996072746447e-05 -5.345296625855738881e+01 -1.568677917780160366e-05
1.956666666666666998e+00 -1.911913916543562578e-05 -5.356316932885553683e+01 -1.526810298992920374e-05
1.960000000000000409e+00 -1.864128237115982351e-05 -5.367309458324572802e+01 -1.486148399310909508e-05
1.963333333333333375e+00 -1.817652517542295225e-05 -5.378274357815702444e+01 -1.446654808864914430e-05
1.966666666666666785e+00 -1.772447629366827486e-05 -5.389211785622436679e+01 -1.408293365253374932e-05
1.970000000000000195e+00 -1.728475710119361332e-05 -5.400121894645577925e+01 -1.371029109375354722e-05
1.973333333333333606e+00 -1.685700119919441474e-05 -5.411004836439710175e+01 -1.334828241649291337e-05
1.976666666666667016e+00 -1.644085397887867569e-05 -5.421860761229429215e+01 -1.299658081510514027e-05
1.980000000000000426e+00 -1.603597221933394061e-05 -5.432689817925308517e+01 -1.265487027583832674e-05
1.983333333333333393e+00 -1.564202368925207804e-05 -5.443492154139627814e+01 -1.232284519013364975e-05
1.986666666666666803e+00 -1.525868677276276926e-05 -5.454267916201877853e+01 -1.200020999492519666e-05
1.990000000000000213e+00 -1.488565010394637424e-05 -5.465017249174002956e+01 -1.168667881583316720e-05
1.993333333333333623e+00 -1.452261220134718375e-05 -5.475740296865437529e+01 -1.138197512385799621e-05
1.996666666666667034e+00 -1.416928115456085783e-05 -5.486437201847905243e+01 -1.108583141136137256e-05
2.000000000000000000e+00 -1.382537427224900192e-05 -5.497108105469999373e+01 -1.079798887961948495e-05


==> data/exampleB.dat <==
omega s11db s21db
-2.000000000000000000e+00 -1.283039791350797282e-05 -5.529544827314381905e+01
-1.996666666666666590e+00 -1.294993155563469333e-05 -5.525517485731825218e+01
-1.993333333333333401e+00 -1.307016510258450405e-05 -5.521503891159177613e+01
-1.989999999999999991e+00 -1.319108564395073722e-05 -5.517504430807902338e+01
-1.986666666666666581e+00 -1.331267946507583653e-05 -5.513519501466632278e+01
-1.983333333333333393e+00 -1.343493201908574610e-05 -5.509549509783687427e+01
-1.979999999999999982e+00 -1.355782789603131269e-05 -5.505594872559650810e+01
-1.976666666666666572e+00 -1.368135078817236760e-05 -5.501656017050458303e+01
-1.973333333333333384e+00 -1.380548346972674608e-05 -5.497733381281408072e+01
-1.969999999999999973e+00 -1.393020775154674696e-05 -5.493827414372583462e+01
-1.966666666666666563e+00 -1.405550445701082668e-05 -5.489938576876178189e+01
-1.963333333333333375e+00 -1.418135338248601729e-05 -5.486067341126244656e+01
-1.959999999999999964e+00 -1.430773326454065668e-05 -5.482214191601399023e+01
-1.956666666666666554e+00 -1.443462174233547177e-05 -5.478379625301066369e+01
-1.953333333333333366e+00 -1.456199532387194986e-05 -5.474564152135859274e+01
-1.949999999999999956e+00 -1.468982934356177658e-05 -5.470768295332727860e+01
-1.946666666666666767e+00 -1.481809792076058702e-05 -5.466992591855547801e+01
-1.943333333333333357e+00 -1.494677392698065690e-05 -5.463237592841834811e+01
-1.939999999999999947e+00 -1.507582894056734530e-05 -5.459503864056348732e+01
-1.936666666666666758e+00 -1.520523320041116659e-05 -5.455791986362322632e+01
-1.933333333333333348e+00 -1.533495556255289491e-05 -5.452102556211197992e+01
-1.929999999999999938e+00 -1.546496346643189319e-05 -5.448436186151660365e+01
-1.926666666666666750e+00 -1.559522287316895815e-05 -5.444793505358939001e+01
-1.923333333333333339e+00 -1.572569822699301418e-05 -5.441175160185306225e+01
-1.919999999999999929e+00 -1.585635240509586673e-05 -5.437581814732798335e+01
-1.916666666666666741e+00 -1.598714666652263403e-05 -5.434014151449227370e+01
-1.913333333333333330e+00 -1.611804060299084241e-05 -5.430472871748619212e+01
-1.909999999999999920e+00 -1.624899208295915688e-05 -5.426958696657259651e+01
-1.906666666666666732e+00 -1.637995720630380686e-05 -5.423472367486643009e+01
-1.903333333333333321e+00 -1.651089023777971989e-05 -5.420014646534622216e+01
-1.899999999999999911e+00 -1.664174356266122324e-05 -5.416586317816204854e+01
-1.896666666666666723e+00 -1.677246762020319790e-05 -5.413188187825487319e+01
-1.893333333333333313e+00 -1.690301084578117280e-05 -5.409821086330304496e+01
-1.889999999999999902e+00 -1.703331961881739256e-05 -5.406485867201283924e+01
-1.886666666666666714e+00 -1.716333819913493471e-05 -5.403183409277096416e+01
-1.883333333333333304e+00 -1.729300864884690281e-05 -5.399914617267775441e+01
-1.879999999999999893e+00 -1.742227079571175509e-05 -5.396680422698131707e+01
-1.876666666666666705e+00 -1.755106214537918339e-05 -5.393481784893378261e+01
-1.873333333333333295e+00 -1.767931782256588740e-05 -5.390319692009256158e+01
-1.870000000000000107e+00 -1.780697051319565869e-05 -5.387195162109026114e+01
-1.866666666666666696e+00 -1.793395037664527323e-05 -5.384109244289931695e+01
-1.863333333333333286e+00 -1.806018498788458887e-05 -5.381063019861835528e+01
-1.859999999999999876e+00 -1.818559927286632572e-05 -5.378057603580909074e+01
-1.856666666666666687e+00 -1.831011541787898870e-05 -5.375094144941512297e+01
-1.853333333333333277e+00 -1.843365280879397493e-05 -5.372173829529516098e+01
-1.850000000000000089e+00 -1.855612795874074395e-05 -5.369297880440585402e+01
-1.846666666666666679e+00 -1.867745442710304438e-05 -5.366467559767193762e+01
-1.843333333333333268e+00 -1.879754274430109402e-05 -5.363684170158325770e+01
-1.840000000000000080e+00 -1.891630033368080685e-05 -5.360949056456190931e+01
-1.836666666666666670e+00 -1.903363144208198061e-05 -5.358263607414482266e+01
-1.833333333333333259e+00 -1.914943705208424011e-05 -5.355629257503073859e+01
-1.830000000000000071e+00 -1.926361481257525866e-05 -5.353047488804405418e+01
-1.826666666666666661e+00 -1.937605895099672171e-05 -5.350519833007130899e+01
-1.823333333333333250e+00 -1.948666019812658818e-05 -5.348047873503069383e+01
-1.820000000000000062e+00 -1.959530571479005601e-05 -5.345633247593865178e+01
-1.816666666666666652e+00 -1.970187900410556303e-05 -5.343277648814304115e+01
-1.813333333333333242e+00 -1.980625983819578637e-05 -5.340982829379696994e+01
-1.810000000000000053e+00 -1.990832417621968484e-05 -5.338750602765302489e+01
-1.806666666666666643e+00 -2.000794409590518248e-05 -5.336582846426421156e+01
-1.803333333333333233e+00 -2.010498770675961139e-05 -5.334481504668350738e+01
-1.800000000000000044e+00 -2.019931907870947972e-05 -5.332448591676202909e+01
-1.796666666666666634e+00 -2.029079817459757340e-05 -5.330486194715305004e+01
-1.793333333333333224e+00 -2.037928077207247805e-05 -5.328596477513795548e+01
-1.790000000000000036e+00 -2.046461839126410490e-05 -5.326781683839901405e+01
-1.786666666666666625e+00 -2.054665824560319268e-05 -5.325044141287445854e+01
-1.783333333333333215e+00 -2.062524315696063083e-05 -5.323386265284242569e+01
-1.780000000000000027e+00 -2.070021150936006329e-05 -5.321810563339194289e+01
-1.776666666666666616e+00 -2.077139718726120118e-05 -5.320319639545297719e+01
-1.773333333333333428e+00 -2.083862953216551853e-05 -5.318916199357194330e+01
-1.770000000000000018e+00 -2.090173328765004471e-05 -5.317603054663494788e+01
-1.766666666666666607e+00 -2.096052856561641517e-05 -5.316383129175883937e+01
-1.763333333333333197e+00 -2.101483081061142788e-05 -5.315259464158954472e+01
-1.760000000000000009e+00 -2.106445077379085997e-05 -5.314235224526807855e+01
-1.756666666666666599e+00 -2.110919449556244458e-05 -5.313313705334893200e+01
-1.753333333333333410e+00 -2.114886329883643797e-05 -5.312498338698058831e+01
-1.750000000000000000e+00 -2.118325378516936643e-05 -5.311792701168754860e+01
-1.746666666666666590e+00 -2.121215785115869464e-05 -5.311200521612461500e+01
-1.743333333333333179e+00 -2.123536271544529408e-05 -5.310725689620952750e+01
-1.739999999999999991e+00 -2.125265094571595213e-05 -5.310372264507940088e+01
-1.736666666666666581e+00 -2.126380052620785259e-05 -5.310144484935978682e+01
-1.733333333333333393e+00 -2.126858491556986384e-05 -5.310046779228408553e+01
-1.729999999999999982e+00 -2.126677313365383075e-05 -5.310083776425449287e+01
-1.726666666666666572e+00 -2.125812987723585683e-05 -5.310260318149681069e+01
-1.723333333333333384e+00 -2.124241563091606809e-05 -5.310581471352864469e+01
-1.719999999999999973e+00 -2.121938683780690907e-05 -5.311052542023609391e+01
-1.716666666666666785e+00 -2.118879605093501698e-05 -5.311679089943929455e+01
-1.713333333333333375e+00 -2.115039215793219470e-05 -5.312466944592245000e+01
-1.709999999999999964e+00 -2.110392059801193644e-05 -5.313422222301160502e+01
-1.706666666666666554e+00 -2.104912363294849135e-05 -5.314551344790423570e+01
-1.703333333333333366e+00 -2.098574064987894836e-05 -5.315861059209255046e+01
-1.699999999999999956e+00 -2.091350849592830128e-05 -5.317358459837635110e+01
-1.696666666666666767e+00 -2.083216186201540852e-05 -5.319051011613841240e+01
-1.693333333333333357e+00 -2.074143370426797796e-05 -5.320946575675414891e+01
-1.689999999999999947e+00 -2.064105571944001882e-05 -5.323053437123597575e+01
-1.686666666666666536e+00 -2.053075888204656366e-05 -5.325380335247231045e+01
-1.683333333333333348e+00 -2.041027401717855554e-05 -5.327936496471846084e+01
-1.679999999999999938e+00 -2.027933245335722243e-05 -5.330731670333793204e+01
-1.676666666666666750e+00 -2.013766673806985879e-05 -5.333776168818432240e+01
-1.673333333333333339e+00 -1.998501143527364941e-05 -5.337080909446612509e+01
-1.669999999999999929e+00 -1.982110397883057984e-05 -5.340657462545726730e+01
-1.666666666666666519e+00 -1.964568563684019633e-05 -5.344518103202219805e+01
-1.663333333333333330e+00 -1.945850255504727902e-05 -5.348675868462426308e+01
-1.659999999999999920e+00 -1.925930690246832307e-05 -5.353144620430477119e+01
-1.656666666666666732e+00 -1.904785812888006716e-05 -5.357939116007470659e+01
-1.653333333333333321e+00 -1.882392433127698798e-05 -5.363075084127986258e+01
-1.649999999999999911e+00 -1.858728376497791889e-05 -5.368569311481577699e+01
-1.646666666666666723e+00 -1.833772646466586283e-05 -5.374439737862084598e+01
-1.643333333333333313e+00 -1.807505604575692523e-05 -5.380705562471248982e+01
-1.639999999999999902e+00 -1.779909161859525861e-05 -5.387387362721329964e+01
-1.636666666666666714e+00 -1.750966993312207050e-05 -5.394507227341662059e+01
-1.633333333333333304e+00 -1.720664765951430392e-05 -5.402088905905618077e+01
-1.629999999999999893e+00 -1.688990389929717782e-05 -5.410157977269051344e+01
-1.626666666666666705e+00 -1.655934290475078607e-05 -5.418742039863537485e+01
-1.623333333333333295e+00 -1.621489701528966773e-05 -5.427870927336464035e+01
-1.620000000000000107e+00 -1.585652988603277247e-05 -5.437576953698727777e+01
-1.616666666666666696e+00 -1.548423994298932534e-05 -5.447895192960054089e+01
-1.613333333333333286e+00 -1.509806417382952464e-05 -5.458863799240846504e+01
-1.609999999999999876e+00 -1.469808218962985499e-05 -5.470524374599115447e+01
-1.606666666666666687e+00 -1.428442069067018376e-05 -5.482922393367533687e+01
-1.603333333333333277e+00 -1.385725823888516531e-05 -5.496107693747128309e+01
-1.600000000000000089e+00 -1.341683047197577276e-05 -5.510135049866566703e+01
-1.596666666666666679e+00 -1.296343572832213452e-05 -5.525064840645014641e+01
-1.593333333333333268e+00 -1.249744115020048377e-05 -5.540963835802720183e+01
-1.589999999999999858e+00 -1.201928927687579556e-05 -5.557906124533013070e+01
-1.586666666666666670e+00 -1.152950517867936811e-05 -5.575974219076912419e+01
-1.583333333333333259e+00 -1.102870419378801024e-05 -5.595260374276136162e+01
-1.580000000000000071e+00 -1.051760027638359544e-05 -5.615868175894497227e+01
-1.576666666666666661e+00 -9.997015027553030081e-06 -5.637914466192790997e+01
-1.573333333333333250e+00 -9.467887485110379234e-06 -5.661531696507420008e+01
-1.569999999999999840e+00 -8.931284671376680975e-06 -5.686870825746602520e+01
-1.566666666666666652e+00 -8.388413035851963501e-06 -5.714104924240955796e+01
-1.563333333333333242e+00 -7.840630792779480209e-06 -5.743433699501277800e+01
-1.560000000000000053e+00 -7.289461282822242191e-06 -5.775089242204102646e+01
-1.556666666666666643e+00 -6.736607404175557930e-06 -5.809343409799752322e+01
-1.553333333333333233e+00 -6.183967217263431040e-06 -5.846517441832073558e+01
-1.550000000000000044e+00 -5.633650804023094145e-06 -5.886994668772366168e+01
-1.546666666666666634e+00 -5.087998498462335660e-06 -5.931237591299996836e+01
-1.543333333333333224e+00 -4.549600584923752986e-06 -5.979811267626702431e+01
-1.540000000000000036e+00 -4.021318603885305893e-06 -6.033416029172697392e+01
-1.536666666666666625e+00 -3.506308358839282842e-06 -6.092934379501009090e+01
-1.533333333333333215e+00 -3.008044800724732112e-06 -6.159500161629928527e+01
-1.530000000000000027e+00 -2.530348922030080632e-06 -6.234604025746348555e+01
-1.526666666666666616e+00 -2.077416834149768640e-06 -6.320260768520582673e+01
-1.523333333333333428e+00 -1.653851203508570095e-06 -6.419287960458478892e+01
-1.520000000000000018e+00 -1.264695223897353558e-06 -6.535798496622250298e+01
-1.516666666666666607e+00 -9.154693680400478384e-07 -6.676140540763721276e+01
-1.513333333333333197e+00 -6.122111209118868062e-07 -6.850883127641746739e+01
-1.510000000000000009e+00 -3.615179551911390368e-07 -7.079654457473918683e+01
-1.506666666666666599e+00 -1.705937976575758210e-07 -7.405821085083950095e+01
-1.503333333333333410e+00 -4.729930285739447883e-08 -7.962929569432658639e+01
-1.500000000000000000e+00 -2.062522872037989439e-10 -1.032338797018874743e+02
-1.496666666666666590e+00 -3.865637903249021573e-08 -8.050563147312546164e+01
-1.493333333333333179e+00 -1.728250653440885116e-07 -7.400177590391297144e+01
-1.489999999999999991e+00 -4.137902507099751368e-07 -7.021004078300171614e+01
-1.486666666666666581e+00 -7.736070345659490781e-07 -6.749263939576835014e+01
-1.483333333333333393e+00 -1.265388449119870954e-06 -6.535560508624712384e+01
-1.479999999999999982e+00 -1.903392914420503348e-06 -6.358255958335037406e+01
-1.476666666666666572e+00 -2.703118956283384348e-06 -6.205919288410109402e+01
-1.473333333333333162e+00 -3.681407817847954417e-06 -6.071770565029626709e+01
-1.469999999999999973e+00 -4.856554631240122484e-06 -5.951456275792645556e+01
-1.466666666666666785e+00 -6.248428873697593667e-06 -5.842013793215495809e+01
-1.463333333333333375e+00 -7.878604966584644859e-06 -5.741335379654918825e+01
-1.459999999999999964e+00 -9.770503846826107490e-06 -5.647867839797658718e+01
-1.456666666666666554e+00 -1.194954646569178620e-05 -5.560433486445050022e+01
-1.453333333333333144e+00 -1.444332033288010357e-05 -5.478117990064323806e+01
-1.449999999999999956e+00 -1.728176016411570151e-05 -5.400197201710766137e+01
-1.446666666666666767e+00 -2.049734393355085967e-05 -5.326087747791276428e+01
-1.443333333333333357e+00 -2.412530569887542400e-05 -5.255312692436660171e+01
-1.439999999999999947e+00 -2.820386666452676265e-05 -5.187477068640060907e+01
-1.436666666666666536e+00 -3.277448613943513946e-05 -5.122250058739950163e+01
-1.433333333333333348e+00 -3.788213419630063165e-05 -5.059351767185952298e+01
-1.429999999999999938e+00 -4.357558792440750398e-05 -4.998543234702076177e+01
-1.426666666666666750e+00 -4.990775353556754323e-05 -4.939618784984736521e+01
-1.423333333333333339e+00 -5.693601653381074327e-05 -4.882400079155132744e+01
-1.419999999999999929e+00 -6.472262266981896662e-05 -4.826731440110513915e+01
-1.416666666666666519e+00 -7.333509239946039916e-05 -4.772476134540265491e+01
-1.413333333333333330e+00 -8.284667199429071084e-05 -4.719513386421498069e+01
-1.409999999999999920e+00 -9.333682473580815939e-05 -4.667735955778496759e+01
-1.406666666666666732e+00 -1.048917658783888348e-04 -4.617048158950286307e+01
-1.403333333333333321e+00 -1.176050455418161777e-04 -4.567364237109099889e+01
-1.399999999999999911e+00 -1.315781840334794071e-04 -4.518607001973116155e+01
-1.396666666666666501e+00 -1.469213645784653158e-04 -4.470706704014894939e+01
-1.393333333333333313e+00 -1.637541889333545887e-04 -4.423600080658317779e+01
-1.390000000000000124e+00 -1.822065019315533918e-04 -4.377229551137961039e+01
-1.386666666666666714e+00 -2.024192915599719268e-04 -4.331542531677477825e+01
-1.383333333333333304e+00 -2.245456719244978791e-04 -4.286490850002476805e+01
-1.379999999999999893e+00 -2.487519571974746747e-04 -4.242030242351483338e+01
-1.376666666666666483e+00 -2.752188354006184531e-04 -4.198119919385269583e+01
-1.373333333333333295e+00 -3.041426519383411782e-04 -4.154722189939231924e+01
-1.370000000000000107e+00 -3.357368137003350836e-04 -4.111802133578007101e+01
-1.366666666666666696e+00 -3.702333258049067392e-04 -4.069327314517045124e+01
-1.363333333333333286e+00 -4.078844742432962854e-04 -4.027267530763596426e+01
-1.359999999999999876e+00 -4.489646691670430047e-04 -3.985594593368423233e+01
-1.356666666666666465e+00 -4.937724651494065833e-04 -3.944282131522621881e+01
-1.353333333333333277e+00 -5.426327764336703191e-04 -3.903305419921500174e+01
-1.350000000000000089e+00 -5.958993072473275096e-04 -3.862641225381245391e+01
-1.346666666666666679e+00 -6.539572194506396673e-04 -3.822267670158610287e+01
-1.343333333333333268e+00 -7.172260621176195948e-04 -3.782164109808340413e+01
-1.339999999999999858e+00 -7.861629906016816011e-04 -3.742311023732457187e+01
-1.336666666666666670e+00 -8.612663055029535185e-04 -3.702689916842608397e+01
-1.333333333333333259e+00 -9.430793455325553552e-04 -3.663283230980104577e+01
-1.330000000000000071e+00 -1.032194772059370162e-03 -3.624074264926580469e+01
-1.326666666666666661e+00 -1.129259287438421234e-03 -3.585047101997136565e+01
-1.323333333333333250e+00 -1.234978834125608285e-03 -3.546186544342579339e+01
-1.319999999999999840e+00 -1.350124326889714805e-03 -3.507478053202007828e+01
-1.316666666666666652e+00 -1.475537976766943225e-03 -3.468907694444834533e+01
-1.313333333333333242e+00 -1.612140272028996521e-03 -3.430462088825164813e+01
-1.310000000000000053e+00 -1.760937689372984224e-03 -3.392128366443472487e+01
-1.306666666666666643e+00 -1.923031217199094606e-03 -3.353894124972596558e+01
-1.303333333333333233e+00 -2.099625782613463547e-03 -3.315747391258864241e+01
-1.299999999999999822e+00 -2.292040685029849215e-03 -3.277676585955744315e+01
-1.296666666666666634e+00 -2.501721151672370996e-03 -3.239670490888144627e+01
-1.293333333333333446e+00 -2.730251144471015825e-03 -3.201718218880952804e+01
-1.290000000000000036e+00 -2.979367563994147518e-03 -3.163809185816804259e+01
-1.286666666666666625e+00 -3.250976014015642852e-03 -3.125933084715470756e+01
-1.283333333333333215e+00 -3.547168311164600445e-03 -3.088079861651832658e+01
-1.279999999999999805e+00 -3.870241947184691316e-03 -3.050239693351250736e+01
-1.276666666666666616e+00 -4.222721738173181895e-03 -3.012402966320710718e+01
-1.273333333333333428e+00 -4.607383925014332110e-03 -2.974560257391960505e+01
-1.270000000000000018e+00 -5.027283023754581213e-03 -2.936702315569100108e+01
-1.266666666666666607e+00 -5.485781763609342762e-03 -2.898820045088135799e+01
-1.263333333333333197e+00 -5.986584494866279554e-03 -2.860904489609999857e+01
-1.259999999999999787e+00 -6.533774499742818313e-03 -2.822946817482037218e+01
-1.256666666666666599e+00 -7.131855697204987632e-03 -2.784938308015630071e+01
-1.253333333333333410e+00 -7.785799299164359449e-03 -2.746870338740379580e+01
-1.250000000000000000e+00 -8.501096051173807899e-03 -2.708734373607740409e+01
-1.246666666666666590e+00 -9.283814777707937588e-03 -2.670521952129736576e+01
-1.243333333333333179e+00 -1.014066805161500766e-02 -2.632224679451607585e+01
-1.239999999999999991e+00 -1.107908592148411711e-02 -2.593834217370955031e+01
-1.236666666666666581e+00 -1.210729876182650711e-02 -2.555342276330821250e+01
-1.233333333333333393e+00 -1.323443046165671648e-02 -2.516740608430027493e+01
-1.229999999999999982e+00 -1.447060334021438299e-02 -2.478021001511594790e+01
-1.226666666666666572e+00 -1.582705637824738040e-02 -2.439175274409598870e+01
-1.223333333333333162e+00 -1.731627858284969304e-02 -2.400195273456352751e+01
-1.219999999999999973e+00 -1.895215956879167316e-02 -2.361072870376477084e+01
-1.216666666666666563e+00 -2.075015974492344303e-02 -2.321799961722068417e+01
-1.213333333333333375e+00 -2.272750284674686372e-02 -2.282368470034992569e+01
-1.209999999999999964e+00 -2.490339396371140171e-02 -2.242770346958477745e+01
-1.206666666666666554e+00 -2.729926668037683385e-02 -2.202997578562068526e+01
-1.203333333333333144e+00 -2.993906349441209300e-02 -2.163042193191791895e+01
-1.199999999999999956e+00 -3.284955430342083316e-02 -2.122896272213008118e+01
-1.196666666666666767e+00 -3.606069847942731249e-02 -2.082551964077228845e+01
-1.193333333333333357e+00 -3.960605689034454868e-02 -2.042001502218227671e+01
-1.189999999999999947e+00 -4.352326119919769365e-02 -2.001237227368279292e+01
-1.186666666666666536e+00 -4.785454889357579344e-02 -1.960251614984096946e+01
-1.183333333333333126e+00 -5.264737379285896329e-02 -1.919037308586292667e+01
-1.179999999999999938e+00 -5.795510327332217132e-02 -1.877587159947809781e+01
-1.176666666666666750e+00 -6.383781516927164446e-02 -1.835894277218397264e+01
-1.173333333333333339e+00 -7.036320928167949518e-02 -1.793952082246463675e+01
-1.169999999999999929e+00 -7.760765068616458373e-02 -1.751754378559122216e+01
-1.166666666666666519e+00 -8.565736461265288648e-02 -1.709295431688819633e+01
-1.163333333333333330e+00 -9.460980560187319532e-02 -1.666570063793189149e+01
-1.159999999999999920e+00 -1.045752269592664929e-01 -1.623573764805915687e+01
-1.156666666666666732e+00 -1.156784802476952534e-01 -1.580302822681904829e+01
-1.153333333333333321e+00 -1.280610786990624417e-01 -1.536754475659871133e+01
-1.149999999999999911e+00 -1.418835629746558469e-01 -1.492927089858097922e+01
-1.146666666666666501e+00 -1.573282126284368254e-01 -1.448820365938669319e+01
-1.143333333333333313e+00 -1.746021518468088285e-01 -1.404435579012839597e+01
-1.139999999999999902e+00 -1.939409034095015694e-01 -1.359775856398291616e+01
-1.136666666666666714e+00 -2.156124501060473209e-01 -1.314846498251945306e+01
-1.133333333333333304e+00 -2.399218676950472251e-01 -1.269655346450779732e+01
-1.129999999999999893e+00 -2.672165973844378151e-01 -1.224213207321384189e+01
-1.126666666666666483e+00 -2.978924279964889621e-01 -1.178534333846719129e+01
-1.123333333333333295e+00 -3.324002574293002943e-01 -1.132636972697174826e+01
-1.120000000000000107e+00 -3.712536983494160725e-01 -1.086543980695082823e+01
-1.116666666666666696e+00 -4.150375824264517788e-01 -1.040283513936188164e+01
-1.113333333333333286e+00 -4.644173985322202491e-01 -9.938897905139237210e+00
-1.109999999999999876e+00 -5.201496703294726798e-01 -9.474039243228734364e+00
-1.106666666666666465e+00 -5.830932342307982852e-01 -9.008748224037276486e+00
-1.103333333333333277e+00 -6.542213161515548769e-01 -8.543601313414963982e+00
-1.100000000000000089e+00 -7.346342211751754059e-01 -8.079272089469139217e+00
-1.096666666666666679e+00 -8.255723412581725817e-01 -7.616540855029700019e+00
-1.093333333333333268e+00 -9.284290512676591778e-01 -7.156303640752980755e+00
-1.089999999999999858e+00 -1.044762905200678160e+00 -6.699579919207686807e+00
-1.086666666666666448e+00 -1.176308370192612696e+00 -6.247518155722923794e+00
-1.083333333333333259e+00 -1.324984161932620808e+00 -5.801398122125712931e+00
-1.080000000000000071e+00 -1.492898098438904197e+00 -5.362628720191632503e+00
-1.076666666666666661e+00 -1.682347310028248888e+00 -4.932739940690138880e+00
-1.073333333333333250e+00 -1.895812685334281378e+00 -4.513367571897576980e+00
-1.069999999999999840e+00 -2.135946659946145409e+00 -4.106229427775875962e+00
-1.066666666666666652e+00 -2.405553930406575169e+00 -3.713092249626430252e+00
-1.063333333333333242e+00 -2.707565452768280423e+00 -3.335729088586238955e+00
-1.060000000000000053e+00 -3.045007178277205906e+00 -2.975867904781197115e+00
-1.056666666666666643e+00 -3.420966350540378009e+00 -2.635133266896427795e+00
-1.053333333333333233e+00 -3.838559732349145825e+00 -2.314984272175257818e+00
-1.049999999999999822e+00 -4.300909678594512009e+00 -2.016652926859742401e+00
-1.046666666666666634e+00 -4.811135331956945649e+00 -1.741087982307349069e+00
-1.043333333333333224e+00 -5.372367241681938133e+00 -1.488909377267078060e+00
-1.040000000000000036e+00 -5.987794380591305199e+00 -1.260377843457451075e+00
-1.036666666666666625e+00 -6.660753083645248651e+00 -1.055382891935140455e+00
-1.033333333333333215e+00 -7.394868395484406776e+00 -8.734504914709945167e-01
-1.029999999999999805e+00 -8.194260637299006333e+00 -7.137696044039342214e-01
-1.026666666666666616e+00 -9.063835153970781988e+00 -5.752347524283566438e-01
-1.023333333333333428e+00 -1.000968347953420334e+01 -4.565002950221438982e-01
-1.020000000000000018e+00 -1.103964344532165143e+01 -3.560413345433789400e-01
-1.016666666666666607e+00 -1.216410130013504798e+01 -2.722161563666803397e-01
-1.013333333333333197e+00 -1.339718551996713103e+01 -2.033257506010001381e-01
-1.009999999999999787e+00 -1.475863226228764447e+01 -1.476670217742802049e-01
-1.006666666666666599e+00 -1.627687373797467885e+01 -1.035775229916145873e-01
-1.003333333333333410e+00 -1.799451334350998266e+01 -6.947073333704917308e-02
-1.000000000000000000e+00 -1.997888289196245637e+01 -4.386188283589842474e-02
-9.966666666666665897e-01 -2.234474982488976380e+01 -2.538504647747036672e-02
-9.933333333333331794e-01 -2.531123709367178520e+01 -1.280267079306050132e-02
-9.899999999999999911e-01 -2.938292419673167544e+01 -5.008899437266892650e-03
-9.866666666666665808e-01 -3.625806681325084924e+01 -1.028085024793575376e-03
-9.833333333333331705e-01 -5.647736065726448373e+01 -9.773468871680601085e-06
-9.799999999999999822e-01 -3.551031080677758212e+01 -1.221277322939893790e-03
-9.766666666666665719e-01 -3.031738498625817613e+01 -4.038757103523873959e-03
-9.733333333333331616e-01 -2.738495614870863903e+01 -7.937532428605446888e-03
-9.699999999999999734e-01 -2.542118349228401186e+01 -1.248216504837438949e-02
-9.666666666666665630e-01 -2.400184677237154318e+01 -1.731670192606645647e-02
-9.633333333333333748e-01 -2.293413168846730343e+01 -2.215534098889710909e-02
-9.599999999999999645e-01 -2.211414176218423222e+01 -2.677368389390924475e-02
-9.566666666666665542e-01 -2.147962397706052684e+01 -3.100066605739134479e-02
-9.533333333333333659e-01 -2.099049082560522805e+01 -3.471120039031444504e-02
-9.499999999999999556e-01 -2.061957745883512416e+01 -3.781953369825497013e-02
-9.466666666666665453e-01 -2.034779311378515132e+01 -4.027328990105376316e-02
-9.433333333333333570e-01 -2.016138037487810308e+01 -4.204815897101688016e-02
-9.399999999999999467e-01 -2.005027509459092983e+01 -4.314318220743305898e-02
-9.366666666666665364e-01 -2.000708164651265974e+01 -4.357658111818013547e-02
-9.333333333333333481e-01 -2.002641266739629700e+01 -4.338207719493370612e-02
-9.299999999999999378e-01 -2.010445635919804275e+01 -4.260565206512582220e-02
-9.266666666666665275e-01 -2.023869356152180998e+01 -4.130270101454769360e-02
-9.233333333333333393e-01 -2.042771945627666241e+01 -3.953553707650402094e-02
-9.199999999999999289e-01 -2.067114403012111978e+01 -3.737120734375237036e-02
-9.166666666666665186e-01 -2.096955782296786452e+01 -3.487958758259816078e-02
-9.133333333333333304e-01 -2.132455859897983785e+01 -3.213172542494878436e-02
-9.099999999999999201e-01 -2.173884266612887473e+01 -2.919840626737909423e-02
-9.066666666666665098e-01 -2.221637353931434689e+01 -2.614891945461975120e-02
-9.033333333333333215e-01 -2.276265271428114190e+01 -2.305000534336876239e-02
-8.999999999999999112e-01 -2.338513592863169066e+01 -1.996496643228280396e-02
-8.966666666666665009e-01 -2.409386966339147307e+01 -1.695292792473696020e-02
-8.933333333333333126e-01 -2.490247922198149055e+01 -1.406823489228692034e-02
-8.899999999999999023e-01 -2.582974823372070006e+01 -1.135997466598537113e-02
-8.866666666666664920e-01 -2.690225167056241062e+01 -8.871614242150530419e-03
-8.833333333333333037e-01 -2.815899607495925849e+01 -6.640743390056476000e-03
-8.799999999999998934e-01 -2.966021662015842608e+01 -4.698914835804065063e-03
-8.766666666666667052e-01 -3.150576981675488142e+01 -3.071573409374162792e-03
-8.733333333333332948e-01 -3.387925231407380267e+01 -1.778066420385312520e-03
-8.699999999999998845e-01 -3.717844675352593242e+01 -8.317278075048019446e-04
-8.666666666666666963e-01 -4.257532923397998559e+01 -2.400288195446756802e-04
-8.633333333333332860e-01 -5.957615885303845005e+01 -4.788160123829484580e-06
-8.599999999999998757e-01 -4.549885958370015260e+01 -1.224346868149259909e-04
-8.566666666666666874e-01 -3.871165808906881978e+01 -5.843159183859032062e-04
-8.533333333333332771e-01 -3.498904781562345079e+01 -1.377045784933383834e-03
-8.499999999999998668e-01 -3.242951798413565712e+01 -2.482885265673057985e-03
-8.466666666666666785e-01 -3.049129811174944749e+01 -3.880149804932412662e-03
-8.433333333333332682e-01 -2.894266625731906117e+01 -5.543637679637133595e-03
-8.399999999999998579e-01 -2.766287503951403792e+01 -7.445073813127298969e-03
-8.366666666666666696e-01 -2.658096489824662001e+01 -9.553563885247483983e-03
-8.333333333333332593e-01 -2.565169042669218058e+01 -1.183605397371758662e-02
-8.299999999999998490e-01 -2.484444750346911945e+01 -1.425779136890402074e-02
-8.266666666666666607e-01 -2.413759210655902621e+01 -1.678278262627931269e-02
-8.233333333333332504e-01 -2.351527868255256593e+01 -1.937424534858449982e-02
-8.199999999999998401e-01 -2.296558633968647456e+01 -2.199505061523748806e-02
-8.166666666666666519e-01 -2.247935112760837129e+01 -2.460815339057281087e-02
-8.133333333333332416e-01 -2.204940800717308136e+01 -2.717700863736696032e-02
-8.099999999999998312e-01 -2.167008194296955281e+01 -2.966597123040387932e-02
-8.066666666666666430e-01 -2.133683661477166282e+01 -3.204067809970863323e-02
-8.033333333333332327e-01 -2.104602634041244613e+01 -3.426841132932887529e-02
-7.999999999999998224e-01 -2.079471767806080251e+01 -3.631844119029646600e-02
-7.966666666666666341e-01 -2.058055940616949542e+01 -3.816234829218475427e-02
-7.933333333333332238e-01 -2.040168700452603190e+01 -3.977432419359230170e-02
-7.899999999999998135e-01 -2.025665241662985494e+01 -4.113144991658335137e-02
-7.866666666666666252e-01 -2.014437288645924440e+01 -4.221395186173974856e-02
-7.833333333333332149e-01 -2.006409467554724557e+01 -4.300543462039961573e-02
-7.800000000000000266e-01 -2.001536886124577563e+01 -4.349309012713432898e-02
-7.766666666666666163e-01 -1.999803742974453158e+01 -4.366788249162219249e-02
-7.733333333333332060e-01 -2.001222866030002123e+01 -4.352470769528653943e-02
-7.700000000000000178e-01 -2.005836145614843957e+01 -4.306252713672172050e-02
-7.666666666666666075e-01 -2.013715889478139331e+01 -4.228447376410877229e-02
-7.633333333333331971e-01 -2.024967191989502169e+01 -4.119792924556643643e-02
-7.600000000000000089e-01 -2.039731485965997138e+01 -3.981457030390499890e-02
-7.566666666666665986e-01 -2.058191543286002201e+01 -3.815038198535818104e-02
-7.533333333333331883e-01 -2.080578324089870534e+01 -3.622563524812195956e-02
-7.500000000000000000e-01 -2.107180266203626928e+01 -3.406482585361104987e-02
-7.466666666666665897e-01 -2.138355892318708484e+01 -3.169657112796109982e-02
-7.433333333333331794e-01 -2.174551052586542355e+01 -2.915346074503835649e-02
-7.399999999999999911e-01 -2.216322819231750429e+01 -2.647185727439717653e-02
-7.366666666666665808e-01 -2.264373196091065665e+01 -2.369164185356834734e-02
-7.333333333333331705e-01 -2.319597753226039316e+01 -2.085589999777635872e-02
-7.299999999999999822e-01 -2.383157738231841449e+01 -1.801054227029686219e-02
-7.266666666666665719e-01 -2.456590582488109575e+01 -1.520385432411850042e-02
-7.233333333333331616e-01 -2.541986148345228713e+01 -1.248597071302627766e-02
-7.199999999999999734e-01 -2.642281934385457731e+01 -9.908266885491824605e-03
-7.166666666666665630e-01 -2.761788728759895406e+01 -7.522663947475703543e-03
-7.133333333333331527e-01 -2.907203154692271951e+01 -5.380841145487569831e-03
-7.099999999999999645e-01 -3.089774108854456003e+01 -3.533351618628641916e-03
-7.066666666666665542e-01 -3.330681216520731169e+01 -2.028637843001248036e-03
-7.033333333333331439e-01 -3.677861547432966205e+01 -9.119443989372506745e-04
-6.999999999999999556e-01 -4.287300768475698476e+01 -2.241272947430777269e-04
-6.966666666666665453e-01 -7.080082499039055222e+01 -3.611618136136857447e-07
-6.933333333333333570e-01 -4.208452027632709047e+01 -2.687482970655923086e-04
-6.899999999999999467e-01 -3.617128791908155705e+01 -1.048836904726246867e-03
-6.866666666666665364e-01 -3.266822828599735828e+01 -2.350060161850974199e-03
-6.833333333333333481e-01 -3.017844961518623847e+01 -4.170113146809855537e-03
-6.799999999999999378e-01 -2.825644030828995312e+01 -6.493291570707921886e-03
-6.766666666666665275e-01 -2.670287883439372933e+01 -9.288825115938637716e-03
-6.733333333333333393e-01 -2.541178362508399147e+01 -1.250924968526886775e-02
-6.699999999999999289e-01 -2.432062749902355847e+01 -1.608887794283754905e-02
-6.666666666666665186e-01 -2.339002594385155476e+01 -1.994244751473259886e-02
-6.633333333333333304e-01 -2.259421691920154984e+01 -2.396405298004321283e-02
-6.599999999999999201e-01 -2.191615955990736353e+01 -2.802650395195306968e-02
-6.566666666666665098e-01 -2.134486270765080462e+01 -3.198130080924278112e-02
-6.533333333333333215e-01 -2.087390972657173904e+01 -3.565948715802584601e-02
-6.499999999999999112e-01 -2.050070321800915707e+01 -3.887373110161687628e-02
-6.466666666666665009e-01 -2.022621491144010264e+01 -4.142211592939232245e-02
-6.433333333333333126e-01 -2.005517425536847753e+01 -4.309429883930501054e-02
-6.399999999999999023e-01 -1.999674522952814826e+01 -4.368094294097274455e-02
-6.366666666666664920e-01 -2.006588025082601590e+01 -4.298766905325514948e-02
-6.333333333333333037e-01 -2.028577660184504339e+01 -4.085524431515652477e-02
-6.299999999999998934e-01 -2.069235272455913588e+01 -3.718836890352837654e-02
-6.266666666666664831e-01 -2.134283461154247519e+01 -3.199629429286628829e-02
-6.233333333333332948e-01 -2.233374100280511243e+01 -2.544966516957814645e-02
-6.199999999999998845e-01 -2.384388461074720311e+01 -1.795946992428309671e-02
-6.166666666666664742e-01 -2.626060006332952312e+01 -1.028580991023186723e-02
-6.133333333333332860e-01 -3.071387155315143502e+01 -3.686221722444206397e-03
-6.099999999999998757e-01 -4.576791396829150216e+01 -1.150796860543903678e-04
-6.066666666666666874e-01 -3.242382764650974991e+01 -2.486141526883953873e-03
-6.033333333333332771e-01 -2.462227042369970320e+01 -1.500746800876747410e-02
-5.999999999999998668e-01 -2.000595956855653412e+01 -4.358789806290919167e-02
-5.966666666666666785e-01 -1.659004663679968061e+01 -9.629091146260740364e-02
-5.933333333333332682e-01 -1.382671596776082978e+01 -1.837674926854409030e-01
-5.899999999999998579e-01 -1.149151336765011244e+01 -3.195299116625360258e-01
-5.866666666666666696e-01 -9.476449201229993236e+00 -5.198431320626880625e-01
-5.833333333333332593e-01 -7.726232695811968476e+00 -8.029533628882757901e-01
-5.799999999999998490e-01 -6.211950907684142820e+00 -1.187432471811667556e+00
-5.766666666666666607e-01 -4.917262321136979253e+00 -1.689689169309700256e+00
-5.733333333333332504e-01 -3.829791169022536579e+00 -2.321168971587836527e+00
-5.699999999999998401e-01 -2.935718288227657347e+00 -3.086184833469451494e+00
-5.666666666666666519e-01 -2.217224686382857524e+00 -3.981294990140863632e+00
-5.633333333333332416e-01 -1.652492337384592336e+00 -4.996527357001582459e+00
-5.599999999999998312e-01 -1.217426485295998395e+00 -6.117918515297154691e+00
-5.566666666666666430e-01 -8.879476606386578208e-01 -7.330381420991267660e+00
-5.533333333333332327e-01 -6.419167492248212259e-01 -8.620061811383807893e+00
-5.499999999999998224e-01 -4.602698507281582363e-01 -9.975820453190735293e+00
-5.466666666666666341e-01 -3.273860782201925002e-01 -1.138990581379479039e+01
-5.433333333333332238e-01 -2.309249072405502590e-01 -1.285808618201261311e+01
-5.399999999999998135e-01 -1.613897678583964268e-01 -1.437952813638685434e+01
-5.366666666666666252e-01 -1.116061943435413539e-01 -1.595664371330352083e+01
-5.333333333333332149e-01 -7.622262704505758379e-02 -1.759505955761978413e+01
-5.299999999999998046e-01 -5.128183032601761615e-02 -1.930382362323389245e+01
-5.266666666666666163e-01 -3.387503866952754072e-02 -2.109597162648725188e+01
-5.233333333333332060e-01 -2.187326255145295717e-02 -2.298963949452584288e+01
-5.199999999999997957e-01 -1.372346332546955060e-02 -2.501006577732612612e+01
-5.166666666666666075e-01 -8.296235043970819067e-03 -2.719318009292079452e+01
-5.133333333333331971e-01 -4.773016091296904649e-03 -2.959230041740122275e+01
-5.100000000000000089e-01 -2.563013281913062175e-03 -3.229161598894945229e+01
-5.066666666666665986e-01 -1.242177245082675416e-03 -3.543662849355412447e+01
-5.033333333333331883e-01 -5.084214457820416004e-04 -3.931585870831048624e+01
-5.000000000000000000e-01 -1.487587498100582007e-04 -4.465309229379803924e+01
-4.966666666666665897e-01 -1.516652675244929341e-05 -5.456898934078259344e+01
-4.933333333333331794e-01 -6.843251096579413558e-06 -5.802522177673766635e+01
-4.899999999999999911e-01 -5.714876015549805231e-05 -4.880780355921589830e+01
-4.866666666666665808e-01 -1.239811078351924672e-04 -4.544434997673147336e+01
-4.833333333333331705e-01 -1.826788825559767337e-04 -4.376105098841526342e+01
-4.799999999999999822e-01 -2.207823141383895510e-04 -4.293831069270379430e+01
-4.766666666666665719e-01 -2.341643877247142898e-04 -4.268275172238065807e+01
-4.733333333333331616e-01 -2.241728160093464325e-04 -4.287212572533682930e+01
-4.699999999999999734e-01 -1.955184196324998036e-04 -4.346606408994099979e+01
-4.666666666666665630e-01 -1.547148927686652249e-04 -4.448259926364116978e+01
-4.633333333333331527e-01 -1.089260812452289896e-04 -4.600657877975916676e+01
-4.599999999999999645e-01 -6.511485372982328632e-05 -4.824107497721676197e+01
-4.566666666666665542e-01 -2.941610809637412092e-05 -5.169200569337210993e+01
-4.533333333333331439e-01 -6.678161272658441042e-06 -5.813127742290611621e+01
-4.499999999999999556e-01 -1.337797907634456748e-07 -7.511393803349191955e+01
-4.466666666666665453e-01 -1.117601897647605330e-05 -5.589497739484437488e+01
-4.433333333333331350e-01 -3.922616027047772983e-05 -5.044210474139123335e+01
-4.399999999999999467e-01 -8.169252315200148590e-05 -4.725606086039309872e+01
-4.366666666666665364e-01 -1.340309053949415713e-04 -4.510586061511524036e+01
-4.333333333333331261e-01 -1.899310865276007123e-04 -4.359197755127841134e+01
-4.299999999999999378e-01 -2.416706561078254406e-04 -4.254572473641184160e+01
-4.266666666666665275e-01 -2.806992366276289262e-04 -4.189557114629599255e+01
-4.233333333333333393e-01 -2.985454149878932740e-04 -4.162788832736541877e+01
-4.199999999999999289e-01 -2.881787563846418686e-04 -4.178136757297515658e+01
-4.166666666666665186e-01 -2.460148923474216693e-04 -4.246835214362676680e+01
-4.133333333333333304e-01 -1.748295780584574000e-04 -4.395178143326177889e+01
-4.099999999999999201e-01 -8.795741668596936428e-05 -4.693516243538071109e+01
-4.066666666666665098e-01 -1.530644444650472425e-05 -5.452910757090314320e+01
-4.033333333333333215e-01 -1.194078872185914144e-05 -5.560751894243152549e+01
-3.999999999999999112e-01 -1.702986383668423395e-04 -4.406581650661153304e+01
-3.966666666666665009e-01 -6.375625633783652728e-04 -3.833293380953075058e+01
-3.933333333333333126e-01 -1.640341632732055573e-03 -3.422932018144049948e+01
-3.899999999999999023e-01 -3.519740607750272785e-03 -3.091449627731692829e+01
-3.866666666666664920e-01 -6.781190552454514735e-03 -2.806817378422761777e+01
-3.833333333333333037e-01 -1.216523953806059044e-02 -2.553271766521664077e+01
-3.799999999999998934e-01 -2.074801851576830308e-02 -2.321844672328029802e+01
-3.766666666666664831e-01 -3.408346089545671170e-02 -2.106943682445138322e+01
-3.733333333333332948e-01 -5.440360270368987949e-02 -1.904873991416084422e+01
-3.699999999999998845e-01 -8.489808957055541838e-02 -1.713124383081914104e+01
-3.666666666666664742e-01 -1.300981129426375671e-01 -1.530001981330794791e+01
-3.633333333333332860e-01 -1.963901535725601499e-01 -1.354447106276522561e+01
-3.599999999999998757e-01 -2.926741342702361415e-01 -1.185951497414742306e+01
-3.566666666666664653e-01 -4.311459499295743902e-01 -1.024538970864551146e+01
-3.533333333333332771e-01 -6.281065531280249914e-01 -8.707778758828871091e+00
-3.499999999999998668e-01 -9.045610943549532434e-01 -7.257897258808857721e+00
-3.466666666666664565e-01 -1.286184738963203067e+00 -5.912042293745644272e+00
-3.433333333333332682e-01 -1.802096811204326077e+00 -4.689997558842320835e+00
-3.399999999999998579e-01 -2.482032482750291091e+00 -3.611840450524455903e+00
-3.366666666666666696e-01 -3.352180287664894731e+00 -2.693379796962140027e+00
-3.333333333333332593e-01 -4.431047184357497670e+00 -1.941538211214662191e+00
-3.299999999999998490e-01 -5.727421851687411802e+00 -1.351682814809993305e+00
-3.266666666666666607e-01 -7.241908965114969732e+00 -9.082717758778697803e-01
-3.233333333333332504e-01 -8.971822830437570673e+00 -5.884250333037944758e-01
-3.199999999999998401e-01 -1.091794952932414908e+01 -3.665982075236653981e-01
-3.166666666666666519e-01 -1.309197568640134968e+01 -2.185074808482458386e-01
-3.133333333333332416e-01 -1.552510182331389998e+01 -1.234329646156062665e-01
-3.099999999999998312e-01 -1.828123040416955547e+01 -6.499907424498635455e-02
-3.066666666666666430e-01 -2.148417727948745082e+01 -3.096806475948086362e-02
-3.033333333333332327e-01 -2.538861488052469184e+01 -1.257625933788994108e-02
-2.999999999999998224e-01 -3.062393495845816105e+01 -3.763387787508993762e-03
-2.966666666666666341e-01 -3.964779715770475121e+01 -4.710078504329265120e-04
-2.933333333333332238e-01 -4.778883887000996822e+01 -7.226101164451563823e-05
-2.899999999999998135e-01 -3.666147728220540358e+01 -9.368788312218029064e-04
-2.866666666666666252e-01 -3.313207502287433925e+01 -2.111944017550439548e-03
-2.833333333333332149e-01 -3.147503967150526449e+01 -3.093392331533192322e-03
-2.799999999999998046e-01 -3.073857401706816006e+01 -3.665305360094418038e-03
-2.766666666666666163e-01 -3.059510923111717773e+01 -3.788460796394013241e-03
-2.733333333333332060e-01 -3.090912270557081953e+01 -3.524100084069773774e-03
-2.699999999999997957e-01 -3.163331864793092763e+01 -2.982645029733880637e-03
-2.666666666666666075e-01 -3.278063388392441624e+01 -2.289999660000878196e-03
-2.633333333333331971e-01 -3.443012456830844314e+01 -1.566210613455940948e-03
-2.599999999999997868e-01 -3.677458213595754444e+01 -9.127918137068577898e-04
-2.566666666666665986e-01 -4.029168715416069091e+01 -4.061027223762312430e-04
-2.533333333333331883e-01 -4.660383423628044142e+01 -9.493047068696194141e-05
-2.499999999999997780e-01 -6.655647686325258405e+01 -9.597026079353745973e-07
-2.466666666666665897e-01 -4.554328454593423459e+01 -1.211886412141506162e-04
-2.433333333333331794e-01 -4.002710422973252946e+01 -4.316139459978489737e-04
-2.399999999999999911e-01 -3.687613207904475132e+01 -8.916936775102294937e-04
-2.366666666666665808e-01 -3.476719505222319384e+01 -1.449229832897814098e-03
-2.333333333333331705e-01 -3.327107315307208069e+01 -2.045404759659297071e-03
-2.299999999999999822e-01 -3.219652213526968865e+01 -2.619769487896792936e-03
-2.266666666666665719e-01 -3.144478746212149289e+01 -3.115023353572418489e-03
-2.233333333333331616e-01 -3.096198510373893242e+01 -3.481447590181136528e-03
-2.199999999999999734e-01 -3.072018606138946950e+01 -3.680863693617264249e-03
-2.166666666666665630e-01 -3.070944519076766355e+01 -3.689982260242958764e-03
-2.133333333333331527e-01 -3.093520401392533614e+01 -3.502991211167791157e-03
-2.099999999999999645e-01 -3.141952080369377853e+01 -3.133205511256687177e-03
-2.066666666666665542e-01 -3.220681505897510277e+01 -2.613566032520129277e-03
-2.033333333333331439e-01 -3.337780798751192179e+01 -1.995736938268564964e-03
-1.999999999999999556e-01 -3.508317984143105406e+01 -1.347515288248821164e-03
-1.966666666666665453e-01 -3.763778431892124132e+01 -7.482440828038552580e-04
-1.933333333333331350e-01 -4.187660374145674780e+01 -2.819278851062811952e-04
-1.899999999999999467e-01 -5.193490310005682176e+01 -2.781604576245074004e-05
-1.866666666666665364e-01 -4.953064970212609808e+01 -4.838622720588395645e-05
-1.833333333333331261e-01 -4.063771685819430957e+01 -3.750000929240305115e-04
-1.799999999999999378e-01 -3.641267358950861421e+01 -9.921253754699337415e-04
-1.766666666666665275e-01 -3.377301932460773060e+01 -1.822105340087148842e-03
-1.733333333333331172e-01 -3.204261076099800931e+01 -2.714306854797290339e-03
-1.699999999999999289e-01 -3.100692642024222323e+01 -3.445592691134462520e-03
-1.666666666666665186e-01 -3.064601864791172403e+01 -3.744291462264024654e-03
-1.633333333333331083e-01 -3.111790687977527625e+01 -3.358625212068569368e-03
-1.599999999999999201e-01 -3.294419550162907484e+01 -2.205337301829085519e-03
-1.566666666666665098e-01 -3.818920369298091799e+01 -6.590174167862342374e-04
-1.533333333333333215e-01 -4.717030509164619900e+01 -8.332167045396054886e-05
-1.499999999999999112e-01 -3.061729760234988618e+01 -3.769146297968057908e-03
-1.466666666666665009e-01 -2.370734544110831976e+01 -1.853429847279290665e-02
-1.433333333333333126e-01 -1.882271793646085456e+01 -5.732919242154482786e-02
-1.399999999999999023e-01 -1.489087340184871699e+01 -1.431645641151135240e-01
-1.366666666666664920e-01 -1.156224378161206801e+01 -3.141767735445233911e-01
-1.333333333333333037e-01 -8.708637607574527095e+00 -6.279729243977090203e-01
-1.299999999999998934e-01 -6.299961918244877168e+00 -1.160122212955478682e+00
-1.266666666666664831e-01 -4.347431604217243617e+00 -1.989391774063067553e+00
-1.233333333333332948e-01 -2.857077752491654632e+00 -3.169126269394053175e+00
-1.199999999999998845e-01 -1.795859295788462484e+00 -4.702151613381726492e+00
-1.166666666666664742e-01 -1.088490588374177115e+00 -6.542480361158835578e+00
-1.133333333333332860e-01 -6.415349486726823480e-01 -8.622459484791857420e+00
-1.099999999999998757e-01 -3.698312581347286132e-01 -1.088141043677931208e+01
-1.066666666666664653e-01 -2.090185108193938768e-01 -1.328008572994055569e+01
-1.033333333333332771e-01 -1.156819897293295957e-01 -1.580289821846126053e+01
-9.999999999999986677e-02 -6.242077992746224158e-02 -1.845572421368432003e+01
-9.666666666666645646e-02 -3.257826648516002482e-02 -2.126484234920449268e+01
-9.333333333333326820e-02 -1.623932923078852397e-02 -2.428027938107882733e+01
-8.999999999999985789e-02 -7.575356753964779602e-03 -2.758759933754223326e+01
-8.666666666666644758e-02 -3.192028619910498334e-03 -3.133877126349997511e+01
-8.333333333333325932e-02 -1.132158569171211110e-03 -3.583933659971799557e+01
-7.999999999999984901e-02 -2.822875922069024296e-04 -4.187106636208969945e+01
-7.666666666666643870e-02 -2.160688210069964290e-05 -5.303193289332877924e+01
-7.333333333333325044e-02 -1.472892202152688569e-05 -5.469614084757353112e+01
-6.999999999999984013e-02 -8.956602789478884425e-05 -4.685645475183885367e+01
-6.666666666666665186e-02 -1.655742982402136506e-04 -4.418799666954513583e+01
-6.333333333333324155e-02 -2.118412608898568575e-04 -4.311784350620287398e+01
-5.999999999999983125e-02 -2.228694870137946861e-04 -4.289744841291341970e+01
-5.666666666666664298e-02 -2.048412010746163614e-04 -4.326377239691755250e+01
-5.333333333333323267e-02 -1.680648956648276736e-04 -4.412315704296727148e+01
-4.999999999999982236e-02 -1.230371060958606612e-04 -4.547754355421694328e+01
-4.666666666666663410e-02 -7.858654278912969237e-05 -4.742440057085247673e+01
-4.333333333333322379e-02 -4.118771272582819564e-05 -5.023018695702126024e+01
-3.999999999999981348e-02 -1.490392085530500438e-05 -5.464484520836304426e+01
-3.666666666666662522e-02 -1.643914777192892032e-06 -6.421905094100571887e+01
-3.333333333333321491e-02 -1.551290895806348241e-06 -6.447091144775765770e+01
-2.999999999999980460e-02 -1.342643923277970136e-05 -5.509824132013086739e+01
-2.666666666666661634e-02 -3.512858946460137066e-05 -5.092125356033560024e+01
-2.333333333333320603e-02 -6.393337021024249312e-05 -4.832059909359264793e+01
-1.999999999999979572e-02 -9.683708624045371061e-05 -4.651747439791574834e+01
-1.666666666666660745e-02 -1.308074632909251916e-04 -4.521158328060340637e+01
-1.333333333333319715e-02 -1.629848420412475163e-04 -4.425645244602574024e+01
-9.999999999999786837e-03 -1.908395080041399682e-04 -4.357125564987990174e+01
-6.666666666666598573e-03 -2.122911016818102741e-04 -4.310863134997630652e+01
-3.333333333333188264e-03 -2.257955090965590604e-04 -4.284080301144949487e+01
0.000000000000000000e+00 -2.304036635071418713e-04 -4.275306451176858502e+01
3.333333333333410309e-03 -2.257955090955946896e-04 -4.284080301144945224e+01
6.666666666666820618e-03 -2.122911016818102741e-04 -4.310863134997614310e+01
1.000000000000023093e-02 -1.908395080041399682e-04 -4.357125564987995148e+01
1.333333333333364124e-02 -1.629848420422118870e-04 -4.425645244602597472e+01
1.666666666666660745e-02 -1.308074632909251916e-04 -4.521158328060340637e+01
2.000000000000001776e-02 -9.683708624045371061e-05 -4.651747439791599703e+01
2.333333333333342807e-02 -6.393337020927814950e-05 -4.832059909359320216e+01
2.666666666666683838e-02 -3.512858946363703382e-05 -5.092125356033626105e+01
3.000000000000024869e-02 -1.342643923277970136e-05 -5.509824132013178399e+01
3.333333333333365900e-02 -1.551290896770675982e-06 -6.447091144775986038e+01
3.666666666666662522e-02 -1.643914777192892032e-06 -6.421905094100571887e+01
4.000000000000003553e-02 -1.490392085530500438e-05 -5.464484520836370507e+01
4.333333333333344584e-02 -4.118771272582819564e-05 -5.023018695702113234e+01
4.666666666666685614e-02 -7.858654278816536230e-05 -4.742440057085188698e+01
5.000000000000026645e-02 -1.230371060968250049e-04 -4.547754355421663064e+01
5.333333333333367676e-02 -1.680648956667563608e-04 -4.412315704296720753e+01
5.666666666666664298e-02 -2.048412010746163614e-04 -4.326377239691755250e+01
6.000000000000005329e-02 -2.228694870118659989e-04 -4.289744841291336286e+01
6.333333333333346360e-02 -2.118412608888925138e-04 -4.311784350620300899e+01
6.666666666666687391e-02 -1.655742982382849362e-04 -4.418799666954541294e+01
7.000000000000028422e-02 -8.956602789671753149e-05 -4.685645475183959263e+01
7.333333333333325044e-02 -1.472892202152688569e-05 -5.469614084757353112e+01
7.666666666666666075e-02 -2.160688209973531283e-05 -5.303193289332719473e+01
8.000000000000007105e-02 -2.822875922078667732e-04 -4.187106636208923049e+01
8.333333333333348136e-02 -1.132158569161566698e-03 -3.583933659971769004e+01
8.666666666666689167e-02 -3.192028619922074144e-03 -3.133877126349943509e+01
9.000000000000030198e-02 -7.575356753973466230e-03 -2.758759933754177851e+01
9.333333333333326820e-02 -1.623932923078852397e-02 -2.428027938107882733e+01
9.666666666666667851e-02 -3.257826648516002482e-02 -2.126484234920427596e+01
1.000000000000000888e-01 -6.242077992746418447e-02 -1.845572421368411042e+01
1.033333333333334991e-01 -1.156819897293276389e-01 -1.580289821846106157e+01
1.066666666666669094e-01 -2.090185108194086983e-01 -1.328008572994022352e+01
1.100000000000003197e-01 -3.698312581347558137e-01 -1.088141043677902076e+01
1.133333333333332860e-01 -6.415349486726823480e-01 -8.622459484791857420e+00
1.166666666666666963e-01 -1.088490588374225299e+00 -6.542480361158691693e+00
1.200000000000001066e-01 -1.795859295788514665e+00 -4.702151613381619022e+00
1.233333333333335169e-01 -2.857077752491723910e+00 -3.169126269393975459e+00
1.266666666666669272e-01 -4.347431604217470102e+00 -1.989391774062938101e+00
1.300000000000003375e-01 -6.299961918245187142e+00 -1.160122212955381649e+00
1.333333333333333037e-01 -8.708637607574527095e+00 -6.279729243977090203e-01
1.366666666666667140e-01 -1.156224378161225097e+01 -3.141767735445094023e-01
1.400000000000001243e-01 -1.489087340184892305e+01 -1.431645641150988135e-01
1.433333333333335347e-01 -1.882271793646112812e+01 -5.732919242154774220e-02
1.466666666666669450e-01 -2.370734544110899478e+01 -1.853429847279000967e-02
1.500000000000003553e-01 -3.061729760235090936e+01 -3.769146297966128462e-03
1.533333333333333215e-01 -4.717030509164619900e+01 -8.332167045396054886e-05
1.566666666666667318e-01 -3.818920369297983797e+01 -6.590174167814123567e-04
1.600000000000001421e-01 -3.294419550162884747e+01 -2.205337301829085519e-03
1.633333333333335524e-01 -3.111790687977530467e+01 -3.358625212072428260e-03
1.666666666666669627e-01 -3.064601864791153218e+01 -3.744291462266919040e-03
1.699999999999999289e-01 -3.100692642024222323e+01 -3.445592691134462520e-03
1.733333333333333393e-01 -3.204261076099865591e+01 -2.714306854798254846e-03
1.766666666666667496e-01 -3.377301932460750322e+01 -1.822105340083290601e-03
1.800000000000001599e-01 -3.641267358950891975e+01 -9.921253754805424430e-04
1.833333333333335702e-01 -4.063771685819547486e+01 -3.750000929278879945e-04
1.866666666666669805e-01 -4.953064970212654572e+01 -4.838622720395529631e-05
1.899999999999999467e-01 -5.193490310005682176e+01 -2.781604576245074004e-05
1.933333333333333570e-01 -4.187660374145618647e+01 -2.819278851004950251e-04
1.966666666666667673e-01 -3.763778431892105658e+01 -7.482440828028906433e-04
2.000000000000001776e-01 -3.508317984143074852e+01 -1.347515288250750176e-03
2.033333333333335879e-01 -3.337780798751151679e+01 -1.995736938272422989e-03
2.066666666666669983e-01 -3.220681505897474750e+01 -2.613566032522058290e-03
2.099999999999999645e-01 -3.141952080369377853e+01 -3.133205511256687177e-03
2.133333333333333748e-01 -3.093520401392530772e+01 -3.502991211167791157e-03
2.166666666666667851e-01 -3.070944519076766355e+01 -3.689982260241029752e-03
2.200000000000001954e-01 -3.072018606138946240e+01 -3.680863693610510537e-03
2.233333333333336057e-01 -3.096198510373900703e+01 -3.481447590176312695e-03
2.266666666666670160e-01 -3.144478746212148224e+01 -3.115023353571453116e-03
2.299999999999999822e-01 -3.219652213526968865e+01 -2.619769487896792936e-03
2.333333333333333925e-01 -3.327107315307213753e+01 -2.045404759659297071e-03
2.366666666666668029e-01 -3.476719505222347095e+01 -1.449229832892027061e-03
2.400000000000002132e-01 -3.687613207904483659e+01 -8.916936775044429983e-04
2.433333333333336235e-01 -4.002710422973307658e+01 -4.316139459978489737e-04
2.466666666666665897e-01 -4.554328454593423459e+01 -1.211886412141506162e-04
2.500000000000000000e-01 -6.655647686326079793e+01 -9.597026040780642708e-07
2.533333333333334103e-01 -4.660383423627968114e+01 -9.493047068406893765e-05
2.566666666666668206e-01 -4.029168715416011537e+01 -4.061027223771956408e-04
2.600000000000002309e-01 -3.677458213595714653e+01 -9.127918137097510917e-04
2.633333333333336412e-01 -3.443012456830862789e+01 -1.566210613463656998e-03
2.666666666666666075e-01 -3.278063388392441624e+01 -2.289999660000878196e-03
2.700000000000000178e-01 -3.163331864793081394e+01 -2.982645029736774155e-03
2.733333333333334281e-01 -3.090912270557072361e+01 -3.524100084074597173e-03
2.766666666666668384e-01 -3.059510923111720615e+01 -3.788460796392083794e-03
2.800000000000002487e-01 -3.073857401706798242e+01 -3.665305360094418038e-03
2.833333333333336590e-01 -3.147503967150537107e+01 -3.093392331532228250e-03
2.866666666666666252e-01 -3.313207502287433925e+01 -2.111944017550439548e-03
2.900000000000000355e-01 -3.666147728220622781e+01 -9.368788312324117162e-04
2.933333333333334458e-01 -4.778883887001206432e+01 -7.226101164451563823e-05
2.966666666666668561e-01 -3.964779715770343671e+01 -4.710078504338909098e-04
3.000000000000002665e-01 -3.062393495845729419e+01 -3.763387787512852221e-03
3.033333333333336768e-01 -2.538861488052410209e+01 -1.257625933788800859e-02
3.066666666666666430e-01 -2.148417727948745082e+01 -3.096806475948086362e-02
3.100000000000000533e-01 -1.828123040416934941e+01 -6.499907424499218322e-02
3.133333333333334636e-01 -1.552510182331367972e+01 -1.234329646156092086e-01
3.166666666666668739e-01 -1.309197568640122356e+01 -2.185074808482537490e-01
3.200000000000002842e-01 -1.091794952932383467e+01 -3.665982075236895454e-01
3.233333333333336945e-01 -8.971822830437311325e+00 -5.884250333038366643e-01
3.266666666666666607e-01 -7.241908965114969732e+00 -9.082717758778697803e-01
3.300000000000000711e-01 -5.727421851687318544e+00 -1.351682814810025945e+00
3.333333333333334814e-01 -4.431047184357411517e+00 -1.941538211214709264e+00
3.366666666666668917e-01 -3.352180287664837000e+00 -2.693379796962191541e+00
3.400000000000003020e-01 -2.482032482750201385e+00 -3.611840450524601120e+00
3.433333333333332682e-01 -1.802096811204326077e+00 -4.689997558842320835e+00
3.466666666666666785e-01 -1.286184738963178420e+00 -5.912042293745730426e+00
3.500000000000000888e-01 -9.045610943549425853e-01 -7.257897258808942098e+00
3.533333333333334991e-01 -6.281065531280156655e-01 -8.707778758828954579e+00
3.566666666666669094e-01 -4.311459499295500764e-01 -1.024538970864569976e+01
3.600000000000003197e-01 -2.926741342702202098e-01 -1.185951497414766642e+01
3.633333333333332860e-01 -1.963901535725601499e-01 -1.354447106276522561e+01
3.666666666666666963e-01 -1.300981129426199145e-01 -1.530001981330807048e+01
3.700000000000001066e-01 -8.489808957055153260e-02 -1.713124383081928670e+01
3.733333333333335169e-01 -5.440360270368405776e-02 -1.904873991416100054e+01
3.766666666666669272e-01 -3.408346089544993240e-02 -2.106943682445162480e+01
3.800000000000003375e-01 -2.074801851576733511e-02 -2.321844672328051473e+01
3.833333333333333037e-01 -1.216523953806059044e-02 -2.553271766521664077e+01
3.866666666666667140e-01 -6.781190552450654975e-03 -2.806817378422782383e+01
3.900000000000001243e-01 -3.519740607756061124e-03 -3.091449627731704908e+01
3.933333333333335347e-01 -1.640341632729162055e-03 -3.422932018144085475e+01
3.966666666666669450e-01 -6.375625633812584663e-04 -3.833293380953085716e+01
4.000000000000003553e-01 -1.702986383600918799e-04 -4.406581650661274807e+01
4.033333333333333215e-01 -1.194078872185914144e-05 -5.560751894243152549e+01
4.066666666666667318e-01 -1.530644444650472425e-05 -5.452910757090150895e+01
4.100000000000001421e-01 -8.795741668211200335e-05 -4.693516243538246613e+01
4.133333333333335524e-01 -1.748295780555643962e-04 -4.395178143326147335e+01
4.166666666666669627e-01 -2.460148923464573799e-04 -4.246835214362694444e+01
4.200000000000003730e-01 -2.881787563846418686e-04 -4.178136757297498605e+01
4.233333333333333393e-01 -2.985454149878932740e-04 -4.162788832736541877e+01
4.266666666666667496e-01 -2.806992366295576677e-04 -4.189557114629582912e+01
4.300000000000001599e-01 -2.416706561068610970e-04 -4.254572473641226082e+01
4.333333333333335702e-01 -1.899310865276007123e-04 -4.359197755127829765e+01
4.366666666666669805e-01 -1.340309053987989458e-04 -4.510586061511502010e+01
4.399999999999999467e-01 -8.169252315200148590e-05 -4.725606086039309872e+01
4.433333333333333570e-01 -3.922616027144205990e-05 -5.044210474139230627e+01
4.466666666666667673e-01 -1.117601898033336850e-05 -5.589497739484379935e+01
4.500000000000001776e-01 -1.337797888347907232e-07 -7.511393803347968401e+01
4.533333333333335879e-01 -6.678161273622770265e-06 -5.813127742290113531e+01
4.566666666666669983e-01 -2.941610809348113072e-05 -5.169200569337155571e+01
4.599999999999999645e-01 -6.511485372982328632e-05 -4.824107497721676197e+01
4.633333333333333748e-01 -1.089260812442646460e-04 -4.600657877975864096e+01
4.666666666666667851e-01 -1.547148927734869430e-04 -4.448259926364109873e+01
4.700000000000001954e-01 -1.955184196315354599e-04 -4.346606408994117032e+01
4.733333333333336057e-01 -2.241728160074177452e-04 -4.287212572533661614e+01
4.766666666666670160e-01 -2.341643877305004057e-04 -4.268275172238009674e+01
4.799999999999999822e-01 -2.207823141383895510e-04 -4.293831069270379430e+01
4.833333333333333925e-01 -1.826788825559767337e-04 -4.376105098841488683e+01
4.866666666666668029e-01 -1.239811078322994363e-04 -4.544434997673132415e+01
4.900000000000002132e-01 -5.714876015839104930e-05 -4.880780355921596936e+01
4.933333333333336235e-01 -6.843251101401055437e-06 -5.802522177673899506e+01
4.966666666666670338e-01 -1.516652675341362348e-05 -5.456898934078051155e+01
5.000000000000000000e-01 -1.487587498100582007e-04 -4.465309229379803924e+01
5.033333333333334103e-01 -5.084214457830059982e-04 -3.931585870831089125e+01
5.066666666666668206e-01 -1.242177245082675416e-03 -3.543662849355418132e+01
5.100000000000002309e-01 -2.563013281912098103e-03 -3.229161598894938834e+01
5.133333333333336412e-01 -4.773016091292080383e-03 -2.959230041740088168e+01
5.166666666666666075e-01 -8.296235043970819067e-03 -2.719318009292079452e+01
5.200000000000000178e-01 -1.372346332547148134e-02 -2.501006577732599112e+01
5.233333333333334281e-01 -2.187326255145489312e-02 -2.298963949452569011e+01
5.266666666666668384e-01 -3.387503866952269738e-02 -2.109597162648709912e+01
5.300000000000002487e-01 -5.128183032601858760e-02 -1.930382362323363665e+01
5.333333333333336590e-01 -7.622262704506731212e-02 -1.759505955761962426e+01
5.366666666666666252e-01 -1.116061943435413539e-01 -1.595664371330352083e+01
5.400000000000000355e-01 -1.613897678584091944e-01 -1.437952813638675842e+01
5.433333333333334458e-01 -2.309249072405482606e-01 -1.285808618201254561e+01
5.466666666666668561e-01 -3.273860782201925002e-01 -1.138990581379470335e+01
5.500000000000002665e-01 -4.602698507281755003e-01 -9.975820453190539894e+00
5.533333333333336768e-01 -6.419167492248576412e-01 -8.620061811383624928e+00
5.566666666666666430e-01 -8.879476606386578208e-01 -7.330381420991267660e+00
5.600000000000000533e-01 -1.217426485296021710e+00 -6.117918515297075643e+00
5.633333333333334636e-01 -1.652492337384632082e+00 -4.996527357001523839e+00
5.666666666666668739e-01 -2.217224686382921028e+00 -3.981294990140795242e+00
5.700000000000002842e-01 -2.935718288227773254e+00 -3.086184833469336919e+00
5.733333333333336945e-01 -3.829791169022664477e+00 -2.321168971587745489e+00
5.766666666666666607e-01 -4.917262321136979253e+00 -1.689689169309700256e+00
5.800000000000000711e-01 -6.211950907684205880e+00 -1.187432471811643353e+00
5.833333333333334814e-01 -7.726232695812086604e+00 -8.029533628882503660e-01
5.866666666666668917e-01 -9.476449201230142450e+00 -5.198431320626696328e-01
5.900000000000003020e-01 -1.149151336765039488e+01 -3.195299116625160418e-01
5.933333333333337123e-01 -1.382671596776119394e+01 -1.837674926854261370e-01
5.966666666666666785e-01 -1.659004663679968061e+01 -9.629091146260740364e-02
6.000000000000000888e-01 -2.000595956855672597e+01 -4.358789806291307051e-02
6.033333333333334991e-01 -2.462227042370009755e+01 -1.500746800876650786e-02
6.066666666666669094e-01 -3.242382764651028992e+01 -2.486141526888776838e-03
6.100000000000003197e-01 -4.576791396828533465e+01 -1.150796860611407460e-04
6.133333333333332860e-01 -3.071387155315143502e+01 -3.686221722444206397e-03
6.166666666666666963e-01 -2.626060006332927799e+01 -1.028580991023379798e-02
6.200000000000001066e-01 -2.384388461074712495e+01 -1.795946992428599717e-02
6.233333333333335169e-01 -2.233374100280505203e+01 -2.544966516958008240e-02
6.266666666666669272e-01 -2.134283461154240769e+01 -3.199629429286435234e-02
6.300000000000003375e-01 -2.069235272455902219e+01 -3.718836890353709179e-02
6.333333333333333037e-01 -2.028577660184504339e+01 -4.085524431515652477e-02
6.366666666666667140e-01 -2.006588025082595905e+01 -4.298766905326192878e-02
6.400000000000001243e-01 -1.999674522952819800e+01 -4.368094294097274455e-02
6.433333333333335347e-01 -2.005517425536848108e+01 -4.309429883931083227e-02
6.466666666666669450e-01 -2.022621491144006356e+01 -4.142211592938553621e-02
6.500000000000003553e-01 -2.050070321800921391e+01 -3.887373110161687628e-02
6.533333333333333215e-01 -2.087390972657173904e+01 -3.565948715802584601e-02
6.566666666666667318e-01 -2.134486270765080462e+01 -3.198130080924761753e-02
6.600000000000001421e-01 -2.191615955990743103e+01 -2.802650395195597013e-02
6.633333333333335524e-01 -2.259421691920159248e+01 -2.396405298004417733e-02
6.666666666666669627e-01 -2.339002594385171108e+01 -1.994244751472873389e-02
6.700000000000003730e-01 -2.432062749902368282e+01 -1.608887794283754905e-02
6.733333333333333393e-01 -2.541178362508399147e+01 -1.250924968526886775e-02
6.766666666666667496e-01 -2.670287883439386434e+01 -9.288825115937671476e-03
6.800000000000001599e-01 -2.825644030829003839e+01 -6.493291570703095886e-03
6.833333333333335702e-01 -3.017844961518646230e+01 -4.170113146808891030e-03
6.866666666666669805e-01 -3.266822828599782014e+01 -2.350060161849044753e-03
6.900000000000003908e-01 -3.617128791908243102e+01 -1.048836904731069181e-03
6.933333333333333570e-01 -4.208452027632709047e+01 -2.687482970655923086e-04
6.966666666666667673e-01 -7.080082499042472932e+01 -3.611618165066682249e-07
7.000000000000001776e-01 -4.287300768475626001e+01 -2.241272947411490396e-04
7.033333333333335879e-01 -3.677861547432922862e+01 -9.119443989372506745e-04
7.066666666666669983e-01 -3.330681216520703458e+01 -2.028637842999319024e-03
7.099999999999999645e-01 -3.089774108854456003e+01 -3.533351618628641916e-03
7.133333333333333748e-01 -2.907203154692270530e+01 -5.380841145484674577e-03
7.166666666666667851e-01 -2.761788728759884748e+01 -7.522663947471842916e-03
7.200000000000001954e-01 -2.642281934385448494e+01 -9.908266885497618581e-03
7.233333333333336057e-01 -2.541986148345212371e+01 -1.248597071302627766e-02
7.266666666666670160e-01 -2.456590582488086483e+01 -1.520385432411367095e-02
7.299999999999999822e-01 -2.383157738231841449e+01 -1.801054227029686219e-02
7.333333333333333925e-01 -2.319597753226044290e+01 -2.085589999777732323e-02
7.366666666666668029e-01 -2.264373196091055718e+01 -2.369164185357221925e-02
7.400000000000002132e-01 -2.216322819231751851e+01 -2.647185727439427608e-02
7.433333333333336235e-01 -2.174551052586531696e+01 -2.915346074504416088e-02
7.466666666666670338e-01 -2.138355892318701024e+01 -3.169657112796497173e-02
7.500000000000000000e-01 -2.107180266203626928e+01 -3.406482585361104987e-02
7.533333333333334103e-01 -2.080578324089870534e+01 -3.622563524812098812e-02
7.566666666666668206e-01 -2.058191543286002911e+01 -3.815038198535623815e-02
7.600000000000002309e-01 -2.039731485965994651e+01 -3.981457030390887775e-02
7.633333333333336412e-01 -2.024967191989502879e+01 -4.119792924556061470e-02
7.666666666666670515e-01 -2.013715889478138976e+01 -4.228447376410780084e-02
7.700000000000000178e-01 -2.005836145614843957e+01 -4.306252713672172050e-02
7.733333333333334281e-01 -2.001222866030003900e+01 -4.352470769528073158e-02
7.766666666666668384e-01 -1.999803742974453868e+01 -4.366788249161734914e-02
7.800000000000002487e-01 -2.001536886124582892e+01 -4.349309012713528655e-02
7.833333333333336590e-01 -2.006409467554719939e+01 -4.300543462040154474e-02
7.866666666666666252e-01 -2.014437288645924440e+01 -4.221395186173974856e-02
7.900000000000000355e-01 -2.025665241662982652e+01 -4.113144991658237992e-02
7.933333333333334458e-01 -2.040168700452601769e+01 -3.977432419359520910e-02
7.966666666666668561e-01 -2.058055940616948476e+01 -3.816234829217797497e-02
8.000000000000002665e-01 -2.079471767806084159e+01 -3.631844119029452311e-02
8.033333333333336768e-01 -2.104602634041250298e+01 -3.426841132933371170e-02
8.066666666666666430e-01 -2.133683661477166282e+01 -3.204067809970863323e-02
8.100000000000000533e-01 -2.167008194296960255e+01 -2.966597123040581180e-02
8.133333333333334636e-01 -2.204940800717318794e+01 -2.717700863736792483e-02
8.166666666666668739e-01 -2.247935112760837484e+01 -2.460815339057474682e-02
8.200000000000002842e-01 -2.296558633968660246e+01 -2.199505061524522145e-02
8.233333333333336945e-01 -2.351527868255269738e+01 -1.937424534858257080e-02
8.266666666666666607e-01 -2.413759210655902621e+01 -1.678278262627931269e-02
8.300000000000000711e-01 -2.484444750346918696e+01 -1.425779136890208826e-02
8.333333333333334814e-01 -2.565169042669228361e+01 -1.183605397372241609e-02
8.366666666666668917e-01 -2.658096489824666975e+01 -9.553563885247483983e-03
8.400000000000003020e-01 -2.766287503951413740e+01 -7.445073813129228849e-03
8.433333333333337123e-01 -2.894266625731925302e+01 -5.543637679637133595e-03
8.466666666666666785e-01 -3.049129811174944749e+01 -3.880149804932412662e-03
8.500000000000000888e-01 -3.242951798413586317e+01 -2.482885265673057985e-03
8.533333333333334991e-01 -3.498904781562372079e+01 -1.377045784938206365e-03
8.566666666666669094e-01 -3.871165808906909689e+01 -5.843159183868676040e-04
8.600000000000003197e-01 -4.549885958370153105e+01 -1.224346868101042728e-04
8.633333333333337301e-01 -5.957615885302487158e+01 -4.788160120936501147e-06
8.666666666666666963e-01 -4.257532923397998559e+01 -2.400288195446756802e-04
8.700000000000001066e-01 -3.717844675352584005e+01 -8.317278075038374383e-04
8.733333333333335169e-01 -3.387925231407410109e+01 -1.778066420384348013e-03
8.766666666666669272e-01 -3.150576981675471444e+01 -3.071573409372233346e-03
8.800000000000003375e-01 -2.966021662015802107e+01 -4.698914835803100556e-03
8.833333333333333037e-01 -2.815899607495925849e+01 -6.640743390056476000e-03
8.866666666666667140e-01 -2.690225167056233602e+01 -8.871614242150530419e-03
8.900000000000001243e-01 -2.582974823372059348e+01 -1.135997466598440489e-02
8.933333333333335347e-01 -2.490247922198139463e+01 -1.406823489228692034e-02
8.966666666666669450e-01 -2.409386966339130964e+01 -1.695292792473986065e-02
9.000000000000003553e-01 -2.338513592863172619e+01 -1.996496643227990697e-02
9.033333333333333215e-01 -2.276265271428114190e+01 -2.305000534336876239e-02
9.066666666666667318e-01 -2.221637353931433267e+01 -2.614891945461878323e-02
9.100000000000001421e-01 -2.173884266612879657e+01 -2.919840626737232187e-02
9.133333333333335524e-01 -2.132455859897974904e+01 -3.213172542495265627e-02
9.166666666666669627e-01 -2.096955782296784321e+01 -3.487958758260203268e-02
9.200000000000003730e-01 -2.067114403012105583e+01 -3.737120734375139891e-02
9.233333333333333393e-01 -2.042771945627666241e+01 -3.953553707650402094e-02
9.266666666666667496e-01 -2.023869356152178867e+01 -4.130270101454478621e-02
9.300000000000001599e-01 -2.010445635919801433e+01 -4.260565206512582220e-02
9.333333333333335702e-01 -2.002641266739629700e+01 -4.338207719493273468e-02
9.366666666666669805e-01 -2.000708164651265974e+01 -4.357658111818401431e-02
9.400000000000003908e-01 -2.005027509459091917e+01 -4.314318220742918014e-02
9.433333333333333570e-01 -2.016138037487810308e+01 -4.204815897101688016e-02
9.466666666666667673e-01 -2.034779311378518685e+01 -4.027328990105472767e-02
9.500000000000001776e-01 -2.061957745883515258e+01 -3.781953369825787753e-02
9.533333333333335879e-01 -2.099049082560526358e+01 -3.471120039031444504e-02
9.566666666666669983e-01 -2.147962397706062632e+01 -3.100066605739037681e-02
9.600000000000004086e-01 -2.211414176218432814e+01 -2.677368389390730533e-02
9.633333333333333748e-01 -2.293413168846730343e+01 -2.215534098889710909e-02
9.666666666666667851e-01 -2.400184677237173858e+01 -1.731670192606452399e-02
9.700000000000001954e-01 -2.542118349228405094e+01 -1.248216504837632024e-02
9.733333333333336057e-01 -2.738495614870895878e+01 -7.937532428606411394e-03
9.766666666666670160e-01 -3.031738498625869838e+01 -4.038757103525803839e-03
9.799999999999999822e-01 -3.551031080677758212e+01 -1.221277322939893790e-03
9.833333333333333925e-01 -5.647736065727259103e+01 -9.773468871680601085e-06
9.866666666666668029e-01 -3.625806681325048686e+01 -1.028085024791646580e-03
9.900000000000002132e-01 -2.938292419673142675e+01 -5.008899437268822530e-03
9.933333333333336235e-01 -2.531123709367131625e+01 -1.280267079305953681e-02
9.966666666666670338e-01 -2.234474982488938721e+01 -2.538504647747519966e-02
1.000000000000000000e+00 -1.997888289196245637e+01 -4.386188283589842474e-02
1.003333333333333410e+00 -1.799451334350998266e+01 -6.947073333704917308e-02
1.006666666666666821e+00 -1.627687373797454740e+01 -1.035775229916214291e-01
1.010000000000000231e+00 -1.475863226228745972e+01 -1.476670217742880598e-01
1.013333333333333641e+00 -1.339718551996696760e+01 -2.033257506010090199e-01
1.016666666666667052e+00 -1.216410130013488811e+01 -2.722161563666922746e-01
1.020000000000000018e+00 -1.103964344532165143e+01 -3.560413345433789400e-01
1.023333333333333428e+00 -1.000968347953420334e+01 -4.565002950221438982e-01
1.026666666666666838e+00 -9.063835153970734027e+00 -5.752347524283669689e-01
1.030000000000000249e+00 -8.194260637298896199e+00 -7.137696044039530952e-01
1.033333333333333659e+00 -7.394868395484292201e+00 -8.734504914710179424e-01
1.036666666666667069e+00 -6.660753083645163386e+00 -1.055382891935167766e+00
1.040000000000000036e+00 -5.987794380591305199e+00 -1.260377843457451075e+00
1.043333333333333446e+00 -5.372367241681899053e+00 -1.488909377267097600e+00
1.046666666666666856e+00 -4.811135331956919003e+00 -1.741087982307362170e+00
1.050000000000000266e+00 -4.300909678594448060e+00 -2.016652926859777928e+00
1.053333333333333677e+00 -3.838559732349092091e+00 -2.314984272175295565e+00
1.056666666666666643e+00 -3.420966350540378009e+00 -2.635133266896427795e+00
1.060000000000000053e+00 -3.045007178277205906e+00 -2.975867904781197115e+00
1.063333333333333464e+00 -2.707565452768275094e+00 -3.335729088586257163e+00
1.066666666666666874e+00 -2.405553930406560070e+00 -3.713092249626452457e+00
1.070000000000000284e+00 -2.135946659946112991e+00 -4.106229427775922147e+00
1.073333333333333695e+00 -1.895812685334247849e+00 -4.513367571897635599e+00
1.076666666666666661e+00 -1.682347310028248888e+00 -4.932739940690138880e+00
1.080000000000000071e+00 -1.492898098438904197e+00 -5.362628720191632503e+00
1.083333333333333481e+00 -1.324984161932607485e+00 -5.801398122125741352e+00
1.086666666666666892e+00 -1.176308370192594044e+00 -6.247518155722983302e+00
1.090000000000000302e+00 -1.044762905200661951e+00 -6.699579919207750756e+00
1.093333333333333712e+00 -9.284290512676398599e-01 -7.156303640753044704e+00
1.096666666666666679e+00 -8.255723412581725817e-01 -7.616540855029700019e+00
1.100000000000000089e+00 -7.346342211751754059e-01 -8.079272089469139217e+00
1.103333333333333499e+00 -6.542213161515454400e-01 -8.543601313414995957e+00
1.106666666666666909e+00 -5.830932342307879601e-01 -9.008748224037340435e+00
1.110000000000000320e+00 -5.201496703294674617e-01 -9.474039243228792984e+00
1.113333333333333730e+00 -4.644173985322161413e-01 -9.938897905139288724e+00
1.116666666666666696e+00 -4.150375824264517788e-01 -1.040283513936188164e+01
1.120000000000000107e+00 -3.712536983494160725e-01 -1.086543980695082823e+01
1.123333333333333517e+00 -3.324002574292913570e-01 -1.132636972697177669e+01
1.126666666666666927e+00 -2.978924279964829669e-01 -1.178534333846724458e+01
1.130000000000000338e+00 -2.672165973844358722e-01 -1.224213207321391295e+01
1.133333333333333748e+00 -2.399218676950472251e-01 -1.269655346450787370e+01
1.136666666666666714e+00 -2.156124501060473209e-01 -1.314846498251945306e+01
1.140000000000000124e+00 -1.939409034094966289e-01 -1.359775856398294636e+01
1.143333333333333535e+00 -1.746021518468107714e-01 -1.404435579012843149e+01
1.146666666666666945e+00 -1.573282126284358262e-01 -1.448820365938674115e+01
1.150000000000000355e+00 -1.418835629746548477e-01 -1.492927089858105205e+01
1.153333333333333321e+00 -1.280610786990624417e-01 -1.536754475659871133e+01
1.156666666666666732e+00 -1.156784802476952534e-01 -1.580302822681904829e+01
1.160000000000000142e+00 -1.045752269592674644e-01 -1.623573764805918884e+01
1.163333333333333552e+00 -9.460980560187222388e-02 -1.666570063793191281e+01
1.166666666666666963e+00 -8.565736461265288648e-02 -1.709295431688824607e+01
1.170000000000000373e+00 -7.760765068616264084e-02 -1.751754378559128611e+01
1.173333333333333339e+00 -7.036320928167949518e-02 -1.793952082246463675e+01
1.176666666666666750e+00 -6.383781516927164446e-02 -1.835894277218397264e+01
1.180000000000000160e+00 -5.795510327332605710e-02 -1.877587159947813689e+01
1.183333333333333570e+00 -5.264737379285896329e-02 -1.919037308586297286e+01
1.186666666666666980e+00 -4.785454889357386443e-02 -1.960251614984102631e+01
1.190000000000000391e+00 -4.352326119919575076e-02 -2.001237227368284977e+01
1.193333333333333357e+00 -3.960605689034454868e-02 -2.042001502218227671e+01
1.196666666666666767e+00 -3.606069847942731249e-02 -2.082551964077228845e+01
1.200000000000000178e+00 -3.284955430342180460e-02 -2.122896272213010604e+01
1.203333333333333588e+00 -2.993906349440821762e-02 -2.163042193191795448e+01
1.206666666666666998e+00 -2.729926668037296542e-02 -2.202997578562074210e+01
1.210000000000000409e+00 -2.490339396371333419e-02 -2.242770346958484140e+01
1.213333333333333375e+00 -2.272750284674686372e-02 -2.282368470034992569e+01
1.216666666666666785e+00 -2.075015974492441101e-02 -2.321799961722071970e+01
1.220000000000000195e+00 -1.895215956879167316e-02 -2.361072870376480282e+01
1.223333333333333606e+00 -1.731627858284582808e-02 -2.400195273456358436e+01
1.226666666666667016e+00 -1.582705637825028086e-02 -2.439175274409603489e+01
1.230000000000000426e+00 -1.447060334020955352e-02 -2.478021001511600119e+01
1.233333333333333393e+00 -1.323443046165671648e-02 -2.516740608430027493e+01
1.236666666666666803e+00 -1.210729876183036860e-02 -2.555342276330824802e+01
1.240000000000000213e+00 -1.107908592148508509e-02 -2.593834217370958228e+01
1.243333333333333623e+00 -1.014066805161597216e-02 -2.632224679451612559e+01
1.246666666666667034e+00 -9.283814777707937588e-03 -2.670521952129741550e+01
1.250000000000000000e+00 -8.501096051173807899e-03 -2.708734373607740409e+01
1.253333333333333410e+00 -7.785799299164359449e-03 -2.746870338740379580e+01
1.256666666666666821e+00 -7.131855697205952138e-03 -2.784938308015632202e+01
1.260000000000000231e+00 -6.533774499741852940e-03 -2.822946817482041837e+01
1.263333333333333641e+00 -5.986584494868210302e-03 -2.860904489610006607e+01
1.266666666666667052e+00 -5.485781763611272642e-03 -2.898820045088141484e+01
1.270000000000000018e+00 -5.027283023754581213e-03 -2.936702315569100108e+01
1.273333333333333428e+00 -4.607383925014332110e-03 -2.974560257391960505e+01
1.276666666666666838e+00 -4.222721738171252882e-03 -3.012402966320711784e+01
1.280000000000000249e+00 -3.870241947183726376e-03 -3.050239693351254999e+01
1.283333333333333659e+00 -3.547168311164600445e-03 -3.088079861651837632e+01
1.286666666666667069e+00 -3.250976014019502178e-03 -3.125933084715477506e+01
1.290000000000000036e+00 -2.979367563994147518e-03 -3.163809185816804259e+01
1.293333333333333446e+00 -2.730251144471015825e-03 -3.201718218880952804e+01
1.296666666666666856e+00 -2.501721151670441984e-03 -3.239670490888147469e+01
1.300000000000000266e+00 -2.292040685028885142e-03 -3.277676585955749999e+01
1.303333333333333677e+00 -2.099625782610570028e-03 -3.315747391258867793e+01
1.306666666666667087e+00 -1.923031217199094606e-03 -3.353894124972600821e+01
1.310000000000000053e+00 -1.760937689372984224e-03 -3.392128366443472487e+01
1.313333333333333464e+00 -1.612140272027067292e-03 -3.430462088825166944e+01
1.316666666666666874e+00 -1.475537976765013996e-03 -3.468907694444837375e+01
1.320000000000000284e+00 -1.350124326887786009e-03 -3.507478053202012802e+01
1.323333333333333695e+00 -1.234978834124643779e-03 -3.546186544342583602e+01
1.326666666666666661e+00 -1.129259287438421234e-03 -3.585047101997136565e+01
1.330000000000000071e+00 -1.032194772059370162e-03 -3.624074264926580469e+01
1.333333333333333481e+00 -9.430793455315909573e-04 -3.663283230980107419e+01
1.336666666666666892e+00 -8.612663055019891207e-04 -3.702689916842610529e+01
1.340000000000000302e+00 -7.861629906026459990e-04 -3.742311023732461450e+01
1.343333333333333712e+00 -7.172260621176195948e-04 -3.782164109808345387e+01
1.346666666666666679e+00 -6.539572194506396673e-04 -3.822267670158610287e+01
1.350000000000000089e+00 -5.958993072473275096e-04 -3.862641225381245391e+01
1.353333333333333499e+00 -5.426327764346347169e-04 -3.903305419921504438e+01
1.356666666666666909e+00 -4.937724651513352705e-04 -3.944282131522627566e+01
1.360000000000000320e+00 -4.489646691651142090e-04 -3.985594593368428917e+01
1.363333333333333730e+00 -4.078844742423318875e-04 -4.027267530763602110e+01
1.366666666666666696e+00 -3.702333258049067392e-04 -4.069327314517045124e+01
1.370000000000000107e+00 -3.357368137003350836e-04 -4.111802133578007101e+01
1.373333333333333517e+00 -3.041426519373767803e-04 -4.154722189939235477e+01
1.376666666666666927e+00 -2.752188353986897117e-04 -4.198119919385274557e+01
1.380000000000000338e+00 -2.487519571965103311e-04 -4.242030242351489022e+01
1.383333333333333748e+00 -2.245456719235335084e-04 -4.286490850002482489e+01
1.386666666666666714e+00 -2.024192915599719268e-04 -4.331542531677477825e+01
1.390000000000000124e+00 -1.822065019315533918e-04 -4.377229551137961039e+01
1.393333333333333535e+00 -1.637541889333545887e-04 -4.423600080658319200e+01
1.396666666666666945e+00 -1.469213645755723121e-04 -4.470706704014902044e+01
1.400000000000000355e+00 -1.315781840325150635e-04 -4.518607001973123261e+01
1.403333333333333766e+00 -1.176050455427805213e-04 -4.567364237109106284e+01
1.406666666666666732e+00 -1.048917658783888348e-04 -4.617048158950286307e+01
1.410000000000000142e+00 -9.333682473580815939e-05 -4.667735955778500312e+01
1.413333333333333552e+00 -8.284667199621937098e-05 -4.719513386421503043e+01
1.416666666666666963e+00 -7.333509239753173902e-05 -4.772476134540273307e+01
1.420000000000000373e+00 -6.472262267271197038e-05 -4.826731440110518179e+01
1.423333333333333339e+00 -5.693601653381074327e-05 -4.882400079155132744e+01
1.426666666666666750e+00 -4.990775353556754323e-05 -4.939618784984736521e+01
1.430000000000000160e+00 -4.357558792730050097e-05 -4.998543234702083993e+01
1.433333333333333570e+00 -3.788213419630063165e-05 -5.059351767185957982e+01
1.436666666666666980e+00 -3.277448614232812967e-05 -5.122250058739953715e+01
1.440000000000000391e+00 -2.820386666452676265e-05 -5.187477068640070854e+01
1.443333333333333357e+00 -2.412530569887542400e-05 -5.255312692436660171e+01
1.446666666666666767e+00 -2.049734393355085967e-05 -5.326087747791276428e+01
1.450000000000000178e+00 -1.728176016218704137e-05 -5.400197201710771822e+01
1.453333333333333588e+00 -1.444332033288010357e-05 -5.478117990064339438e+01
1.456666666666666998e+00 -1.194954646472745783e-05 -5.560433486445059970e+01
1.460000000000000409e+00 -9.770503844897449045e-06 -5.647867839797672218e+01
1.463333333333333375e+00 -7.878604966584644859e-06 -5.741335379654918825e+01
1.466666666666666785e+00 -6.248428873697593667e-06 -5.842013793215495809e+01
1.470000000000000195e+00 -4.856554630275794955e-06 -5.951456275792652661e+01
1.473333333333333606e+00 -3.681407819776610322e-06 -6.071770565029649447e+01
1.476666666666667016e+00 -2.703118955319056396e-06 -6.205919288410120771e+01
1.480000000000000426e+00 -1.903392913456175819e-06 -6.358255958335060853e+01
1.483333333333333393e+00 -1.265388449119870954e-06 -6.535560508624712384e+01
1.486666666666666803e+00 -7.736070336016215494e-07 -6.749263939576862015e+01
1.490000000000000213e+00 -4.137902516743026655e-07 -7.021004078300198614e+01
1.493333333333333623e+00 -1.728250663084159874e-07 -7.400177590391334093e+01
1.496666666666667034e+00 -3.865637903249021573e-08 -8.050563147312649903e+01
1.500000000000000444e+00 -2.062513228763323688e-10 -1.032338797018769441e+02
1.503333333333333410e+00 -4.729930285739447883e-08 -7.962929569432658639e+01
1.506666666666666821e+00 -1.705937976575758210e-07 -7.405821085083951516e+01
1.510000000000000231e+00 -3.615179551911390368e-07 -7.079654457473897367e+01
1.513333333333333641e+00 -6.122111209118868062e-07 -6.850883127641728265e+01
1.516666666666667052e+00 -9.154693680400478384e-07 -6.676140540763688591e+01
1.520000000000000018e+00 -1.264695223897353558e-06 -6.535798496622250298e+01
1.523333333333333428e+00 -1.653851203508570095e-06 -6.419287960458478892e+01
1.526666666666666838e+00 -2.077416834149768640e-06 -6.320260768520572014e+01
1.530000000000000249e+00 -2.530348921065752680e-06 -6.234604025746343581e+01
1.533333333333333659e+00 -3.008044798796076632e-06 -6.159500161629927106e+01
1.536666666666667069e+00 -3.506308359803610371e-06 -6.092934379501009090e+01
1.540000000000000036e+00 -4.021318603885305893e-06 -6.033416029172697392e+01
1.543333333333333446e+00 -4.549600585888081362e-06 -5.979811267626699589e+01
1.546666666666666856e+00 -5.087998498462335660e-06 -5.931237591299993994e+01
1.550000000000000266e+00 -5.633650803058766616e-06 -5.886994668772359773e+01
1.553333333333333677e+00 -6.183967219192086944e-06 -5.846517441832070006e+01
1.556666666666667087e+00 -6.736607405139887153e-06 -5.809343409799747349e+01
1.560000000000000053e+00 -7.289461282822242191e-06 -5.775089242204102646e+01
1.563333333333333464e+00 -7.840630792779480209e-06 -5.743433699501274248e+01
1.566666666666666874e+00 -8.388413035851963501e-06 -5.714104924240950822e+01
1.570000000000000284e+00 -8.931284674269666102e-06 -5.686870825746601810e+01
1.573333333333333695e+00 -9.467887486074707610e-06 -5.661531696507418587e+01
1.576666666666667105e+00 -9.997015028517356762e-06 -5.637914466192788865e+01
1.580000000000000071e+00 -1.051760027638359544e-05 -5.615868175894497227e+01
1.583333333333333481e+00 -1.102870419185935349e-05 -5.595260374276134030e+01
1.586666666666666892e+00 -1.152950517675070967e-05 -5.575974219076910288e+01
1.590000000000000302e+00 -1.201928927494713880e-05 -5.557906124533008096e+01
1.593333333333333712e+00 -1.249744114923615370e-05 -5.540963835802720183e+01
1.596666666666666679e+00 -1.296343572832213452e-05 -5.525064840645014641e+01
1.600000000000000089e+00 -1.341683047197577276e-05 -5.510135049866566703e+01
1.603333333333333499e+00 -1.385725823984949538e-05 -5.496107693747127598e+01
1.606666666666666909e+00 -1.428442069163451044e-05 -5.482922393367532266e+01
1.610000000000000320e+00 -1.469808218962985499e-05 -5.470524374599114736e+01
1.613333333333333730e+00 -1.509806417286519457e-05 -5.458863799240845793e+01
1.616666666666666696e+00 -1.548423994298932534e-05 -5.447895192960054089e+01
1.620000000000000107e+00 -1.585652988603277247e-05 -5.437576953698727777e+01
1.623333333333333517e+00 -1.621489701528966773e-05 -5.427870927336464035e+01
1.626666666666666927e+00 -1.655934290282212932e-05 -5.418742039863536775e+01
1.630000000000000338e+00 -1.688990389929717782e-05 -5.410157977269051344e+01
1.633333333333333748e+00 -1.720664766047863399e-05 -5.402088905905618788e+01
1.636666666666666714e+00 -1.750966993312207050e-05 -5.394507227341662059e+01
1.640000000000000124e+00 -1.779909161763093192e-05 -5.387387362721328543e+01
1.643333333333333535e+00 -1.807505604479259516e-05 -5.380705562471247561e+01
1.646666666666666945e+00 -1.833772646852317972e-05 -5.374439737862084598e+01
1.650000000000000355e+00 -1.858728376401359221e-05 -5.368569311481577699e+01
1.653333333333333766e+00 -1.882392433031265791e-05 -5.363075084127985548e+01
1.656666666666666732e+00 -1.904785812888006716e-05 -5.357939116007470659e+01
1.660000000000000142e+00 -1.925930690246832307e-05 -5.353144620430476408e+01
1.663333333333333552e+00 -1.945850255794026923e-05 -5.348675868462426308e+01
1.666666666666666963e+00 -1.964568563876885646e-05 -5.344518103202220516e+01
1.670000000000000373e+00 -1.982110397979490991e-05 -5.340657462545726730e+01
1.673333333333333783e+00 -1.998501143623797948e-05 -5.337080909446611798e+01
1.676666666666666750e+00 -2.013766673806985879e-05 -5.333776168818432240e+01
1.680000000000000160e+00 -2.027933245142856229e-05 -5.330731670333790362e+01
1.683333333333333570e+00 -2.041027401621422547e-05 -5.327936496471845373e+01
1.686666666666666980e+00 -2.053075888301089373e-05 -5.325380335247231045e+01
1.690000000000000391e+00 -2.064105572136867896e-05 -5.323053437123596865e+01
1.693333333333333357e+00 -2.074143370426797796e-05 -5.320946575675414891e+01
1.696666666666666767e+00 -2.083216186201540852e-05 -5.319051011613841240e+01
1.700000000000000178e+00 -2.091350849592830128e-05 -5.317358459837635820e+01
1.703333333333333588e+00 -2.098574064987894836e-05 -5.315861059209255046e+01
1.706666666666666998e+00 -2.104912363198416128e-05 -5.314551344790424281e+01
1.710000000000000409e+00 -2.110392059704760637e-05 -5.313422222301160502e+01
1.713333333333333375e+00 -2.115039215793219470e-05 -5.312466944592245000e+01
1.716666666666666785e+00 -2.118879605093501698e-05 -5.311679089943929455e+01
1.720000000000000195e+00 -2.121938683780690907e-05 -5.311052542023609391e+01
1.723333333333333606e+00 -2.124241563284472823e-05 -5.310581471352863048e+01
1.726666666666667016e+00 -2.125812987820018690e-05 -5.310260318149681780e+01
1.730000000000000426e+00 -2.126677313461816082e-05 -5.310083776425447866e+01
1.733333333333333393e+00 -2.126858491556986384e-05 -5.310046779228408553e+01
1.736666666666666803e+00 -2.126380052717218266e-05 -5.310144484935979392e+01
1.740000000000000213e+00 -2.125265094571595213e-05 -5.310372264507939377e+01
1.743333333333333623e+00 -2.123536271448096401e-05 -5.310725689620952039e+01
1.746666666666667034e+00 -2.121215785115869464e-05 -5.311200521612461500e+01
1.750000000000000444e+00 -2.118325378613369650e-05 -5.311792701168756281e+01
1.753333333333333410e+00 -2.114886329883643797e-05 -5.312498338698058831e+01
1.756666666666666821e+00 -2.110919449652677465e-05 -5.313313705334893200e+01
1.760000000000000231e+00 -2.106445077571952011e-05 -5.314235224526807855e+01
1.763333333333333641e+00 -2.101483081061142788e-05 -5.315259464158953051e+01
1.766666666666667052e+00 -2.096052856658074524e-05 -5.316383129175885358e+01
1.770000000000000462e+00 -2.090173328861437478e-05 -5.317603054663496209e+01
1.773333333333333428e+00 -2.083862953216551853e-05 -5.318916199357194330e+01
1.776666666666666838e+00 -2.077139718918985794e-05 -5.320319639545297719e+01
1.780000000000000249e+00 -2.070021150839573322e-05 -5.321810563339194289e+01
1.783333333333333659e+00 -2.062524315696063083e-05 -5.323386265284242569e+01
1.786666666666667069e+00 -2.054665824656752275e-05 -5.325044141287445143e+01
1.790000000000000036e+00 -2.046461839126410490e-05 -5.326781683839901405e+01
1.793333333333333446e+00 -2.037928077110814798e-05 -5.328596477513797680e+01
1.796666666666666856e+00 -2.029079817459757340e-05 -5.330486194715305004e+01
1.800000000000000266e+00 -2.019931907870947972e-05 -5.332448591676202909e+01
1.803333333333333677e+00 -2.010498770675961139e-05 -5.334481504668350738e+01
1.806666666666667087e+00 -2.000794409590518248e-05 -5.336582846426421156e+01
1.810000000000000053e+00 -1.990832417621968484e-05 -5.338750602765302489e+01
1.813333333333333464e+00 -1.980625983916011644e-05 -5.340982829379696994e+01
1.816666666666666874e+00 -1.970187900410556303e-05 -5.343277648814304115e+01
1.820000000000000284e+00 -1.959530571479005601e-05 -5.345633247593865889e+01
1.823333333333333695e+00 -1.948666019716225811e-05 -5.348047873503070093e+01
1.826666666666667105e+00 -1.937605895003239164e-05 -5.350519833007130899e+01
1.830000000000000071e+00 -1.926361481257525866e-05 -5.353047488804405418e+01
1.833333333333333481e+00 -1.914943705208424011e-05 -5.355629257503073859e+01
1.836666666666666892e+00 -1.903363144208198061e-05 -5.358263607414482266e+01
1.840000000000000302e+00 -1.891630033368080685e-05 -5.360949056456191641e+01
1.843333333333333712e+00 -1.879754274140810720e-05 -5.363684170158325770e+01
1.846666666666667123e+00 -1.867745442710304438e-05 -5.366467559767194473e+01
1.850000000000000089e+00 -1.855612795874074395e-05 -5.369297880440585402e+01
1.853333333333333499e+00 -1.843365280879397493e-05 -5.372173829529516098e+01
1.856666666666666909e+00 -1.831011541498599849e-05 -5.375094144941512297e+01
1.860000000000000320e+00 -1.818559927286632572e-05 -5.378057603580909074e+01
1.863333333333333730e+00 -1.806018498788458887e-05 -5.381063019861835528e+01
1.866666666666666696e+00 -1.793395037664527323e-05 -5.384109244289931695e+01
1.870000000000000107e+00 -1.780697051319565869e-05 -5.387195162109026114e+01
1.873333333333333517e+00 -1.767931782353021408e-05 -5.390319692009256158e+01
1.876666666666666927e+00 -1.755106214345052325e-05 -5.393481784893380393e+01
1.880000000000000338e+00 -1.742227079378309495e-05 -5.396680422698132418e+01
1.883333333333333748e+00 -1.729300864981123288e-05 -5.399914617267776151e+01
1.886666666666666714e+00 -1.716333819913493471e-05 -5.403183409277096416e+01
1.890000000000000124e+00 -1.703331961881739256e-05 -5.406485867201283213e+01
1.893333333333333535e+00 -1.690301084385251605e-05 -5.409821086330303785e+01
1.896666666666666945e+00 -1.677246761827454115e-05 -5.413188187825488740e+01
1.900000000000000355e+00 -1.664174356362554992e-05 -5.416586317816204854e+01
1.903333333333333766e+00 -1.651089023970837665e-05 -5.420014646534623637e+01
1.906666666666666732e+00 -1.637995720630380686e-05 -5.423472367486643009e+01
1.910000000000000142e+00 -1.624899208392348695e-05 -5.426958696657259651e+01
1.913333333333333552e+00 -1.611804060299084241e-05 -5.430472871748619212e+01
1.916666666666666963e+00 -1.598714666459397727e-05 -5.434014151449228791e+01
1.920000000000000373e+00 -1.585635240509586673e-05 -5.437581814732799046e+01
1.923333333333333783e+00 -1.572569822892167093e-05 -5.441175160185306225e+01
1.926666666666666750e+00 -1.559522287316895815e-05 -5.444793505358939001e+01
1.930000000000000160e+00 -1.546496346643189319e-05 -5.448436186151661076e+01
1.933333333333333570e+00 -1.533495556255289491e-05 -5.452102556211197992e+01
1.936666666666666980e+00 -1.520523320041116659e-05 -5.455791986362322632e+01
1.940000000000000391e+00 -1.507582894153167198e-05 -5.459503864056348732e+01
1.943333333333333801e+00 -1.494677392698065690e-05 -5.463237592841835522e+01
1.946666666666666767e+00 -1.481809792076058702e-05 -5.466992591855547801e+01
1.950000000000000178e+00 -1.468982934356177658e-05 -5.470768295332727860e+01
1.953333333333333588e+00 -1.456199532387194986e-05 -5.474564152135859274e+01
1.956666666666666998e+00 -1.443462174233547177e-05 -5.478379625301066369e+01
1.960000000000000409e+00 -1.430773326454065668e-05 -5.482214191601399733e+01
1.963333333333333375e+00 -1.418135338248601729e-05 -5.486067341126244656e+01
1.966666666666666785e+00 -1.405550445701082668e-05 -5.489938576876178189e+01
1.970000000000000195e+00 -1.393020775154674696e-05 -5.493827414372583462e+01
1.973333333333333606e+00 -1.380548347069107445e-05 -5.497733381281408072e+01
1.976666666666667016e+00 -1.368135079010102435e-05 -5.501656017050458303e+01
1.980000000000000426e+00 -1.355782789603131269e-05 -5.505594872559650810e+01
1.983333333333333393e+00 -1.343493201908574610e-05 -5.509549509783687427e+01
1.986666666666666803e+00 -1.331267946604016660e-05 -5.513519501466632278e+01
1.990000000000000213e+00 -1.319108564491506560e-05 -5.517504430807902338e+01
1.993333333333333623e+00 -1.307016510354883242e-05 -5.521503891159176902e+01
1.996666666666667034e+00 -1.294993155659902340e-05 -5.525517485731825928e+01
2.000000000000000000e+00 -1.283039791350797282e-05 -5.529544827314381905e+01


==> data/landscape.dat <==
t sMed sLo sHi pMed pLo pHi
1.000000000000000021e-03 2.090665474166326226e-03 1.164930770501812528e-03 3.093213809307707694e-03 3.828021164777125512e-05 2.212836316385696024e-05 5.838759027825875535e-05
1.232846739442065853e-03 3.177589193643217541e-03 1.770831165442379252e-03 4.701560231240933981e-03 5.817809912227032585e-05 3.363688810697697165e-05 8.875223976468714219e-05
1.519911082952933243e-03 4.829582240988807701e-03 2.691955320981690662e-03 7.146221160490550880e-03 8.841726302421773931e-05 5.113209976378842809e-05 1.349110590023220267e-04
1.873817422860383055e-03 7.340397089528721483e-03 4.092374216745008411e-03 1.086209005141340091e-02 1.343708854475600834e-04 7.772941398108816646e-05 2.050819544666600833e-04
2.310129700083160455e-03 1.115647791984754333e-02 6.221620293330374502e-03 1.651021590577085932e-02 2.042027968590413791e-04 1.181665044993898076e-04 3.117609630074529253e-04
2.848035868435802066e-03 1.695631182120884567e-02 9.459258253300012811e-03 2.509539584833485326e-02 3.103158183365414065e-04 1.796489466054872989e-04 4.739513584804215789e-04
3.511191734215130845e-03 2.577099763421809853e-02 1.438274885700885700e-02 3.814487419393269851e-02 4.715509035979078114e-04 2.731374717064240405e-04 7.205559545646881463e-04
4.328761281083057418e-03 3.916741909264249977e-02 2.187081985846284216e-02 5.797983606225419473e-02 7.165255203469408571e-04 4.153081586574971086e-04 1.095541100785678203e-03
5.336699231206312212e-03 5.952647795606764297e-02 3.326099771298915431e-02 8.812771505472007105e-02 1.088700023326112046e-03 6.315386951634063958e-04 1.665800522032809608e-03
6.579332246575681983e-03 9.046560643526080359e-02 5.058981695736090856e-02 1.339479366866619947e-01 1.654063831163212796e-03 9.604603618781798772e-04 2.533135899599317075e-03
8.111308307896872294e-03 1.374801228680862797e-01 7.695935449391376471e-02 2.035805752496871734e-01 2.512791270354091874e-03 1.460901525900762084e-03 3.852519423582708401e-03
1.000000000000000021e-02 2.089162149238846244e-01 1.170969858329512225e-01 3.093821260436032117e-01 3.816908435331634389e-03 2.222488394396532688e-03 5.859951300229039942e-03
1.232846739442065853e-02 3.174457492787875479e-01 1.782110536231298614e-01 4.700926895248884185e-01 5.797054833026969722e-03 3.381847246913617915e-03 8.914989295772517489e-03
1.519911082952933937e-02 4.822988491473518269e-01 2.713003482594837923e-01 7.140933361975861926e-01 8.802992473608550750e-03 5.147402491519375255e-03 1.356574591186132661e-02
1.873817422860384052e-02 7.326370768671641720e-01 4.131606057749715455e-01 1.084269479522968371e+00 1.336487195913535660e-02 7.837397881100860095e-03 2.064835161058837729e-02
2.310129700083160542e-02 1.112635245236556658e+00 6.294631809895760988e-01 1.645195926295388578e+00 2.028579859621530701e-02 1.193614436388910731e-02 3.143940599555127002e-02
2.848035868435801893e-02 1.689104212048672782e+00 9.594850865376826077e-01 2.493575630573429347e+00 3.078152784590861002e-02 1.813394917752566074e-02 4.789011429816950743e-02
3.511191734215130672e-02 2.562850963933215098e+00 1.463383986572697415e+00 3.773002910048812719e+00 4.669101267306748765e-02 2.754855412569905473e-02 7.298677491931913897e-02
4.328761281083059326e-02 3.866185736844143239e+00 2.233391517999382181e+00 5.693940738001168178e+00 7.129557311038434153e-02 4.184945876544622634e-02 1.113075313830266672e-01
5.336699231206309957e-02 5.810925017549310567e+00 3.411014167161280586e+00 8.558790202558338223e+00 1.091256611740727828e-01 6.357401531168896391e-02 1.698855910866645669e-01
6.579332246575682330e-02 8.701220704197236699e+00 5.213346262217239513e+00 1.280499327398945120e+01 1.673072317560749811e-01 9.636457263118157479e-02 2.595541394284572867e-01
8.111308307896872294e-02 1.296397786237364436e+01 7.972873552160727684e+00 1.904224309855094432e+01 2.570405764395579107e-01 1.458226338776690556e-01 3.970546054994667506e-01
1.000000000000000056e-01 1.918819931115497468e+01 1.209242732325569136e+01 2.804568604976419977e+01 3.959204846487554552e-01 2.205285145483911469e-01 6.083671295682929747e-01
1.232846739442065853e-01 2.816248120786209341e+01 1.826426724075341212e+01 4.077658669293511196e+01 6.118014470850638986e-01 3.333265803233135260e-01 9.340233150463104206e-01
1.519911082952933035e-01 4.090924979385852822e+01 2.719260770013537609e+01 5.832248163913843086e+01 9.323052627709224049e-01 5.036549521785611550e-01 1.437686546015628286e+00
1.873817422860384885e-01 5.934402351400871822e+01 3.999592558299065104e+01 8.180152463693679010e+01 1.407606250852467600e+00 7.611107513355090948e-01 2.186579845953571244e+00
2.310129700083160265e-01 8.523287743622169899e+01 5.811945928542465367e+01 1.135414736726642388e+02 2.136785777309682111e+00 1.151260541099389245e+00 3.312688486065532789e+00
2.848035868435802032e-01 1.163316636049385977e+02 8.322402469625848198e+01 1.595246172995774998e+02 3.333556329035292531e+00 1.745553866347836269e+00 5.022941846988246084e+00
3.511191734215131088e-01 1.591618539791256808e+02 1.173211066653940833e+02 2.207002193869691951e+02 5.247784989423855961e+00 2.638912661054900965e+00 7.630710859888177211e+00
4.328761281083057244e-01 2.095936139308570887e+02 1.609195182083121267e+02 2.983733209654835719e+02 8.262271407471281748e+00 3.983484308492715620e+00 1.186120848777622783e+01
5.336699231206312177e-01 2.818832318502839485e+02 2.146309606771016547e+02 3.968843990753557023e+02 1.275242697358826582e+01 6.250803409561014767e+00 1.888083475412606305e+01
6.579332246575682053e-01 3.694225980358838228e+02 2.727382476845667156e+02 5.024895046832202183e+02 2.088471833274530809e+01 1.054698876709962541e+01 3.138431961878910315e+01
8.111308307896872849e-01 4.283352589867544111e+02 3.419650450716936803e+02 5.930760068984690179e+02 3.533794926006002868e+01 1.592019932070726007e+01 5.528003920728461651e+01
1.000000000000000000e+00 5.151513215712648162e+02 4.153998006002797752e+02 6.762800845240880108e+02 6.143141077386131599e+01 2.309012936808998973e+01 1.036745938079169065e+02
1.232846739442065909e+00 6.034909073855344559e+02 4.668333108453560385e+02 7.801333250849341994e+02 1.064234426266566942e+02 3.944580569069396603e+01 1.927441960004834982e+02
1.519911082952934755e+00 6.368924064096833035e+02 5.051186388990084311e+02 8.800154482023133369e+02 2.182536462403196538e+02 7.781812735693952732e+01 4.176332767286057219e+02
1.873817422860384996e+00 6.680174640702600755e+02 5.622943164620570542e+02 9.312843689439781656e+02 4.786892212369638173e+02 1.608757353525651581e+02 1.182072083493018681e+03
2.310129700083160209e+00 7.073773377833153972e+02 5.564193260998437154e+02 9.027250464131374201e+02 1.330048933731884517e+03 4.251109545892529127e+02 4.500069623483523173e+03
2.848035868435801810e+00 6.926951463496852739e+02 6.249251276088817804e+02 9.171894150000639456e+02 4.408537738478850770e+03 1.447387221711370785e+03 2.091460018217570178e+04
3.511191734215131088e+00 7.477502957689997629e+02 5.538294477948433041e+02 8.635490157937579170e+02 2.504916648782067205e+04 5.220438766754205972e+03 1.666076385791833745e+05
4.328761281083061796e+00 7.618861567782798829e+02 5.906596333460788628e+02 9.038118317002979438e+02 2.357040502286220435e+05 2.736398734727582632e+04 1.512024511720674811e+06
5.336699231206312177e+00 7.815574424418941817e+02 6.300216876997399140e+02 9.263410327269780282e+02 2.534364865317150950e+06 2.181077744232050027e+05 2.380755119267129153e+07
6.579332246575682497e+00 7.787040843913750905e+02 6.247863419879869298e+02 9.330915822222566476e+02 5.873490219665914029e+07 5.711788854901117273e+06 6.109503274439967871e+08
8.111308307896871739e+00 7.697502609402847611e+02 6.170065421753294004e+02 9.358118641690225559e+02 1.175703422729741812e+09 1.231640526187258959e+08 2.074155746981949615e+10
1.000000000000000000e+01 7.641871074637936090e+02 6.287654096415625418e+02 8.900711020076895466e+02 3.036912659465483856e+10 3.169848758894074917e+09 8.743806651353398438e+11


==> data/yield_cdf.dat <==
wnom wopt wlse cdf
-1.966354753797077493e+01 -1.973358938517031902e+01 -1.954585288744127780e+01 2.441406250000000000e-04
-1.963925484697105617e+01 -1.966752295347725976e+01 -1.947928469447888844e+01 4.882812500000000000e-04
-1.958879372195483626e+01 -1.962110962308914708e+01 -1.940210338524020983e+01 7.324218750000000000e-04
-1.957709825849180163e+01 -1.959769584239408502e+01 -1.939970262455750571e+01 9.765625000000000000e-04
-1.954053563408552208e+01 -1.958307365419685908e+01 -1.939607417986506732e+01 1.220703125000000000e-03
-1.952566078028047158e+01 -1.958263965844300003e+01 -1.938985683878312116e+01 1.464843750000000000e-03
-1.949873010962220476e+01 -1.953204757830347305e+01 -1.938136073761901912e+01 1.708984375000000000e-03
-1.949518003660451981e+01 -1.952298492987203105e+01 -1.936609343686250284e+01 1.953125000000000000e-03
-1.946705003394310651e+01 -1.952041839841471216e+01 -1.934800470057445310e+01 2.197265625000000000e-03
-1.946336470728622814e+01 -1.949716020748699208e+01 -1.931775016881843854e+01 2.441406250000000000e-03
-1.944732608959870035e+01 -1.948582638791831556e+01 -1.931076214635021415e+01 2.685546875000000000e-03
-1.943281420233664392e+01 -1.946941331983751056e+01 -1.925877057962884464e+01 2.929687500000000000e-03
-1.943033687341199567e+01 -1.946503273341691198e+01 -1.925599261974903342e+01 3.173828125000000000e-03
-1.942848770727134067e+01 -1.946099457172176272e+01 -1.925429603835677739e+01 3.417968750000000000e-03
-1.942543522331715877e+01 -1.946037503832967630e+01 -1.923035506170522169e+01 3.662109375000000000e-03
-1.941563723298020960e+01 -1.946000918899756726e+01 -1.921916236249564491e+01 3.906250000000000000e-03
-1.940954356370814082e+01 -1.944954593316967006e+01 -1.921874428306425386e+01 4.150390625000000000e-03
-1.937883434570820285e+01 -1.943115521291762349e+01 -1.920165885170390752e+01 4.394531250000000000e-03
-1.937765488553007387e+01 -1.941841503196327423e+01 -1.919616062429433967e+01 4.638671875000000000e-03
-1.936407194031820467e+01 -1.941240990436420333e+01 -1.919552948473252130e+01 4.882812500000000000e-03
-1.936088547331728194e+01 -1.940719614279126048e+01 -1.919529042949849540e+01 5.126953125000000000e-03
-1.936034485470652911e+01 -1.940275783320137748e+01 -1.917963233557666669e+01 5.371093750000000000e-03
-1.934459763166866608e+01 -1.939478296343934360e+01 -1.917385585703959450e+01 5.615234375000000000e-03
-1.933213006929306843e+01 -1.939001766981403918e+01 -1.916877138568276351e+01 5.859375000000000000e-03
-1.932964814551021604e+01 -1.937285055422716695e+01 -1.916611163507432281e+01 6.103515625000000000e-03
-1.932744747854624379e+01 -1.935477389545823712e+01 -1.916362569368741120e+01 6.347656250000000000e-03
-1.932432747222863512e+01 -1.934386091202004820e+01 -1.914437362792865116e+01 6.591796875000000000e-03
-1.932247396774116766e+01 -1.933758406825123188e+01 -1.913618140302093096e+01 6.835937500000000000e-03
-1.930607009767548732e+01 -1.933542238186895190e+01 -1.912295099377195129e+01 7.080078125000000000e-03
-1.929491556146454201e+01 -1.933180061649041548e+01 -1.912087669879551655e+01 7.324218750000000000e-03
-1.929457367901748555e+01 -1.933170598770103865e+01 -1.911856028181356493e+01 7.568359375000000000e-03
-1.929043134147035943e+01 -1.932960778037850247e+01 -1.911799876358495354e+01 7.812500000000000000e-03
-1.927999305395329444e+01 -1.932919010885622058e+01 -1.910500711254904971e+01 8.056640625000000000e-03
-1.927004836253679798e+01 -1.932682157836726944e+01 -1.910487455729608186e+01 8.300781250000000000e-03
-1.926827812722725497e+01 -1.931881270632992198e+01 -1.910285983826949874e+01 8.544921875000000000e-03
-1.926428764442701791e+01 -1.931308325495113820e+01 -1.909782991777297667e+01 8.789062500000000000e-03
-1.926331036203167457e+01 -1.928522879365800691e+01 -1.909719097091920403e+01 9.033203125000000000e-03
-1.925598549555284578e+01 -1.927268176546226996e+01 -1.908865600866967327e+01 9.277343750000000000e-03
-1.925567712843379198e+01 -1.926972854253759593e+01 -1.908439997528175525e+01 9.521484375000000000e-03
-1.925197291163788549e+01 -1.926923440325857229e+01 -1.908146732489199593e+01 9.765625000000000000e-03
-1.925164037970435160e+01 -1.925795551480907974e+01 -1.907746188551921307e+01 1.000976562500000000e-02
-1.924723226469012261e+01 -1.925483753475923621e+01 -1.907501101269658150e+01 1.025390625000000000e-02
-1.924494754103474392e+01 -1.925231973848089595e+01 -1.906987273798007720e+01 1.049804687500000000e-02
-1.923391309004600913e+01 -1.924838486022627748e+01 -1.906689579873297546e+01 1.074218750000000000e-02
-1.923342674348801395e+01 -1.924798995708984606e+01 -1.906498220251082643e+01 1.098632812500000000e-02
-1.923199336266400294e+01 -1.924586125792107794e+01 -1.906300853397738138e+01 1.123046875000000000e-02
-1.922405387333584770e+01 -1.924159250677296384e+01 -1.906013406095265239e+01 1.147460937500000000e-02
-1.922255811358550659e+01 -1.923639556023546149e+01 -1.905646484676752550e+01 1.171875000000000000e-02
-1.921941023768422596e+01 -1.923625205545886629e+01 -1.905611266016606820e+01 1.196289062500000000e-02
-1.919637772067957826e+01 -1.923474925097990962e+01 -1.904400016700825304e+01 1.220703125000000000e-02
-1.918744834081872597e+01 -1.923265866588388562e+01 -1.904021891931105870e+01 1.245117187500000000e-02
-1.917995455671458416e+01 -1.923116601742413323e+01 -1.903840174081959091e+01 1.269531250000000000e-02
-1.917963809767768879e+01 -1.922217597047282212e+01 -1.903460993346964969e+01 1.293945312500000000e-02
-1.917633306397831561e+01 -1.922155814741592650e+01 -1.903271304958184018e+01 1.318359375000000000e-02
-1.916804060193659964e+01 -1.921917187984444197e+01 -1.902725874560876917e+01 1.342773437500000000e-02
-1.916355286551404546e+01 -1.921568964139623148e+01 -1.901068607020730994e+01 1.367187500000000000e-02
-1.915523774343889940e+01 -1.920675631234812641e+01 -1.900962454127348167e+01 1.391601562500000000e-02
-1.915114344969763138e+01 -1.920558219716099657e+01 -1.900779768271556236e+01 1.416015625000000000e-02
-1.914961093099089595e+01 -1.920550515719529017e+01 -1.900552164993797177e+01 1.440429687500000000e-02
-1.914872295373454136e+01 -1.920307515867422410e+01 -1.900117011667629541e+01 1.464843750000000000e-02
-1.914117288156583996e+01 -1.919951266908680054e+01 -1.899879658292847395e+01 1.489257812500000000e-02
-1.914100935893471345e+01 -1.919688023652220110e+01 -1.899484362853873876e+01 1.513671875000000000e-02
-1.913599027580347212e+01 -1.919447763355965009e+01 -1.898673660583787637e+01 1.538085937500000000e-02
-1.912368734003429438e+01 -1.919056405526002607e+01 -1.898597402000434897e+01 1.562500000000000000e-02
-1.912050911046160806e+01 -1.918819158720191353e+01 -1.898519150626237817e+01 1.586914062500000000e-02
-1.911410145727963084e+01 -1.918666110343279740e+01 -1.897747704995605744e+01 1.611328125000000000e-02
-1.910864026001091176e+01 -1.918559641503217961e+01 -1.897737236053045606e+01 1.635742187500000000e-02
-1.910773970071010552e+01 -1.918210551638324901e+01 -1.897421630588594965e+01 1.660156250000000000e-02
-1.910246648597924235e+01 -1.917973238168068306e+01 -1.897387755114212382e+01 1.684570312500000000e-02
-1.910209289405518973e+01 -1.917893624454494272e+01 -1.897342203141083417e+01 1.708984375000000000e-02
-1.910055011215805365e+01 -1.917479011897354724e+01 -1.897149159799146645e+01 1.733398437500000000e-02
-1.909822477533305118e+01 -1.917111514317323540e+01 -1.896990096254622671e+01 1.757812500000000000e-02
-1.909489932116682454e+01 -1.916852337510586324e+01 -1.896630594407200832e+01 1.782226562500000000e-02
-1.909362683183233855e+01 -1.916658718632896807e+01 -1.896064455297527829e+01 1.806640625000000000e-02
-1.909066029282805843e+01 -1.916394562541956148e+01 -1.895989315173487455e+01 1.831054687500000000e-02
-1.908549687710589637e+01 -1.916156280780810661e+01 -1.895901885044973056e+01 1.855468750000000000e-02
-1.908458992517102004e+01 -1.916123551191502372e+01 -1.895559971844288327e+01 1.879882812500000000e-02
-1.908451269136310557e+01 -1.915750758868367498e+01 -1.895529792794664203e+01 1.904296875000000000e-02
-1.907944776510408502e+01 -1.915363308571295775e+01 -1.895441100985108562e+01 1.928710937500000000e-02
-1.907894203628934804e+01 -1.914592474104434672e+01 -1.895071505410713186e+01 1.953125000000000000e-02
-1.907465329385740915e+01 -1.914517125184993418e+01 -1.894972875061781536e+01 1.977539062500000000e-02
-1.907382404476983240e+01 -1.914427786660715114e+01 -1.894931469677413816e+01 2.001953125000000000e-02
-1.907079817514705766e+01 -1.914224390400243792e+01 -1.894739314254822204e+01 2.026367187500000000e-02
-1.906921989436471421e+01 -1.913836499310360750e+01 -1.894675434225989008e+01 2.050781250000000000e-02
-1.906881522364904313e+01 -1.913454108925535024e+01 -1.894551531576085068e+01 2.075195312500000000e-02
-1.906517884036169264e+01 -1.912723190993614608e+01 -1.894402165306503250e+01 2.099609375000000000e-02
-1.905291191020565478e+01 -1.912638869670691832e+01 -1.894355380625631824e+01 2.124023437500000000e-02
-1.905282418627716012e+01 -1.912202919627473108e+01 -1.894259459318921301e+01 2.148437500000000000e-02
-1.904014547583470218e+01 -1.912094795248627221e+01 -1.894055613124119830e+01 2.172851562500000000e-02
-1.904005350434925958e+01 -1.911929835244106357e+01 -1.894017662750633590e+01 2.197265625000000000e-02
-1.903687319141285528e+01 -1.911856086747638983e+01 -1.893908061868411608e+01 2.221679687500000000e-02
-1.903493686904664628e+01 -1.911489767286869679e+01 -1.893794860928312573e+01 2.246093750000000000e-02
-1.903281134312906531e+01 -1.911248238619079842e+01 -1.893653537690216027e+01 2.270507812500000000e-02
-1.902588743479274314e+01 -1.911221129021495813e+01 -1.893479501084813066e+01 2.294921875000000000e-02
-1.900827970175407344e+01 -1.911028653421797685e+01 -1.893447022338759922e+01 2.319335937500000000e-02
-1.900561130025734258e+01 -1.910767374629823578e+01 -1.892881450677584709e+01 2.343750000000000000e-02
-1.900538033042395369e+01 -1.910245736988643017e+01 -1.892022089156809983e+01 2.368164062500000000e-02
-1.900344740673556387e+01 -1.909856006997724975e+01 -1.891371014401644501e+01 2.392578125000000000e-02
-1.900309796267653084e+01 -1.909830979957678210e+01 -1.891240604416804771e+01 2.416992187500000000e-02
-1.900191949811028636e+01 -1.909657419458862293e+01 -1.891007651566431491e+01 2.441406250000000000e-02
-1.900164559029883193e+01 -1.909443003649703385e+01 -1.890580782404905591e+01 2.465820312500000000e-02
-1.900156058410597737e+01 -1.909290236659076356e+01 -1.890535164217919828e+01 2.490234375000000000e-02
-1.899526396592447597e+01 -1.909235082542147310e+01 -1.890363674339144140e+01 2.514648437500000000e-02
-1.899344140121868918e+01 -1.909214067765516631e+01 -1.889993626905946655e+01 2.539062500000000000e-02
-1.898851825193661824e+01 -1.909070015280569876e+01 -1.889872724818731697e+01 2.563476562500000000e-02
-1.898669757330952379e+01 -1.908829291224410696e+01 -1.889387895837080578e+01 2.587890625000000000e-02
-1.897985731373460894e+01 -1.908333648833161433e+01 -1.889318799185599573e+01 2.612304687500000000e-02
-1.897872166679430705e+01 -1.907954130794346881e+01 -1.889243361167471136e+01 2.636718750000000000e-02
-1.897745586957793407e+01 -1.907828449622649458e+01 -1.889203351278251475e+01 2.661132812500000000e-02
-1.897727672745369887e+01 -1.907693695765717123e+01 -1.888596716001403308e+01 2.685546875000000000e-02
-1.897617568713103609e+01 -1.907635750901810212e+01 -1.888585807325164723e+01 2.709960937500000000e-02
-1.897189587243283171e+01 -1.907194216250303143e+01 -1.888454704659537953e+01 2.734375000000000000e-02
-1.896968856422726546e+01 -1.907174032150522436e+01 -1.887909296160381345e+01 2.758789062500000000e-02
-1.896837731979183417e+01 -1.906704932559448196e+01 -1.887901142163057244e+01 2.783203125000000000e-02
-1.896539787446677039e+01 -1.906681947010107692e+01 -1.887516712523551732e+01 2.807617187500000000e-02
-1.896255049335557530e+01 -1.906486815572056059e+01 -1.887487254656172553e+01 2.832031250000000000e-02
-1.895907642084813105e+01 -1.906456902547546051e+01 -1.887292464958441229e+01 2.856445312500000000e-02
-1.895749007592468871e+01 -1.906328375508554629e+01 -1.887192108249935529e+01 2.880859375000000000e-02
-1.895594651091896665e+01 -1.906240849276986538e+01 -1.886839940622284573e+01 2.905273437500000000e-02
-1.894786593685732257e+01 -1.906114312642552022e+01 -1.886640151808525800e+01 2.929687500000000000e-02
-1.894781929226716599e+01 -1.905734825106047126e+01 -1.886546250921562162e+01 2.954101562500000000e-02
-1.894703299979259370e+01 -1.905490956646323042e+01 -1.886532032839692263e+01 2.978515625000000000e-02
-1.894322635699031565e+01 -1.905429336094782400e+01 -1.886269932807003968e+01 3.002929687500000000e-02
-1.894309236388532369e+01 -1.905009104712891244e+01 -1.886230937736680247e+01 3.027343750000000000e-02
-1.894187996665020535e+01 -1.904871106962482230e+01 -1.886083136274284655e+01 3.051757812500000000e-02
-1.894047279386551708e+01 -1.904720189443940725e+01 -1.885919365019983829e+01 3.076171875000000000e-02
-1.893615487394701802e+01 -1.904717013457114660e+01 -1.885788111988007998e+01 3.100585937500000000e-02
-1.893428535929600898e+01 -1.904199152208072832e+01 -1.885656375302684751e+01 3.125000000000000000e-02
-1.893183759043466807e+01 -1.903843145885416988e+01 -1.885348370587262679e+01 3.149414062500000000e-02
-1.892727252051127351e+01 -1.903637989043819800e+01 -1.885340836471696235e+01 3.173828125000000000e-02
-1.892599649357422109e+01 -1.903633791829613742e+01 -1.885212567541270801e+01 3.198242187500000000e-02
-1.892259738208417374e+01 -1.903596374771599997e+01 -1.885061146454505732e+01 3.222656250000000000e-02
-1.892185511329830661e+01 -1.903563715058465178e+01 -1.884856727064217097e+01 3.247070312500000000e-02
-1.891925684333221369e+01 -1.903412753536006718e+01 -1.884749868227056879e+01 3.271484375000000000e-02
-1.891838802044808077e+01 -1.903377735079304500e+01 -1.883986023633695339e+01 3.295898437500000000e-02
-1.891367393463494295e+01 -1.903239469748518431e+01 -1.883984099595843276e+01 3.320312500000000000e-02
-1.891343481611878730e+01 -1.903217383785591110e+01 -1.883722370870455620e+01 3.344726562500000000e-02
-1.890915863615612125e+01 -1.903138394261198130e+01 -1.883657940517852580e+01 3.369140625000000000e-02
-1.890123890023338049e+01 -1.902612208136089222e+01 -1.883633632851729445e+01 3.393554687500000000e-02
-1.890120945666145147e+01 -1.902011732007113309e+01 -1.883153688886920207e+01 3.417968750000000000e-02
-1.889906008600445375e+01 -1.901810522723068786e+01 -1.883133164196757292e+01 3.442382812500000000e-02
-1.889298367049223515e+01 -1.901466839162712930e+01 -1.883104420281663138e+01 3.466796875000000000e-02
-1.888952257632438858e+01 -1.900700820809753822e+01 -1.882999045387748183e+01 3.491210937500000000e-02
-1.888671377105150739e+01 -1.900689421319419736e+01 -1.882994817172793489e+01 3.515625000000000000e-02
-1.888326022704128349e+01 -1.900356779271727348e+01 -1.882752780963732064e+01 3.540039062500000000e-02
-1.888217314538878000e+01 -1.900024891880516265e+01 -1.882397404843531774e+01 3.564453125000000000e-02
-1.887245639370493677e+01 -1.899992036847060106e+01 -1.881811103957695153e+01 3.588867187500000000e-02
-1.887104287925160762e+01 -1.899459409292372669e+01 -1.881781718747143017e+01 3.613281250000000000e-02
-1.887054455333047542e+01 -1.899447862409235555e+01 -1.881374989058310732e+01 3.637695312500000000e-02
-1.887003382251087658e+01 -1.899397115550990023e+01 -1.881192256244172256e+01 3.662109375000000000e-02
-1.886948270705464381e+01 -1.898822246756639842e+01 -1.881030016495687818e+01 3.686523437500000000e-02
-1.886848610176712882e+01 -1.898807254240413300e+01 -1.880782329776256034e+01 3.710937500000000000e-02
-1.886712087035422414e+01 -1.898485521344891680e+01 -1.880577824321228420e+01 3.735351562500000000e-02
-1.885915502645400110e+01 -1.897906955366114090e+01 -1.880145170748144778e+01 3.759765625000000000e-02
-1.885437824365001092e+01 -1.897823356788608606e+01 -1.880099483504105962e+01 3.784179687500000000e-02
-1.885406552150472592e+01 -1.897719012382033199e+01 -1.880079042320386407e+01 3.808593750000000000e-02
-1.885381416500064944e+01 -1.897665778614847554e+01 -1.879989161183235424e+01 3.833007812500000000e-02
-1.884973486018751387e+01 -1.897014806661946551e+01 -1.879860121547774199e+01 3.857421875000000000e-02
-1.884921643035146133e+01 -1.896975136079561253e+01 -1.879792793538396012e+01 3.881835937500000000e-02
-1.884817232552958899e+01 -1.896931748428846731e+01 -1.879496331656979535e+01 3.906250000000000000e-02
-1.884556284888832067e+01 -1.896518735511461173e+01 -1.879480463068997054e+01 3.930664062500000000e-02
-1.884152081890423602e+01 -1.896422406330382060e+01 -1.879328421561915619e+01 3.955078125000000000e-02
-1.883429601168686318e+01 -1.896332590854420630e+01 -1.879152437291680044e+01 3.979492187500000000e-02
-1.883362570629445898e+01 -1.896300633623113896e+01 -1.879080490404835047e+01 4.003906250000000000e-02
-1.883352928204235255e+01 -1.896125414310369095e+01 -1.879063400523117977e+01 4.028320312500000000e-02
-1.883307283201503068e+01 -1.896002786073970015e+01 -1.879042447045135944e+01 4.052734375000000000e-02
-1.883145760997220464e+01 -1.895925010691850687e+01 -1.878200858065851264e+01 4.077148437500000000e-02
-1.883033513642939383e+01 -1.895829724620383061e+01 -1.878076061454277479e+01 4.101562500000000000e-02
-1.882894490250411224e+01 -1.895641902376121735e+01 -1.877970543172660456e+01 4.125976562500000000e-02
-1.882671890488389721e+01 -1.895640065660430906e+01 -1.877944633533907037e+01 4.150390625000000000e-02
-1.882633248267891446e+01 -1.895481872663784984e+01 -1.877877423323417716e+01 4.174804687500000000e-02
-1.882430393819822712e+01 -1.895091642928584719e+01 -1.877872027700408353e+01 4.199218750000000000e-02
-1.882267454521358019e+01 -1.894537248698168597e+01 -1.877729926092869661e+01 4.223632812500000000e-02
-1.882179499860457383e+01 -1.894179480100832791e+01 -1.877488571979848686e+01 4.248046875000000000e-02
-1.882135547487699867e+01 -1.894156809118317497e+01 -1.877395239545117889e+01 4.272460937500000000e-02
-1.881959714065549605e+01 -1.894154385239908578e+01 -1.877147250548613755e+01 4.296875000000000000e-02
-1.881463692958455169e+01 -1.893757432632394000e+01 -1.877050755830744322e+01 4.321289062500000000e-02
-1.881457097552968349e+01 -1.893567247822748101e+01 -1.876852809071456107e+01 4.345703125000000000e-02
-1.881176516352791239e+01 -1.893502737616879017e+01 -1.876801468398706518e+01 4.370117187500000000e-02
-1.880543823160549977e+01 -1.893486786599383009e+01 -1.876171137590070259e+01 4.394531250000000000e-02
-1.880543202637826639e+01 -1.893384148115229237e+01 -1.875848973936194142e+01 4.418945312500000000e-02
-1.880267579994265859e+01 -1.893375806042622855e+01 -1.875768852512519658e+01 4.443359375000000000e-02
-1.880064278158829794e+01 -1.893364843410508414e+01 -1.875717217086680577e+01 4.467773437500000000e-02
-1.879927020826646000e+01 -1.892834492183558837e+01 -1.875687445817073495e+01 4.492187500000000000e-02
-1.879904780379084173e+01 -1.892196349363864272e+01 -1.875650404099500079e+01 4.516601562500000000e-02
-1.879889666587775565e+01 -1.892095010799040722e+01 -1.875441595469803602e+01 4.541015625000000000e-02
-1.879543909830212556e+01 -1.891878705553806483e+01 -1.875440790956793435e+01 4.565429687500000000e-02
-1.879256260970941383e+01 -1.891782428861839449e+01 -1.875312329616377482e+01 4.589843750000000000e-02
-1.879171650505677960e+01 -1.891429761871510706e+01 -1.875216735052190131e+01 4.614257812500000000e-02
-1.879021210954159571e+01 -1.891330141930513520e+01 -1.875132862951340584e+01 4.638671875000000000e-02
-1.878630365698077398e+01 -1.891210902397958193e+01 -1.875031208569266639e+01 4.663085937500000000e-02
-1.878614835174193942e+01 -1.891137800475578246e+01 -1.874966678504656414e+01 4.687500000000000000e-02
-1.878472301525802379e+01 -1.891042323658676594e+01 -1.874909654752396904e+01 4.711914062500000000e-02
-1.878094060284291089e+01 -1.891003410194756995e+01 -1.874836943418334201e+01 4.736328125000000000e-02
-1.877915023678034245e+01 -1.890985432123386900e+01 -1.874691135351526228e+01 4.760742187500000000e-02
-1.877906692809783351e+01 -1.890673394765605408e+01 -1.874614837527873590e+01 4.785156250000000000e-02
-1.877822003797760786e+01 -1.890643724503219403e+01 -1.874518117924461080e+01 4.809570312500000000e-02
-1.877576777110045825e+01 -1.890412101331778061e+01 -1.874345021299593839e+01 4.833984375000000000e-02
-1.877111821143731518e+01 -1.890293793700509539e+01 -1.874336989960327315e+01 4.858398437500000000e-02
-1.876505050702272825e+01 -1.890176158948321827e+01 -1.874155757536872358e+01 4.882812500000000000e-02
-1.876463317711104750e+01 -1.889949780423670944e+01 -1.874054198297640994e+01 4.907226562500000000e-02
-1.875983172498301599e+01 -1.889948018709653965e+01 -1.873858942303485975e+01 4.931640625000000000e-02
-1.875877484012380236e+01 -1.889657115586955527e+01 -1.873708956048831453e+01 4.956054687500000000e-02
-1.875748191174112378e+01 -1.889497897809415505e+01 -1.873685970902534947e+01 4.980468750000000000e-02
-1.875508231061038344e+01 -1.889423807446009818e+01 -1.873439382060132274e+01 5.004882812500000000e-02
-1.875419302955718592e+01 -1.889319658087333309e+01 -1.873050233368063644e+01 5.029296875000000000e-02
-1.875320545143338435e+01 -1.889136519087677257e+01 -1.872954137176075307e+01 5.053710937500000000e-02
-1.874837632079872662e+01 -1.888779721446311299e+01 -1.872597330076726507e+01 5.078125000000000000e-02
-1.874454902343483553e+01 -1.888497289198627627e+01 -1.872467370516393359e+01 5.102539062500000000e-02
-1.874379980095970311e+01 -1.888354186126985468e+01 -1.872307624476872689e+01 5.126953125000000000e-02
-1.874240864030816311e+01 -1.888296599155847488e+01 -1.872085549402559579e+01 5.151367187500000000e-02
-1.874144888723627744e+01 -1.888200474515540961e+01 -1.872079532627125431e+01 5.175781250000000000e-02
-1.874135099197648202e+01 -1.888180389252449132e+01 -1.872053342244225149e+01 5.200195312500000000e-02
-1.874091708414228208e+01 -1.887848271873703254e+01 -1.872032549854075612e+01 5.224609375000000000e-02
-1.874036025341059641e+01 -1.887368122070789411e+01 -1.871560441618604642e+01 5.249023437500000000e-02
-1.873445540859451341e+01 -1.887351038085873256e+01 -1.871357228078928259e+01 5.273437500000000000e-02
-1.872966714943735766e+01 -1.887227357143662232e+01 -1.871339568085902272e+01 5.297851562500000000e-02
-1.872853829814944149e+01 -1.887215296083230953e+01 -1.871257920386122464e+01 5.322265625000000000e-02
-1.872677172260051037e+01 -1.887165774286632569e+01 -1.871255353223181572e+01 5.346679687500000000e-02
-1.872628480136249962e+01 -1.887142753948378626e+01 -1.871093271141414149e+01 5.371093750000000000e-02
-1.872454854054531381e+01 -1.887095963115942610e+01 -1.871087703994665574e+01 5.395507812500000000e-02
-1.872231501640430196e+01 -1.886998411490367999e+01 -1.870950560754923231e+01 5.419921875000000000e-02
-1.872222959072038861e+01 -1.886927139879660942e+01 -1.870780856384736879e+01 5.444335937500000000e-02
-1.872060651478083670e+01 -1.886729441663905860e+01 -1.870626492597854451e+01 5.468750000000000000e-02
-1.871732998922443514e+01 -1.886589474332039273e+01 -1.870598164910409267e+01 5.493164062500000000e-02
-1.871698975988572045e+01 -1.886488813813519627e+01 -1.870494347106515320e+01 5.517578125000000000e-02
-1.871652320928252067e+01 -1.886486856664292944e+01 -1.869941141390072659e+01 5.541992187500000000e-02
-1.871609817019266586e+01 -1.886286204431392122e+01 -1.869880499378132654e+01 5.566406250000000000e-02
-1.871228457232398767e+01 -1.886082037010622159e+01 -1.869643845967783946e+01 5.590820312500000000e-02
-1.871111887735658641e+01 -1.885735793940049021e+01 -1.869639206520772490e+01 5.615234375000000000e-02
-1.870968581718570789e+01 -1.885676768413751248e+01 -1.869388509826256950e+01 5.639648437500000000e-02
-1.870924857728597601e+01 -1.885393090263226057e+01 -1.869321677340064625e+01 5.664062500000000000e-02
-1.870854523601131802e+01 -1.885220719829616698e+01 -1.869120441837736735e+01 5.688476562500000000e-02
-1.870672307791465983e+01 -1.885193921406755280e+01 -1.869037675368914719e+01 5.712890625000000000e-02
-1.870625833835320151e+01 -1.885093517569667299e+01 -1.868870947768424173e+01 5.737304687500000000e-02
-1.870355718742191087e+01 -1.885001697041219160e+01 -1.868607075113346383e+01 5.761718750000000000e-02
-1.870345180660447681e+01 -1.884427146827140476e+01 -1.868493949376833285e+01 5.786132812500000000e-02
-1.870301686858324075e+01 -1.884396688945413700e+01 -1.868285904278770460e+01 5.810546875000000000e-02
-1.870285210007406462e+01 -1.884377281442336027e+01 -1.868225526565011307e+01 5.834960937500000000e-02
-1.870174835559445725e+01 -1.884252170047324526e+01 -1.868027192556497695e+01 5.859375000000000000e-02
-1.869564470895565123e+01 -1.884226919308732207e+01 -1.867888478858732526e+01 5.883789062500000000e-02
-1.869206001759843971e+01 -1.884219462803545042e+01 -1.867670971350152698e+01 5.908203125000000000e-02
-1.869186648672415174e+01 -1.883992108614337724e+01 -1.867532042406472215e+01 5.932617187500000000e-02
-1.869007841556652139e+01 -1.883973454238491385e+01 -1.867407440253047213e+01 5.957031250000000000e-02
-1.868854020782822190e+01 -1.883867803823826037e+01 -1.867300617308585942e+01 5.981445312500000000e-02
-1.868502449466535253e+01 -1.883741147579548780e+01 -1.867209169424102555e+01 6.005859375000000000e-02
-1.868157523395680286e+01 -1.883601440483254308e+01 -1.867003506716808303e+01 6.030273437500000000e-02
-1.868033005580024408e+01 -1.883483551124753319e+01 -1.866976014316051291e+01 6.054687500000000000e-02
-1.867948115047363089e+01 -1.883322313564506700e+01 -1.866887574502480618e+01 6.079101562500000000e-02
-1.867879295975277643e+01 -1.883144459623586542e+01 -1.866877217272702083e+01 6.103515625000000000e-02
-1.867819978776694612e+01 -1.882954324885523434e+01 -1.866711750896850575e+01 6.127929687500000000e-02
-1.867527579954114714e+01 -1.882731774935285074e+01 -1.866599600330639674e+01 6.152343750000000000e-02
-1.867313842521009448e+01 -1.882681428980575333e+01 -1.866513828727369884e+01 6.176757812500000000e-02
-1.867282285466826508e+01 -1.882574076061300161e+01 -1.866402089213587701e+01 6.201171875000000000e-02
-1.867148693484096356e+01 -1.882402687863899260e+01 -1.866123607916963323e+01 6.225585937500000000e-02
-1.866944336036264218e+01 -1.882345096194051237e+01 -1.865885664680833500e+01 6.250000000000000000e-02
-1.866583454654526619e+01 -1.882235934706843850e+01 -1.865823760347049998e+01 6.274414062500000000e-02
-1.866418617734343499e+01 -1.882118017646895680e+01 -1.865808056463292885e+01 6.298828125000000000e-02
-1.866205673088296635e+01 -1.881946707622057602e+01 -1.865340720779591166e+01 6.323242187500000000e-02
-1.865670074576418713e+01 -1.881745057344543426e+01 -1.865277294339059466e+01 6.347656250000000000e-02
-1.865588481211964833e+01 -1.881720072835042146e+01 -1.864952155523290500e+01 6.372070312500000000e-02
-1.865382275303713655e+01 -1.881666795424292715e+01 -1.864906956032336893e+01 6.396484375000000000e-02
-1.864966627966413171e+01 -1.881514816916022426e+01 -1.864884890285343388e+01 6.420898437500000000e-02
-1.864856148104311018e+01 -1.881447153834810493e+01 -1.864652548941356969e+01 6.445312500000000000e-02
-1.864733325746907155e+01 -1.881421665734754711e+01 -1.864628979330030845e+01 6.469726562500000000e-02
-1.864644847797542226e+01 -1.881116328010414662e+01 -1.864558630557802843e+01 6.494140625000000000e-02
-1.864610315135058016e+01 -1.880954882202343015e+01 -1.864536399917324161e+01 6.518554687500000000e-02
-1.864440164547689349e+01 -1.880516066025409216e+01 -1.864526933555525900e+01 6.542968750000000000e-02
-1.863952492356595414e+01 -1.880155560739717657e+01 -1.864394631145810166e+01 6.567382812500000000e-02
-1.863731261381759552e+01 -1.880140187577207911e+01 -1.864294622922704292e+01 6.591796875000000000e-02
-1.863663810616420236e+01 -1.880125431907261913e+01 -1.864282245677225092e+01 6.616210937500000000e-02
-1.863602637127526052e+01 -1.880097888668622019e+01 -1.863943028720276018e+01 6.640625000000000000e-02
-1.863410889357060185e+01 -1.880083535376722281e+01 -1.863884230089969307e+01 6.665039062500000000e-02
-1.863279160310019122e+01 -1.880018753761310535e+01 -1.863863700502492904e+01 6.689453125000000000e-02
-1.863219962480526348e+01 -1.879586136512068251e+01 -1.863834715942120113e+01 6.713867187500000000e-02
-1.863202307301939342e+01 -1.879533029373359909e+01 -1.863778526737293362e+01 6.738281250000000000e-02
-1.863014123729281835e+01 -1.879496983494101769e+01 -1.863658386773627029e+01 6.762695312500000000e-02
-1.862985252080773790e+01 -1.879440365072619201e+01 -1.863606902119150632e+01 6.787109375000000000e-02
-1.862727662625904301e+01 -1.879152497244709252e+01 -1.863518160357858378e+01 6.811523437500000000e-02
-1.862665024419415971e+01 -1.879125265854494842e+01 -1.863467848661765203e+01 6.835937500000000000e-02
-1.862636451128197024e+01 -1.878949865250243434e+01 -1.863214680555618941e+01 6.860351562500000000e-02
-1.862332832294474727e+01 -1.878858513461743840e+01 -1.863120097670151054e+01 6.884765625000000000e-02
-1.862129471677669912e+01 -1.878730430992463951e+01 -1.862701333701712159e+01 6.909179687500000000e-02
-1.862092532129276989e+01 -1.878686940842371556e+01 -1.862569674459384927e+01 6.933593750000000000e-02
-1.862020581949012410e+01 -1.878684868890161752e+01 -1.862103564035381709e+01 6.958007812500000000e-02
-1.861772671163368642e+01 -1.878680709297905693e+01 -1.862029480580605068e+01 6.982421875000000000e-02
-1.861593964105152565e+01 -1.878554297023202935e+01 -1.862015586871484274e+01 7.006835937500000000e-02
-1.861561455224911654e+01 -1.878442520331499921e+01 -1.861751978454730150e+01 7.031250000000000000e-02
-1.861531820681465987e+01 -1.878362100473847818e+01 -1.861741689729419136e+01 7.055664062500000000e-02
-1.861362868588484787e+01 -1.878239372797436602e+01 -1.861733800347882806e+01 7.080078125000000000e-02
-1.861292562046672217e+01 -1.878026674029862519e+01 -1.861604729038965189e+01 7.104492187500000000e-02
-1.861209994934072753e+01 -1.877916201937877361e+01 -1.861535007573492706e+01 7.128906250000000000e-02
-1.861027155710529613e+01 -1.877643837757109679e+01 -1.861508215610914618e+01 7.153320312500000000e-02
-1.860999538391955710e+01 -1.877460057858912990e+01 -1.861400868668515329e+01 7.177734375000000000e-02
-1.860537609271886694e+01 -1.877376748515752070e+01 -1.861249898312960127e+01 7.202148437500000000e-02
-1.860466468238142568e+01 -1.877240686686342030e+01 -1.861116853493356160e+01 7.226562500000000000e-02
-1.860300292614598305e+01 -1.877166489446943842e+01 -1.860967270351694580e+01 7.250976562500000000e-02
-1.860289496242155849e+01 -1.876786783911133938e+01 -1.860958172923404419e+01 7.275390625000000000e-02
-1.860150179651469315e+01 -1.876774602406106141e+01 -1.860938532031568116e+01 7.299804687500000000e-02
-1.859765061019372823e+01 -1.876641179956468619e+01 -1.860826363265135797e+01 7.324218750000000000e-02
-1.859711187414448119e+01 -1.876607486581185924e+01 -1.860643243516222967e+01 7.348632812500000000e-02
-1.859678517036652678e+01 -1.876479808668057458e+01 -1.860376441411874993e+01 7.373046875000000000e-02
-1.859629648675223734e+01 -1.876477908974946374e+01 -1.860290918513712910e+01 7.397460937500000000e-02
-1.859248909217942369e+01 -1.876299381225787499e+01 -1.860079217686858755e+01 7.421875000000000000e-02
-1.859209451761661214e+01 -1.876278370406385321e+01 -1.859868046665637564e+01 7.446289062500000000e-02
-1.859153338068049166e+01 -1.876099976201639663e+01 -1.859865660550212851e+01 7.470703125000000000e-02
-1.859061021187181595e+01 -1.876046789706333939e+01 -1.859605338245318151e+01 7.495117187500000000e-02
-1.859029465125572855e+01 -1.876001024199172562e+01 -1.859312440999815053e+01 7.519531250000000000e-02
-1.858975371211267102e+01 -1.875944694916466204e+01 -1.859264661524588647e+01 7.543945312500000000e-02
-1.858868509895874865e+01 -1.875780793454656603e+01 -1.859250682346418770e+01 7.568359375000000000e-02
-1.858672697431774523e+01 -1.875619723846681097e+01 -1.859161882995308090e+01 7.592773437500000000e-02
-1.858439236874853151e+01 -1.875391923444278675e+01 -1.859010001210900498e+01 7.617187500000000000e-02
-1.858433628787729930e+01 -1.875350707661174354e+01 -1.858905953074850359e+01 7.641601562500000000e-02
-1.858380920079223486e+01 -1.875245872139025849e+01 -1.858870856231965618e+01 7.666015625000000000e-02
-1.858336342127685725e+01 -1.875158938674159259e+01 -1.858786350195133608e+01 7.690429687500000000e-02
-1.858208832169351865e+01 -1.874871545888588287e+01 -1.858502120531076685e+01 7.714843750000000000e-02
-1.858135346762901818e+01 -1.874451039259811935e+01 -1.858187289541909593e+01 7.739257812500000000e-02
-1.858045591852809864e+01 -1.874297977094455803e+01 -1.858009784013788845e+01 7.763671875000000000e-02
-1.857888338932653838e+01 -1.874177705168236230e+01 -1.857843225057422387e+01 7.788085937500000000e-02
-1.857868797035638053e+01 -1.874156838764787025e+01 -1.857782156942941754e+01 7.812500000000000000e-02
-1.857698362741483322e+01 -1.873789986094133297e+01 -1.857740101974065539e+01 7.836914062500000000e-02
-1.857658865931502135e+01 -1.873772981552153283e+01 -1.857686748953667433e+01 7.861328125000000000e-02
-1.857601582254798700e+01 -1.873749886121475683e+01 -1.857561378991702838e+01 7.885742187500000000e-02
-1.857485289659805616e+01 -1.873592894251953922e+01 -1.857416721345724042e+01 7.910156250000000000e-02
-1.857370285362414108e+01 -1.873524998962995269e+01 -1.857388423046439030e+01 7.934570312500000000e-02
-1.857274922120706506e+01 -1.873450058520624140e+01 -1.857179387134092963e+01 7.958984375000000000e-02
-1.857028388833200694e+01 -1.873400550672211651e+01 -1.857032236267257375e+01 7.983398437500000000e-02
-1.856703594570170068e+01 -1.873393422620868520e+01 -1.857027505900441255e+01 8.007812500000000000e-02
-1.856544883422364478e+01 -1.873332530056646661e+01 -1.856911458013609106e+01 8.032226562500000000e-02
-1.856473489207628091e+01 -1.872767685625587575e+01 -1.856713462064241327e+01 8.056640625000000000e-02
-1.856470153195221329e+01 -1.872650195367785031e+01 -1.856691295256383611e+01 8.081054687500000000e-02
-1.856276988901191416e+01 -1.872629489263195879e+01 -1.856609434954718552e+01 8.105468750000000000e-02
-1.855897731209286050e+01 -1.872487537403825897e+01 -1.856547958283666233e+01 8.129882812500000000e-02
-1.855516203499219330e+01 -1.872422344903684532e+01 -1.856545930536566047e+01 8.154296875000000000e-02
-1.855493279464014833e+01 -1.872387566154784011e+01 -1.856455039275695640e+01 8.178710937500000000e-02
-1.855472527020040019e+01 -1.872253878549008377e+01 -1.856387896348644162e+01 8.203125000000000000e-02
-1.855209272544453469e+01 -1.872086438534906350e+01 -1.856197833966901456e+01 8.227539062500000000e-02
-1.854775689084374690e+01 -1.871813652420301821e+01 -1.856124758108603956e+01 8.251953125000000000e-02
-1.854528722214049807e+01 -1.871779349406658355e+01 -1.856085655328306672e+01 8.276367187500000000e-02
-1.854441147504192600e+01 -1.871644887262135981e+01 -1.855966275490749950e+01 8.300781250000000000e-02
-1.854247463865082324e+01 -1.871223042177954099e+01 -1.855892504791323461e+01 8.325195312500000000e-02
-1.854056215290056286e+01 -1.870948533710039641e+01 -1.855442133806766947e+01 8.349609375000000000e-02
-1.854026177201575720e+01 -1.870938037582052971e+01 -1.855409613963526283e+01 8.374023437500000000e-02
-1.853939717163245149e+01 -1.870892505786672544e+01 -1.855355059611732926e+01 8.398437500000000000e-02
-1.853756007228594527e+01 -1.870790445304262661e+01 -1.855165513305212599e+01 8.422851562500000000e-02
-1.853696001813595373e+01 -1.870759381486683992e+01 -1.855162064235094732e+01 8.447265625000000000e-02
-1.853648124840423961e+01 -1.870716654583693028e+01 -1.855103950704820548e+01 8.471679687500000000e-02
-1.853627916293466527e+01 -1.870427858547485300e+01 -1.855096606115679592e+01 8.496093750000000000e-02
-1.853497643324873323e+01 -1.870055759698612619e+01 -1.855091250176761264e+01 8.520507812500000000e-02
-1.853361031420965688e+01 -1.870046539015277176e+01 -1.854956146494268765e+01 8.544921875000000000e-02
-1.853223978261652150e+01 -1.869964928510133007e+01 -1.854828575300933124e+01 8.569335937500000000e-02
-1.853223008488199852e+01 -1.869802070827783069e+01 -1.854715048794061616e+01 8.593750000000000000e-02
-1.853141640662288836e+01 -1.869739912826078410e+01 -1.854680654105246873e+01 8.618164062500000000e-02
-1.852742288437924145e+01 -1.869600746088970666e+01 -1.854365002741327473e+01 8.642578125000000000e-02
-1.852619565163003656e+01 -1.869559221933541338e+01 -1.854346112234231470e+01 8.666992187500000000e-02
-1.852618084310054414e+01 -1.869537054795154774e+01 -1.854280615770310092e+01 8.691406250000000000e-02
-1.852603277637894763e+01 -1.869481009470175437e+01 -1.854218695846586584e+01 8.715820312500000000e-02
-1.852535405930461110e+01 -1.869478636888490186e+01 -1.854043373161948338e+01 8.740234375000000000e-02
-1.852520399649772287e+01 -1.869177300696005162e+01 -1.853963005490851046e+01 8.764648437500000000e-02
-1.852489635840122872e+01 -1.869102411287905596e+01 -1.853950690650856714e+01 8.789062500000000000e-02
-1.852264815965691014e+01 -1.868884460314086482e+01 -1.853634147850660696e+01 8.813476562500000000e-02
-1.852212480307310116e+01 -1.868871772654357599e+01 -1.853477306875507580e+01 8.837890625000000000e-02
-1.852096147538295412e+01 -1.868842387723042009e+01 -1.853465210494450233e+01 8.862304687500000000e-02
-1.851929230144596872e+01 -1.868761437340155496e+01 -1.853264479220769445e+01 8.886718750000000000e-02
-1.851586433185385516e+01 -1.868749325517043047e+01 -1.853229879152645410e+01 8.911132812500000000e-02
-1.851582218683453718e+01 -1.868709194971816245e+01 -1.853163874263406541e+01 8.935546875000000000e-02
-1.851324819769336116e+01 -1.868637501936792233e+01 -1.853028342847141019e+01 8.959960937500000000e-02
-1.851262820933370534e+01 -1.868585044797368866e+01 -1.853014606156242294e+01 8.984375000000000000e-02
-1.851245726229960198e+01 -1.868538961410442667e+01 -1.852990925729339367e+01 9.008789062500000000e-02
-1.851180826300307203e+01 -1.868459125023395728e+01 -1.852947480125025947e+01 9.033203125000000000e-02
-1.851072280692003957e+01 -1.868325301518258641e+01 -1.852692888992895348e+01 9.057617187500000000e-02
-1.850916970837739228e+01 -1.868309814602246277e+01 -1.852669437697457511e+01 9.082031250000000000e-02
-1.850801720679877960e+01 -1.868161359805293031e+01 -1.852607013918508017e+01 9.106445312500000000e-02
-1.850612022698472359e+01 -1.868143884881071060e+01 -1.852582788417087301e+01 9.130859375000000000e-02
-1.850335389880628156e+01 -1.868141480722359304e+01 -1.852386681104023580e+01 9.155273437500000000e-02
-1.850124396955416017e+01 -1.868032368777375041e+01 -1.852270423595116355e+01 9.179687500000000000e-02
-1.849912034077449974e+01 -1.867971512638394671e+01 -1.852220227172863432e+01 9.204101562500000000e-02
-1.849910452012601780e+01 -1.867961140598007930e+01 -1.852198635386062975e+01 9.228515625000000000e-02
-1.849877163684574199e+01 -1.867923071731493678e+01 -1.852149028361735361e+01 9.252929687500000000e-02
-1.849739769600560280e+01 -1.867915373713511329e+01 -1.852122128485428831e+01 9.277343750000000000e-02
-1.849471846181710788e+01 -1.867913603512306864e+01 -1.851994233816199298e+01 9.301757812500000000e-02
-1.849207458252644898e+01 -1.867885646915679843e+01 -1.851748048788186196e+01 9.326171875000000000e-02
-1.849080113974117623e+01 -1.867713191283445084e+01 -1.851709824329051202e+01 9.350585937500000000e-02
-1.848961174753889836e+01 -1.867682616838063225e+01 -1.851682944276595322e+01 9.375000000000000000e-02
-1.848941957811378245e+01 -1.867615127581519019e+01 -1.851647727219781459e+01 9.399414062500000000e-02
-1.848814788230762218e+01 -1.867599520463264184e+01 -1.851548155738340995e+01 9.423828125000000000e-02
-1.848779443494799679e+01 -1.867482299167401294e+01 -1.851444553467759491e+01 9.448242187500000000e-02
-1.848750096123972497e+01 -1.867181125728148317e+01 -1.851406211715314498e+01 9.472656250000000000e-02
-1.848701076058380721e+01 -1.867111022198988124e+01 -1.851238608195724566e+01 9.497070312500000000e-02
-1.848628135086068269e+01 -1.867104231459924080e+01 -1.850913619887502293e+01 9.521484375000000000e-02
-1.848588824320972890e+01 -1.867015969426664412e+01 -1.850908102437694680e+01 9.545898437500000000e-02
-1.848582732746998403e+01 -1.866813227581134527e+01 -1.850859880758634901e+01 9.570312500000000000e-02
-1.848528405470128888e+01 -1.866788574523260991e+01 -1.850796580204448816e+01 9.594726562500000000e-02
-1.848266770576445239e+01 -1.866706972420592336e+01 -1.850779877343768121e+01 9.619140625000000000e-02
-1.847862862081638724e+01 -1.866267464396685227e+01 -1.850760638429229488e+01 9.643554687500000000e-02
-1.847616968613714050e+01 -1.865984950442463486e+01 -1.850649179376900832e+01 9.667968750000000000e-02
-1.847574711628568167e+01 -1.865930883762209547e+01 -1.850444242122043903e+01 9.692382812500000000e-02
-1.847558928534187572e+01 -1.865843223146539387e+01 -1.850346348721972944e+01 9.716796875000000000e-02
-1.847327865172528760e+01 -1.865614245230088386e+01 -1.850212887998696587e+01 9.741210937500000000e-02
-1.847246742875006120e+01 -1.865346109046630829e+01 -1.850123070416745819e+01 9.765625000000000000e-02
-1.847200316467877101e+01 -1.865291491262665247e+01 -1.850093557668871114e+01 9.790039062500000000e-02
-1.846981935409996467e+01 -1.865180708821359801e+01 -1.850079870065466636e+01 9.814453125000000000e-02
-1.846950079057157623e+01 -1.865082205087615819e+01 -1.850047647454682931e+01 9.838867187500000000e-02
-1.846831027103720402e+01 -1.865009425296485901e+01 -1.849959263148624444e+01 9.863281250000000000e-02
-1.846740444383559776e+01 -1.864907057142104563e+01 -1.849941715866943071e+01 9.887695312500000000e-02
-1.846575636211662896e+01 -1.864880365371622872e+01 -1.849940702744399701e+01 9.912109375000000000e-02
-1.846566992805804119e+01 -1.864793460982777873e+01 -1.849823242447195781e+01 9.936523437500000000e-02
-1.846566074602778329e+01 -1.864593541168779467e+01 -1.849651078143380545e+01 9.960937500000000000e-02
-1.846430772605329551e+01 -1.864575464742574695e+01 -1.849562867843432556e+01 9.985351562500000000e-02
-1.846409421489903124e+01 -1.864533962241764087e+01 -1.849325327121244911e+01 1.000976562500000000e-01
-1.846200595077717210e+01 -1.864511565709389629e+01 -1.849268959260636436e+01 1.003417968750000000e-01
-1.846051928952399734e+01 -1.864443389768774750e+01 -1.849186061416906313e+01 1.005859375000000000e-01
-1.845943359238674475e+01 -1.864312029750352551e+01 -1.849117572234746021e+01 1.008300781250000000e-01
-1.845856522372800512e+01 -1.864229373283763636e+01 -1.849024839962992672e+01 1.010742187500000000e-01
-1.845822978960424621e+01 -1.863938754458533253e+01 -1.848819254221281483e+01 1.013183593750000000e-01
-1.845714195354009846e+01 -1.863896236077419744e+01 -1.848752187030308747e+01 1.015625000000000000e-01
-1.845683782085533409e+01 -1.863867530067726364e+01 -1.848725089946676547e+01 1.018066406250000000e-01
-1.845647072597385474e+01 -1.863781928501134999e+01 -1.848694406262056944e+01 1.020507812500000000e-01
-1.845544528691479158e+01 -1.863597913417364893e+01 -1.848645796637180538e+01 1.022949218750000000e-01
-1.845543409106651467e+01 -1.863487266390703567e+01 -1.848439638228977344e+01 1.025390625000000000e-01
-1.845513874521730102e+01 -1.863463618898600060e+01 -1.848404386835450097e+01 1.027832031250000000e-01
-1.845373652658557617e+01 -1.863400521930792308e+01 -1.848401484041751530e+01 1.030273437500000000e-01
-1.845170134823596086e+01 -1.863278076443535980e+01 -1.848342587145490867e+01 1.032714843750000000e-01
-1.845146214296413234e+01 -1.863113280415483430e+01 -1.848315693521725578e+01 1.035156250000000000e-01
-1.844862727550599502e+01 -1.862964200189793118e+01 -1.848297846398929423e+01 1.037597656250000000e-01
-1.844810628313841505e+01 -1.862787287433524597e+01 -1.848181361294041380e+01 1.040039062500000000e-01
-1.844784147072448732e+01 -1.862739331423867384e+01 -1.848125515956589027e+01 1.042480468750000000e-01
-1.844488974614025167e+01 -1.862666730252001202e+01 -1.848102125137324236e+01 1.044921875000000000e-01
-1.844470370800751979e+01 -1.862662735535838365e+01 -1.847872653400521159e+01 1.047363281250000000e-01
-1.844391351010206392e+01 -1.862380591990661571e+01 -1.847829910812862764e+01 1.049804687500000000e-01
-1.844135679600986677e+01 -1.862371167249781223e+01 -1.847792104822972803e+01 1.052246093750000000e-01
-1.844129460688279210e+01 -1.862333413374181390e+01 -1.847768464400638777e+01 1.054687500000000000e-01
-1.844074612459773377e+01 -1.862143304881220018e+01 -1.847731535736090436e+01 1.057128906250000000e-01
-1.844063165406674187e+01 -1.861993497035330236e+01 -1.847670381970431919e+01 1.059570312500000000e-01
-1.843993633853455449e+01 -1.861633417231862353e+01 -1.847626364334736948e+01 1.062011718750000000e-01
-1.843977560258108639e+01 -1.861608988075441573e+01 -1.847509558384592054e+01 1.064453125000000000e-01
-1.843818390557593290e+01 -1.861256184974821792e+01 -1.847505947350626343e+01 1.066894531250000000e-01
-1.843710247648104428e+01 -1.861186677857616090e+01 -1.847503708349358220e+01 1.069335937500000000e-01
-1.843621680770574756e+01 -1.860980607316418300e+01 -1.847360083304978673e+01 1.071777343750000000e-01
-1.843469003028132391e+01 -1.860923621386880811e+01 -1.847357176411938795e+01 1.074218750000000000e-01
-1.843409321861598471e+01 -1.860776370811225178e+01 -1.847278522176981852e+01 1.076660156250000000e-01
-1.843384364033410705e+01 -1.860746782588371318e+01 -1.847266143991059906e+01 1.079101562500000000e-01
-1.843338468139064190e+01 -1.860692118357549063e+01 -1.847250349278797898e+01 1.081542968750000000e-01
-1.843317761791492160e+01 -1.860690181401319165e+01 -1.847189791766039946e+01 1.083984375000000000e-01
-1.843309370522025148e+01 -1.860659863909722489e+01 -1.846991641993959021e+01 1.086425781250000000e-01
-1.843053691187348164e+01 -1.860578939786815766e+01 -1.846753658046898394e+01 1.088867187500000000e-01
-1.842914211172332983e+01 -1.860574789914703686e+01 -1.846444376505469265e+01 1.091308593750000000e-01
-1.842799557100800456e+01 -1.860114294099042809e+01 -1.846435717199443616e+01 1.093750000000000000e-01
-1.842723381645549097e+01 -1.860061421158218309e+01 -1.846254387066583647e+01 1.096191406250000000e-01
-1.842523033897961326e+01 -1.859934363742744168e+01 -1.846201962215099002e+01 1.098632812500000000e-01
-1.842492434535293455e+01 -1.859887555473105181e+01 -1.845931859611550863e+01 1.101074218750000000e-01
-1.842420328861340195e+01 -1.859429914887195423e+01 -1.845897110419755904e+01 1.103515625000000000e-01
-1.842390435054554132e+01 -1.859177727991251317e+01 -1.845798031872483946e+01 1.105957031250000000e-01
-1.842372905928572990e+01 -1.859051666889588006e+01 -1.845724248194700934e+01 1.108398437500000000e-01
-1.842026934391297033e+01 -1.859036525098827042e+01 -1.845521378936336276e+01 1.110839843750000000e-01
-1.841736544739019266e+01 -1.858938829423881955e+01 -1.845429386096499869e+01 1.113281250000000000e-01
-1.841635662792240780e+01 -1.858932362903203739e+01 -1.845359040156519370e+01 1.115722656250000000e-01
-1.841547097240620090e+01 -1.858760568638119182e+01 -1.845324795861831291e+01 1.118164062500000000e-01
-1.841412516500933094e+01 -1.858754237855306357e+01 -1.845274867855662748e+01 1.120605468750000000e-01
-1.841356037360598918e+01 -1.858450011133125201e+01 -1.844980167710407670e+01 1.123046875000000000e-01
-1.841230403686768824e+01 -1.858355737113205564e+01 -1.844938652577050320e+01 1.125488281250000000e-01
-1.841208791187940719e+01 -1.858173930136597463e+01 -1.844917755397964498e+01 1.127929687500000000e-01
-1.841111845722150164e+01 -1.857888440197028501e+01 -1.844852726028564405e+01 1.130371093750000000e-01
-1.840605650571273344e+01 -1.857875609128392469e+01 -1.844812168333510982e+01 1.132812500000000000e-01
-1.840581598925397699e+01 -1.857476376275099739e+01 -1.844784464760232368e+01 1.135253906250000000e-01
-1.840463102484608626e+01 -1.857451178865684582e+01 -1.844775818922256860e+01 1.137695312500000000e-01
-1.840009352775341256e+01 -1.857423379591694257e+01 -1.844692439749591628e+01 1.140136718750000000e-01
-1.840006145207174981e+01 -1.857275740038869216e+01 -1.844648063929776072e+01 1.142578125000000000e-01
-1.839775095485941492e+01 -1.857253085850242869e+01 -1.844544784317529817e+01 1.145019531250000000e-01
-1.839730783431567218e+01 -1.857085240146822613e+01 -1.844527650115578510e+01 1.147460937500000000e-01
-1.839524008840752600e+01 -1.856937484188886600e+01 -1.844495458494687767e+01 1.149902343750000000e-01
-1.839318376429084978e+01 -1.856931877073996873e+01 -1.844458295284508154e+01 1.152343750000000000e-01
-1.838995248109485203e+01 -1.856926273894327650e+01 -1.844387244436507345e+01 1.154785156250000000e-01
-1.838922149224242730e+01 -1.856853869142876690e+01 -1.844380275869116659e+01 1.157226562500000000e-01
-1.838814587898279029e+01 -1.856840941801175404e+01 -1.844373103315413331e+01 1.159667968750000000e-01
-1.838809262647681919e+01 -1.856807627437755315e+01 -1.844326109683282766e+01 1.162109375000000000e-01
-1.838756536865063396e+01 -1.856707837653802073e+01 -1.844269341454231892e+01 1.164550781250000000e-01
-1.838708643614469551e+01 -1.856632866692290307e+01 -1.844058331748279400e+01 1.166992187500000000e-01
-1.838678029123441249e+01 -1.856566479128384728e+01 -1.844056477292613039e+01 1.169433593750000000e-01
-1.838583875886916275e+01 -1.856487239024345826e+01 -1.843523928194187889e+01 1.171875000000000000e-01
-1.838345005172763891e+01 -1.856193490648458422e+01 -1.843513625073044793e+01 1.174316406250000000e-01
-1.838051526439222272e+01 -1.856020012895876548e+01 -1.843486796550012841e+01 1.176757812500000000e-01
-1.838009959095541035e+01 -1.855905042132828342e+01 -1.843417971449011716e+01 1.179199218750000000e-01
-1.837930616801045147e+01 -1.855709127422966276e+01 -1.843275704477231258e+01 1.181640625000000000e-01
-1.837721694984860221e+01 -1.855673123576803007e+01 -1.843256834159839386e+01 1.184082031250000000e-01
-1.837141591450249223e+01 -1.855651548286135011e+01 -1.843231758037694945e+01 1.186523437500000000e-01
-1.836946540805465133e+01 -1.855601843435283627e+01 -1.843084881560053390e+01 1.188964843750000000e-01
-1.836774924619398419e+01 -1.855258164715939628e+01 -1.843050566302389370e+01 1.191406250000000000e-01
-1.836574063154840175e+01 -1.855251723476440162e+01 -1.842990065370882746e+01 1.193847656250000000e-01
-1.836569458197715576e+01 -1.855157827550684857e+01 -1.842750335418036656e+01 1.196289062500000000e-01
-1.836378356060492578e+01 -1.855157697028190356e+01 -1.842738177247137799e+01 1.198730468750000000e-01
-1.836293636869572055e+01 -1.854889496155185213e+01 -1.842663624775436659e+01 1.201171875000000000e-01
-1.836218207509834599e+01 -1.854868522404175835e+01 -1.842632049732901578e+01 1.203613281250000000e-01
-1.836204189419518329e+01 -1.854745902682879333e+01 -1.842433822925621456e+01 1.206054687500000000e-01
-1.836110491389958810e+01 -1.854641269850177210e+01 -1.842095430044746962e+01 1.208496093750000000e-01
-1.836015456199384843e+01 -1.854591062229726717e+01 -1.841945381580636720e+01 1.210937500000000000e-01
-1.835905474589466735e+01 -1.854487525091436950e+01 -1.841819284487922204e+01 1.213378906250000000e-01
-1.835715628416699019e+01 -1.854453637120861842e+01 -1.841457259707147998e+01 1.215820312500000000e-01
-1.835481821055633134e+01 -1.854426550059202938e+01 -1.841399333202737054e+01 1.218261718750000000e-01
-1.835417873632115615e+01 -1.854421562546817626e+01 -1.841361600960833300e+01 1.220703125000000000e-01
-1.835332298381657168e+01 -1.854227927731961145e+01 -1.841328346501939706e+01 1.223144531250000000e-01
-1.835281263170779198e+01 -1.854182280926689330e+01 -1.841326390608131547e+01 1.225585937500000000e-01
-1.835224397106801320e+01 -1.853886207434223721e+01 -1.841305411516527357e+01 1.228027343750000000e-01
-1.835147458838951451e+01 -1.853813606843590378e+01 -1.841292583734425392e+01 1.230468750000000000e-01
-1.835071561960954512e+01 -1.853736980725236805e+01 -1.841279076823523653e+01 1.232910156250000000e-01
-1.834933382367639965e+01 -1.853688656476504448e+01 -1.841095919105139700e+01 1.235351562500000000e-01
-1.834752212040387320e+01 -1.853664601623464847e+01 -1.841080208505791660e+01 1.237792968750000000e-01
-1.834674055787220226e+01 -1.853662620726728250e+01 -1.841011566920008846e+01 1.240234375000000000e-01
-1.834594560741492941e+01 -1.853625597181198614e+01 -1.840969823020584428e+01 1.242675781250000000e-01
-1.834511599110778590e+01 -1.853459254699051684e+01 -1.840959952512850606e+01 1.245117187500000000e-01
-1.834431379601056022e+01 -1.853235373169378875e+01 -1.840939162803774565e+01 1.247558593750000000e-01
-1.834272372051024647e+01 -1.853102323726955802e+01 -1.840879351955809184e+01 1.250000000000000000e-01
-1.834267202657758844e+01 -1.852943591490137010e+01 -1.840801439364295788e+01 1.252441406250000000e-01
-1.834162529454977175e+01 -1.852533709006873153e+01 -1.840742804246821862e+01 1.254882812500000000e-01
-1.834107135650140918e+01 -1.851916774510279851e+01 -1.840703288764758483e+01 1.257324218750000000e-01
-1.833950148709160288e+01 -1.851895166958902195e+01 -1.840598534465590674e+01 1.259765625000000000e-01
-1.833607152232744042e+01 -1.851784126472231762e+01 -1.840597367415732677e+01 1.262207031250000000e-01
-1.833576919307551378e+01 -1.851753603619131994e+01 -1.840278476157230614e+01 1.264648437500000000e-01
-1.833575797913630723e+01 -1.851531427327274670e+01 -1.840265440581873690e+01 1.267089843750000000e-01
-1.833572830534136955e+01 -1.851485075236067956e+01 -1.840236382396879833e+01 1.269531250000000000e-01
-1.833492244306179941e+01 -1.851462244530700829e+01 -1.840189401374020051e+01 1.271972656250000000e-01
-1.833357006993304950e+01 -1.851356016158080209e+01 -1.840121444787437355e+01 1.274414062500000000e-01
-1.833338331733020610e+01 -1.851314115851429065e+01 -1.840057497741822701e+01 1.276855468750000000e-01
-1.833295466088224401e+01 -1.851304610022750552e+01 -1.839977294237600347e+01 1.279296875000000000e-01
-1.833131623044268821e+01 -1.851032537662834088e+01 -1.839947100670429592e+01 1.281738281250000000e-01
-1.832875503196121159e+01 -1.851000489929905157e+01 -1.839662901357465685e+01 1.284179687500000000e-01
-1.832857497051199758e+01 -1.850965158797514576e+01 -1.839590016273635342e+01 1.286621093750000000e-01
-1.832799514173393618e+01 -1.850871833160442748e+01 -1.839462831520845754e+01 1.289062500000000000e-01
-1.832779874419652444e+01 -1.850859209623016710e+01 -1.839285338869411746e+01 1.291503906250000000e-01
-1.832765679074418230e+01 -1.850340092081114562e+01 -1.839263164112960069e+01 1.293945312500000000e-01
-1.832711559260663137e+01 -1.850250850655918811e+01 -1.839250210231788074e+01 1.296386718750000000e-01
-1.832409804662673380e+01 -1.850037560764427269e+01 -1.839220794982579221e+01 1.298828125000000000e-01
-1.832324146214056171e+01 -1.849999811832675789e+01 -1.839192432783164932e+01 1.301269531250000000e-01
-1.832154805000477893e+01 -1.849860662585253124e+01 -1.839164756863786465e+01 1.303710937500000000e-01
-1.832099036942064174e+01 -1.849741794623422209e+01 -1.839049518669446215e+01 1.306152343750000000e-01
-1.832066043856735504e+01 -1.849681345144120570e+01 -1.839007655296040866e+01 1.308593750000000000e-01
-1.832060758384749732e+01 -1.849505697450848629e+01 -1.839000973507216941e+01 1.311035156250000000e-01
-1.832046425137278334e+01 -1.849208579742819936e+01 -1.838991147973761286e+01 1.313476562500000000e-01
-1.832042727171799967e+01 -1.849163711275832256e+01 -1.838935757766201107e+01 1.315917968750000000e-01
-1.832036131306094262e+01 -1.849163310841719010e+01 -1.838888524775133604e+01 1.318359375000000000e-01
-1.832030261257370896e+01 -1.849103913133714627e+01 -1.838879020951919330e+01 1.320800781250000000e-01
-1.831587769539900989e+01 -1.848980425628270297e+01 -1.838826606372389350e+01 1.323242187500000000e-01
-1.831357047347975708e+01 -1.848938800886098832e+01 -1.838605086720589554e+01 1.325683593750000000e-01
-1.831191501923730769e+01 -1.848820682506471869e+01 -1.838550175053753222e+01 1.328125000000000000e-01
-1.831114692769312313e+01 -1.848759888532202567e+01 -1.838496705348330451e+01 1.330566406250000000e-01
-1.830919368448652662e+01 -1.848636506647686062e+01 -1.838144539375674924e+01 1.333007812500000000e-01
-1.830826730919691769e+01 -1.848603534205947341e+01 -1.838137425979985196e+01 1.335449218750000000e-01
-1.830765065235895861e+01 -1.848560458131474959e+01 -1.838038396381719863e+01 1.337890625000000000e-01
-1.830723378311369842e+01 -1.848430679203785587e+01 -1.837946386570829560e+01 1.340332031250000000e-01
-1.830586841868012016e+01 -1.848425553842341529e+01 -1.837916875449060328e+01 1.342773437500000000e-01
-1.830585598538521452e+01 -1.848413740198201083e+01 -1.837909686514115037e+01 1.345214843750000000e-01
-1.830568497721105459e+01 -1.848299476211918346e+01 -1.837905213758872591e+01 1.347656250000000000e-01
-1.830528105817918316e+01 -1.848243618579782321e+01 -1.837902759272325781e+01 1.350097656250000000e-01
-1.830432570015007343e+01 -1.848167388600946026e+01 -1.837823291595017849e+01 1.352539062500000000e-01
-1.830429744066435660e+01 -1.847951115951008561e+01 -1.837650215948449528e+01 1.354980468750000000e-01
-1.830190899480158606e+01 -1.847773957643192944e+01 -1.837474905328277330e+01 1.357421875000000000e-01
-1.830056926040032295e+01 -1.847722568622841521e+01 -1.837346869327858201e+01 1.359863281250000000e-01
-1.830022855721324859e+01 -1.847720208438342127e+01 -1.837107079449787861e+01 1.362304687500000000e-01
-1.830019923294464235e+01 -1.847680494109405913e+01 -1.837089576720498840e+01 1.364746093750000000e-01
-1.829699805428682069e+01 -1.847530175613922054e+01 -1.836948657723289813e+01 1.367187500000000000e-01
-1.829677409418358636e+01 -1.847526970436767257e+01 -1.836893500271503399e+01 1.369628906250000000e-01
-1.829588718643152845e+01 -1.847507450710036991e+01 -1.836857783012038325e+01 1.372070312500000000e-01
-1.829563377178901007e+01 -1.847486858483760486e+01 -1.836848069120035731e+01 1.374511718750000000e-01
-1.829495748901077690e+01 -1.847318142531645790e+01 -1.836829541080063422e+01 1.376953125000000000e-01
-1.829342494142271391e+01 -1.847199482265720150e+01 -1.836821117642243451e+01 1.379394531250000000e-01
-1.829287603960432662e+01 -1.846864293345670305e+01 -1.836757844375793525e+01 1.381835937500000000e-01
-1.829231879590966159e+01 -1.846721695715895351e+01 -1.836693065155236582e+01 1.384277343750000000e-01
-1.829206199900178476e+01 -1.846719815063831760e+01 -1.836526318052534990e+01 1.386718750000000000e-01
-1.829051589871266614e+01 -1.846622406505015945e+01 -1.836493466504975913e+01 1.389160156250000000e-01
-1.829036617797412134e+01 -1.846560652728950558e+01 -1.836408795052441079e+01 1.391601562500000000e-01
-1.828980617156069144e+01 -1.846457369714071106e+01 -1.836406788882715446e+01 1.394042968750000000e-01
-1.828745382474082248e+01 -1.846412767342266648e+01 -1.836371858012515190e+01 1.396484375000000000e-01
-1.828732433757724607e+01 -1.846319750237257651e+01 -1.836088383562017157e+01 1.398925781250000000e-01
-1.828706074300142603e+01 -1.846233738884663467e+01 -1.835919007748273657e+01 1.401367187500000000e-01
-1.828605397966115831e+01 -1.846151482505112895e+01 -1.835766447146646030e+01 1.403808593750000000e-01
-1.828544319166199372e+01 -1.846106807338216171e+01 -1.835464884463236146e+01 1.406250000000000000e-01
-1.828393222312575972e+01 -1.846066228457887348e+01 -1.835413913521364648e+01 1.408691406250000000e-01
-1.828118688859668950e+01 -1.846019945849697308e+01 -1.835404401590496803e+01 1.411132812500000000e-01
-1.827881670072735076e+01 -1.845994527389366269e+01 -1.835247052633737397e+01 1.413574218750000000e-01
-1.827825731760236394e+01 -1.845971158273955837e+01 -1.835146794849265461e+01 1.416015625000000000e-01
-1.827631306771753472e+01 -1.845957822795144665e+01 -1.835044083674650395e+01 1.418457031250000000e-01
-1.827575725338605750e+01 -1.845859595371740269e+01 -1.834796108942070703e+01 1.420898437500000000e-01
-1.827522597933149484e+01 -1.845790552255908779e+01 -1.834683307953096332e+01 1.423339843750000000e-01
-1.827338575611587856e+01 -1.845766595714651004e+01 -1.834659711047634900e+01 1.425781250000000000e-01
-1.827257434181408158e+01 -1.845728160496839720e+01 -1.834582213527820826e+01 1.428222656250000000e-01
-1.827127287536160338e+01 -1.845654880830221245e+01 -1.834532054015640767e+01 1.430664062500000000e-01
-1.826655865313440685e+01 -1.845633058064814236e+01 -1.834507744616777103e+01 1.433105468750000000e-01
-1.826621835814331618e+01 -1.845588644493471975e+01 -1.834339807925980637e+01 1.435546875000000000e-01
-1.826552234861370394e+01 -1.845588298719132325e+01 -1.834296052571738400e+01 1.437988281250000000e-01
-1.826381445716998897e+01 -1.845576303776838145e+01 -1.834161650544393751e+01 1.440429687500000000e-01
-1.826314763997437751e+01 -1.845413882979147147e+01 -1.834044545136241311e+01 1.442871093750000000e-01
-1.826291975378647692e+01 -1.845371803076240624e+01 -1.833943338216978702e+01 1.445312500000000000e-01
-1.826263898292040011e+01 -1.845369776778287374e+01 -1.833932479665205761e+01 1.447753906250000000e-01
-1.826201539288184605e+01 -1.845365863776010684e+01 -1.833901009715622976e+01 1.450195312500000000e-01
-1.826199064380259074e+01 -1.845259255660427655e+01 -1.833782293757999327e+01 1.452636718750000000e-01
-1.825121803095689899e+01 -1.844865751055172609e+01 -1.833781428896325139e+01 1.455078125000000000e-01
-1.825037338552223076e+01 -1.844733803609993217e+01 -1.833662187092930296e+01 1.457519531250000000e-01
-1.824926065027838007e+01 -1.844552609622925132e+01 -1.833641271966200748e+01 1.459960937500000000e-01
-1.824869834592206175e+01 -1.844504975228678845e+01 -1.833612562121695078e+01 1.462402343750000000e-01
-1.824739616264577435e+01 -1.844467704633066063e+01 -1.833547397286076475e+01 1.464843750000000000e-01
-1.824606651497814980e+01 -1.844449702356232379e+01 -1.833477445818417095e+01 1.467285156250000000e-01
-1.824468061251778295e+01 -1.844412399662003565e+01 -1.833272920069039102e+01 1.469726562500000000e-01
-1.824282287556685134e+01 -1.844366305779813686e+01 -1.833097409401075240e+01 1.472167968750000000e-01
-1.824254996770899595e+01 -1.844223147947430874e+01 -1.833095493530372977e+01 1.474609375000000000e-01
-1.823652536193543483e+01 -1.844211438153061877e+01 -1.833082377005276342e+01 1.477050781250000000e-01
-1.823205173131442436e+01 -1.844067379220780012e+01 -1.833010055316482934e+01 1.479492187500000000e-01
-1.823169358714451960e+01 -1.844020854081799143e+01 -1.832960346958181930e+01 1.481933593750000000e-01
-1.823099494293211364e+01 -1.843971321618220216e+01 -1.832887915444401372e+01 1.484375000000000000e-01
-1.822949533250233145e+01 -1.843894284123537730e+01 -1.832809625769981565e+01 1.486816406250000000e-01
-1.822914471285344007e+01 -1.843587315192745280e+01 -1.832778201210036073e+01 1.489257812500000000e-01
-1.822694393949222302e+01 -1.843473408331310637e+01 -1.832678537626354398e+01 1.491699218750000000e-01
-1.822600836260680879e+01 -1.843465929824656513e+01 -1.832670036613349751e+01 1.494140625000000000e-01
-1.822413580380976583e+01 -1.843447139472059249e+01 -1.832662689616356744e+01 1.496582031250000000e-01
-1.822326099559935031e+01 -1.843371138373920815e+01 -1.832651020895549721e+01 1.499023437500000000e-01
-1.822262061373735165e+01 -1.843251330354245354e+01 -1.832528402586079963e+01 1.501464843750000000e-01
-1.822153034654495940e+01 -1.843226104564382339e+01 -1.832524186307150416e+01 1.503906250000000000e-01
-1.822120484917929062e+01 -1.843086158027629651e+01 -1.832518690257957417e+01 1.506347656250000000e-01
-1.822008205283583493e+01 -1.843064396277162942e+01 -1.832483897611532342e+01 1.508789062500000000e-01
-1.821995795631877613e+01 -1.843062414067670218e+01 -1.832419331598459777e+01 1.511230468750000000e-01
-1.821976624270394396e+01 -1.843025544976740093e+01 -1.832406386719066305e+01 1.513671875000000000e-01
-1.821894377824342115e+01 -1.842971973442761779e+01 -1.832226700533215435e+01 1.516113281250000000e-01
-1.821809967911751116e+01 -1.842959290252620974e+01 -1.832183188444460242e+01 1.518554687500000000e-01
-1.821791401197774363e+01 -1.842863040411911868e+01 -1.832051959848105227e+01 1.520996093750000000e-01
-1.821745016234793724e+01 -1.842752840260494551e+01 -1.831978507526072164e+01 1.523437500000000000e-01
-1.821653768747433944e+01 -1.842682928393381303e+01 -1.831951996367567048e+01 1.525878906250000000e-01
-1.821580170140990873e+01 -1.842490708476818284e+01 -1.831941764936534156e+01 1.528320312500000000e-01
-1.821041913915762578e+01 -1.842367119461320257e+01 -1.831765591949683269e+01 1.530761718750000000e-01
-1.821009627396409769e+01 -1.842233543071640156e+01 -1.831729769078721404e+01 1.533203125000000000e-01
-1.820921183792386344e+01 -1.842227136036275681e+01 -1.831597603273828057e+01 1.535644531250000000e-01
-1.820897840956607894e+01 -1.842161008074717898e+01 -1.831526051371583108e+01 1.538085937500000000e-01
-1.820780012514683222e+01 -1.842139348630903584e+01 -1.831444499519119518e+01 1.540527343750000000e-01
-1.820742696188820986e+01 -1.842068343211554904e+01 -1.831432758204197242e+01 1.542968750000000000e-01
-1.820628045568270181e+01 -1.841854789634493272e+01 -1.831415032282439626e+01 1.545410156250000000e-01
-1.820598701337164016e+01 -1.841850837031147492e+01 -1.831400285119865146e+01 1.547851562500000000e-01
-1.820521402665888289e+01 -1.841837148235214627e+01 -1.831349085306723978e+01 1.550292968750000000e-01
-1.820490185782438530e+01 -1.841810567328043291e+01 -1.831333860065059227e+01 1.552734375000000000e-01
-1.820225699563628652e+01 -1.841700806523624934e+01 -1.831289739318506093e+01 1.555175781250000000e-01
-1.820155377851640566e+01 -1.841477669974289100e+01 -1.831149352834566102e+01 1.557617187500000000e-01
-1.820111655500844705e+01 -1.841470022692694641e+01 -1.831113243516896105e+01 1.560058593750000000e-01
-1.820104579435926340e+01 -1.841370681949040389e+01 -1.831003944740355394e+01 1.562500000000000000e-01
-1.819613430159841627e+01 -1.841365565850391661e+01 -1.830964451416852867e+01 1.564941406250000000e-01
-1.819601506374474553e+01 -1.841230152922190655e+01 -1.830673383245390440e+01 1.567382812500000000e-01
-1.819584931832747188e+01 -1.841187675823184478e+01 -1.830567023776038482e+01 1.569824218750000000e-01
-1.819575440487300355e+01 -1.841075344044223883e+01 -1.830506748866565303e+01 1.572265625000000000e-01
-1.819554780951474982e+01 -1.841032017642514518e+01 -1.830443753290532527e+01 1.574707031250000000e-01
-1.819545189453077327e+01 -1.840986592902078556e+01 -1.830405248063274470e+01 1.577148437500000000e-01
-1.819475523413913010e+01 -1.840852438823114667e+01 -1.830377859564695697e+01 1.579589843750000000e-01
-1.819473058478410010e+01 -1.840656640832972712e+01 -1.830148469272158351e+01 1.582031250000000000e-01
-1.819421736515934285e+01 -1.840463994916103374e+01 -1.830094599811149791e+01 1.584472656250000000e-01
-1.819403345649402937e+01 -1.840398440211785669e+01 -1.829970525411969717e+01 1.586914062500000000e-01
-1.819311432305036291e+01 -1.840387287166278441e+01 -1.829836968558969446e+01 1.589355468750000000e-01
-1.819045362619790751e+01 -1.840339735489261130e+01 -1.829778464324501996e+01 1.591796875000000000e-01
-1.818750432746177381e+01 -1.840227130890157525e+01 -1.829690175610571856e+01 1.594238281250000000e-01
-1.818712566509752193e+01 -1.840198957737677787e+01 -1.829631256336228873e+01 1.596679687500000000e-01
-1.818681544952057294e+01 -1.839839757744363524e+01 -1.829628676283833855e+01 1.599121093750000000e-01
-1.818420571820856679e+01 -1.839814125600406669e+01 -1.829606037488104775e+01 1.601562500000000000e-01
-1.817934510550357530e+01 -1.839801634139793407e+01 -1.829376848187933646e+01 1.604003906250000000e-01
-1.817816853824056622e+01 -1.839781227708441591e+01 -1.829290243082053635e+01 1.606445312500000000e-01
-1.817794693930563810e+01 -1.839715835259067234e+01 -1.829244521039419524e+01 1.608886718750000000e-01
-1.817745524768040610e+01 -1.839714395579499140e+01 -1.829113901022663669e+01 1.611328125000000000e-01
-1.817554853193294306e+01 -1.839673939661971502e+01 -1.829107883385826838e+01 1.613769531250000000e-01
-1.817547947787322826e+01 -1.839515501069363879e+01 -1.828800971714390400e+01 1.616210937500000000e-01
-1.817083029650854087e+01 -1.839498234114546804e+01 -1.828579793821577937e+01 1.618652343750000000e-01
-1.816874237290841165e+01 -1.839466724502069184e+01 -1.828549123060043868e+01 1.621093750000000000e-01
-1.816844932911854826e+01 -1.839407439421147927e+01 -1.828375407984272982e+01 1.623535156250000000e-01
-1.816716348382478330e+01 -1.839024981666703695e+01 -1.828327403072326263e+01 1.625976562500000000e-01
-1.816668838923580509e+01 -1.838976745572471216e+01 -1.828322160337453184e+01 1.628417968750000000e-01
-1.816656240821586010e+01 -1.838913129198240881e+01 -1.828312005207261137e+01 1.630859375000000000e-01
-1.816632855387799594e+01 -1.838876937887877716e+01 -1.828272888991861223e+01 1.633300781250000000e-01
-1.816620712275042848e+01 -1.838837442370935094e+01 -1.828126673401335722e+01 1.635742187500000000e-01
-1.816584910410428577e+01 -1.838760586751333292e+01 -1.828100610764784406e+01 1.638183593750000000e-01
-1.816547020224704667e+01 -1.838717307624457931e+01 -1.828071006903198992e+01 1.640625000000000000e-01
-1.816485615668726794e+01 -1.838653895219516343e+01 -1.828057392840675632e+01 1.643066406250000000e-01
-1.816358586894706661e+01 -1.838514841126581345e+01 -1.828037507359909952e+01 1.645507812500000000e-01
-1.816045507411771709e+01 -1.838363315979905011e+01 -1.827977761072931173e+01 1.647949218750000000e-01
-1.816009691860737973e+01 -1.838360316516152082e+01 -1.827923857088417847e+01 1.650390625000000000e-01
-1.815929858267515229e+01 -1.838324634815382197e+01 -1.827892679615849403e+01 1.652832031250000000e-01
-1.815929395911151190e+01 -1.838279703775479845e+01 -1.827801672514324238e+01 1.655273437500000000e-01
-1.815841790409837486e+01 -1.838258358578903184e+01 -1.827778017728947901e+01 1.657714843750000000e-01
-1.815631113591110335e+01 -1.838089539341632062e+01 -1.827705741758206415e+01 1.660156250000000000e-01
-1.815564438510822498e+01 -1.838051206587985931e+01 -1.827658804954903715e+01 1.662597656250000000e-01
-1.815541694365803949e+01 -1.837954532151751863e+01 -1.827544597648208580e+01 1.665039062500000000e-01
-1.815536980661992317e+01 -1.837763901207624073e+01 -1.827525244474873389e+01 1.667480468750000000e-01
-1.815456676240156142e+01 -1.837763762001850409e+01 -1.827424552465359753e+01 1.669921875000000000e-01
-1.815387497300915598e+01 -1.837753919880219655e+01 -1.827382774324033576e+01 1.672363281250000000e-01
-1.815335988137522349e+01 -1.837640565430746875e+01 -1.827182324998537766e+01 1.674804687500000000e-01
-1.815323452321304387e+01 -1.837587870461103989e+01 -1.827029389164715667e+01 1.677246093750000000e-01
-1.815291811246546061e+01 -1.837458987171655522e+01 -1.827001474992635011e+01 1.679687500000000000e-01
-1.815267197950893774e+01 -1.837430293877362786e+01 -1.826782323863482915e+01 1.682128906250000000e-01
-1.815264258694012511e+01 -1.837344809272251922e+01 -1.826619556309126580e+01 1.684570312500000000e-01
-1.815126361970825641e+01 -1.837336355788992748e+01 -1.826602924659077232e+01 1.687011718750000000e-01
-1.815106794436594839e+01 -1.837321366715302418e+01 -1.826567830096657730e+01 1.689453125000000000e-01
-1.814883599133628422e+01 -1.837309691671845258e+01 -1.826483871648231272e+01 1.691894531250000000e-01
-1.814813251969452068e+01 -1.837295073036487736e+01 -1.826462368959679594e+01 1.694335937500000000e-01
-1.814794032924671541e+01 -1.837210311705156585e+01 -1.826409405184816137e+01 1.696777343750000000e-01
-1.814765661449491674e+01 -1.837118101166002049e+01 -1.826358548616371635e+01 1.699218750000000000e-01
-1.814715393414485334e+01 -1.837035197065087644e+01 -1.826340532895715540e+01 1.701660156250000000e-01
-1.814553085500354257e+01 -1.836818341567167678e+01 -1.826181115503889529e+01 1.704101562500000000e-01
-1.814479729749873016e+01 -1.836761146033406789e+01 -1.826037861495516168e+01 1.706542968750000000e-01
-1.814466589157106924e+01 -1.836726582454330980e+01 -1.825882973465108350e+01 1.708984375000000000e-01
-1.814300141218084761e+01 -1.836718544451253976e+01 -1.825811594090050249e+01 1.711425781250000000e-01
-1.813993299251128732e+01 -1.836695629422080955e+01 -1.825765768805946010e+01 1.713867187500000000e-01
-1.813989734095548201e+01 -1.836681622772179168e+01 -1.825756688668313288e+01 1.716308593750000000e-01
-1.813879752887428864e+01 -1.836642392165710902e+01 -1.825704828637863386e+01 1.718750000000000000e-01
-1.813868528365309984e+01 -1.836605780316434888e+01 -1.825703626214775710e+01 1.721191406250000000e-01
-1.813691215681939539e+01 -1.836560570014853155e+01 -1.825694379529139511e+01 1.723632812500000000e-01
-1.813625573428665305e+01 -1.836492039390607900e+01 -1.825610865432394903e+01 1.726074218750000000e-01
-1.813625384054256529e+01 -1.836266529768317213e+01 -1.825586708788683410e+01 1.728515625000000000e-01
-1.813517679628603219e+01 -1.836232811918645424e+01 -1.825506560727396987e+01 1.730957031250000000e-01
-1.813301489859022197e+01 -1.836177921706976690e+01 -1.825489935493632387e+01 1.733398437500000000e-01
-1.813256311423288025e+01 -1.836054676708953437e+01 -1.825181843595190756e+01 1.735839843750000000e-01
-1.813236875765236533e+01 -1.836049131774849741e+01 -1.825119029106020463e+01 1.738281250000000000e-01
-1.813140159389333306e+01 -1.835725722788900072e+01 -1.825014435358702158e+01 1.740722656250000000e-01
-1.813106993769439157e+01 -1.835539796004932001e+01 -1.824992508514020173e+01 1.743164062500000000e-01
-1.812974656735358892e+01 -1.835517183475952052e+01 -1.824923653303260807e+01 1.745605468750000000e-01
-1.812847751557772114e+01 -1.835500409677628042e+01 -1.824866774875560793e+01 1.748046875000000000e-01
-1.812846016221089940e+01 -1.835472062580068808e+01 -1.824854890627768000e+01 1.750488281250000000e-01
-1.812713121205926114e+01 -1.835378595473108021e+01 -1.824626672116584913e+01 1.752929687500000000e-01
-1.812661604827903972e+01 -1.835297358912844601e+01 -1.824591919685258290e+01 1.755371093750000000e-01
-1.812630252055028279e+01 -1.835294126228141565e+01 -1.824522115105832043e+01 1.757812500000000000e-01
-1.812439842810707091e+01 -1.835284312077697066e+01 -1.824396540287638047e+01 1.760253906250000000e-01
-1.812364294480860138e+01 -1.835264142158911227e+01 -1.824391443142796021e+01 1.762695312500000000e-01
-1.812242999359171236e+01 -1.835215346112377688e+01 -1.824328450904751620e+01 1.765136718750000000e-01
-1.812159113883721062e+01 -1.835032905936621006e+01 -1.824230199072439618e+01 1.767578125000000000e-01
-1.812154057315402511e+01 -1.834951097039180823e+01 -1.824157956644759082e+01 1.770019531250000000e-01
-1.812094979839545417e+01 -1.834764840168339362e+01 -1.824140651359038401e+01 1.772460937500000000e-01
-1.811999330828921373e+01 -1.834653114471743507e+01 -1.823928557526807737e+01 1.774902343750000000e-01
-1.811903798383680453e+01 -1.834301407469964929e+01 -1.823928056022081989e+01 1.777343750000000000e-01
-1.811848833335275444e+01 -1.834253411555957669e+01 -1.823878970732869220e+01 1.779785156250000000e-01
-1.811758155093901834e+01 -1.834180559349356088e+01 -1.823841528563081127e+01 1.782226562500000000e-01
-1.811541389960537884e+01 -1.834084533842558784e+01 -1.823763529718592125e+01 1.784667968750000000e-01
-1.811530758099564764e+01 -1.834066776022640610e+01 -1.823528076339986370e+01 1.787109375000000000e-01
-1.811430483468523178e+01 -1.834065851853202389e+01 -1.823496875361623992e+01 1.789550781250000000e-01
-1.811384841768938969e+01 -1.834032596515165991e+01 -1.823351738419576762e+01 1.791992187500000000e-01
-1.811344337395198778e+01 -1.833963497955373256e+01 -1.823350673693132862e+01 1.794433593750000000e-01
-1.811079451468218693e+01 -1.833902855791167852e+01 -1.823301935035102517e+01 1.796875000000000000e-01
-1.811030258021908423e+01 -1.833895765912263798e+01 -1.823224551273129279e+01 1.799316406250000000e-01
-1.811030067061123461e+01 -1.833620447593630587e+01 -1.823209528565202575e+01 1.801757812500000000e-01
-1.811008949849935590e+01 -1.833605456860044924e+01 -1.823207273560015551e+01 1.804199218750000000e-01
-1.810961545880526558e+01 -1.833548841110302874e+01 -1.823204002472823504e+01 1.806640625000000000e-01
-1.810800728166250551e+01 -1.833494889309035258e+01 -1.823158421027239839e+01 1.809082031250000000e-01
-1.810794777934906108e+01 -1.833476730023014767e+01 -1.823033478399466745e+01 1.811523437500000000e-01
-1.810782798348080647e+01 -1.833474854015016220e+01 -1.823010363934520583e+01 1.813964843750000000e-01
-1.810614301626199207e+01 -1.833465748971079634e+01 -1.822969813187211230e+01 1.816406250000000000e-01
-1.810495401755963130e+01 -1.833341206975314108e+01 -1.822825345401304276e+01 1.818847656250000000e-01
-1.810488434391293566e+01 -1.833328763996098587e+01 -1.822740974269662217e+01 1.821289062500000000e-01
-1.810461925229015989e+01 -1.833008501765742082e+01 -1.822653585663362819e+01 1.823730468750000000e-01
-1.810320459854002806e+01 -1.832988223589573451e+01 -1.822603905605139119e+01 1.826171875000000000e-01
-1.810198600110273759e+01 -1.832948727307982750e+01 -1.822566483560189710e+01 1.828613281250000000e-01
-1.810040068801159308e+01 -1.832909489082454257e+01 -1.822555971783554085e+01 1.831054687500000000e-01
-1.809550585081100138e+01 -1.832908796567420140e+01 -1.822417433382599583e+01 1.833496093750000000e-01
-1.809493619505477469e+01 -1.832886253452488390e+01 -1.822417186336454620e+01 1.835937500000000000e-01
-1.809481973986245507e+01 -1.832741706073860399e+01 -1.822404020122396773e+01 1.838378906250000000e-01
-1.809338779112480466e+01 -1.832698782615185706e+01 -1.822328429585116538e+01 1.840820312500000000e-01
-1.809218279903261006e+01 -1.832692189417007000e+01 -1.822326878816312146e+01 1.843261718750000000e-01
-1.809201405307034705e+01 -1.832661068998611498e+01 -1.822186705301245624e+01 1.845703125000000000e-01
-1.809146737051706921e+01 -1.832431441534690109e+01 -1.822080470847773270e+01 1.848144531250000000e-01
-1.809120763849367819e+01 -1.832359976659117962e+01 -1.822023410863877402e+01 1.850585937500000000e-01
-1.809011301134396632e+01 -1.832329638569997243e+01 -1.821844755284302408e+01 1.853027343750000000e-01
-1.808983916034809170e+01 -1.832227314446141619e+01 -1.821796460502895343e+01 1.855468750000000000e-01
-1.808954275437761083e+01 -1.832092492635464609e+01 -1.821769451778548543e+01 1.857910156250000000e-01
-1.808790942934565393e+01 -1.832028992388643118e+01 -1.821689841623269501e+01 1.860351562500000000e-01
-1.808656096803352398e+01 -1.831983011415162821e+01 -1.821605953959727842e+01 1.862792968750000000e-01
-1.808591249730638850e+01 -1.831975292988673587e+01 -1.821471731223195789e+01 1.865234375000000000e-01
-1.808369382174344508e+01 -1.831967801046189948e+01 -1.821357079965576986e+01 1.867675781250000000e-01
-1.808196442454548603e+01 -1.831938221461659921e+01 -1.821305045942157363e+01 1.870117187500000000e-01
-1.808170658020727117e+01 -1.831904755071906976e+01 -1.821279524387388093e+01 1.872558593750000000e-01
-1.807935613743988768e+01 -1.831838520072853171e+01 -1.821238169006972996e+01 1.875000000000000000e-01
-1.807604574523011465e+01 -1.831742972270309977e+01 -1.820933546122926217e+01 1.877441406250000000e-01
-1.807486998003875556e+01 -1.831441739202880825e+01 -1.820912808742848910e+01 1.879882812500000000e-01
-1.807363458846068838e+01 -1.831365465479501609e+01 -1.820899942760374302e+01 1.882324218750000000e-01
-1.807353547130048099e+01 -1.831318450451481539e+01 -1.820724171843327710e+01 1.884765625000000000e-01
-1.807327068102233270e+01 -1.831306025218224676e+01 -1.820554588741733681e+01 1.887207031250000000e-01
-1.807251321263752075e+01 -1.831239895674087848e+01 -1.820540675653698059e+01 1.889648437500000000e-01
-1.807238056326000830e+01 -1.831031644316866647e+01 -1.820523735166297286e+01 1.892089843750000000e-01
-1.807189584933062676e+01 -1.830946711976070418e+01 -1.820433237524565939e+01 1.894531250000000000e-01
-1.807145277211305512e+01 -1.830944510309635831e+01 -1.820417101839408147e+01 1.896972656250000000e-01
-1.807047588407631622e+01 -1.830872231797626171e+01 -1.820266435431615548e+01 1.899414062500000000e-01
-1.806961751687523687e+01 -1.830790338782618676e+01 -1.820198361546812649e+01 1.901855468750000000e-01
-1.806961688847945524e+01 -1.830760001817199267e+01 -1.820075311444067978e+01 1.904296875000000000e-01
-1.806882073315675541e+01 -1.830679535504026134e+01 -1.820052765852891952e+01 1.906738281250000000e-01
-1.806745765680399174e+01 -1.830658730179551696e+01 -1.819984130597513072e+01 1.909179687500000000e-01
-1.806358884559353939e+01 -1.830582863110769054e+01 -1.819913843779285756e+01 1.911621093750000000e-01
-1.806258512323285359e+01 -1.830525653783782758e+01 -1.819888940198609717e+01 1.914062500000000000e-01
-1.806232401214665373e+01 -1.830380065744350659e+01 -1.819812417295519680e+01 1.916503906250000000e-01
-1.806044784381037971e+01 -1.830133024084822679e+01 -1.819742199372901226e+01 1.918945312500000000e-01
-1.806000013677667937e+01 -1.830058220136906755e+01 -1.819705252226268044e+01 1.921386718750000000e-01
-1.805977635042802731e+01 -1.829848325475709814e+01 -1.819673138146206171e+01 1.923828125000000000e-01
-1.805868304187816165e+01 -1.829828637651915457e+01 -1.819514531164804083e+01 1.926269531250000000e-01
-1.805814627630838487e+01 -1.829744300442336780e+01 -1.819184822778274935e+01 1.928710937500000000e-01
-1.805748394609539886e+01 -1.829381823427446818e+01 -1.819172237188460528e+01 1.931152343750000000e-01
-1.805669641406088388e+01 -1.829319339987788240e+01 -1.819099822908023967e+01 1.933593750000000000e-01
-1.805654749415698035e+01 -1.829253816486913564e+01 -1.819043306622438649e+01 1.936035156250000000e-01
-1.805641901836652607e+01 -1.829250682007319639e+01 -1.818952917132286018e+01 1.938476562500000000e-01
-1.805523459857913338e+01 -1.829229247039429751e+01 -1.818883108738448584e+01 1.940917968750000000e-01
-1.805324054603901729e+01 -1.829191180154553820e+01 -1.818871331586140982e+01 1.943359375000000000e-01
-1.805166222940284371e+01 -1.828948757534502789e+01 -1.818693045060549096e+01 1.945800781250000000e-01
-1.805127899847261119e+01 -1.828928309902662619e+01 -1.818685257371868502e+01 1.948242187500000000e-01
-1.805064552600578409e+01 -1.828860923948789008e+01 -1.818656070349478426e+01 1.950683593750000000e-01
-1.804983936327409566e+01 -1.828856679354687742e+01 -1.818638228403901635e+01 1.953125000000000000e-01
-1.804963414099242058e+01 -1.828855438074802819e+01 -1.818632420320191656e+01 1.955566406250000000e-01
-1.804938374370300380e+01 -1.828776859530346499e+01 -1.818585897642459770e+01 1.958007812500000000e-01
-1.804706689545034237e+01 -1.828639557931777304e+01 -1.818478827650505991e+01 1.960449218750000000e-01
-1.804677140288671566e+01 -1.828557000926542031e+01 -1.818449380911838276e+01 1.962890625000000000e-01
-1.804398143587636483e+01 -1.828536010860296201e+01 -1.818361552401914238e+01 1.965332031250000000e-01
-1.804386031589666217e+01 -1.828470150658446514e+01 -1.818336563566582242e+01 1.967773437500000000e-01
-1.804074555347769504e+01 -1.828391852932469064e+01 -1.818311113821819092e+01 1.970214843750000000e-01
-1.804034432815915068e+01 -1.828344404414137614e+01 -1.818234250751365266e+01 1.972656250000000000e-01
-1.803922215393640016e+01 -1.828314701773350137e+01 -1.818205279951463993e+01 1.975097656250000000e-01
-1.803866822300530259e+01 -1.828312037407253499e+01 -1.818118199200138108e+01 1.977539062500000000e-01
-1.803833296070306957e+01 -1.828282415358097523e+01 -1.818045717856405119e+01 1.979980468750000000e-01
-1.803606470055380129e+01 -1.828028182871616281e+01 -1.817799364794738537e+01 1.982421875000000000e-01
-1.803526675200706109e+01 -1.827968900634628113e+01 -1.817791264432603882e+01 1.984863281250000000e-01
-1.803481925561836263e+01 -1.827926194343031341e+01 -1.817781057858523397e+01 1.987304687500000000e-01
-1.803358488757474731e+01 -1.827907074191386627e+01 -1.817741779891273879e+01 1.989746093750000000e-01
-1.803346455995171027e+01 -1.827874877462148717e+01 -1.817725579892260868e+01 1.992187500000000000e-01
-1.803322930336240759e+01 -1.827850858495175856e+01 -1.817703039011281518e+01 1.994628906250000000e-01
-1.803301000295348189e+01 -1.827813554316574240e+01 -1.817540538398091954e+01 1.997070312500000000e-01
-1.803263823545414724e+01 -1.827753792903783037e+01 -1.817494899024237753e+01 1.999511718750000000e-01
-1.803160585642418567e+01 -1.827750586170342473e+01 -1.817428355474948276e+01 2.001953125000000000e-01
-1.803013194414283049e+01 -1.827499078297308088e+01 -1.817113181940138844e+01 2.004394531250000000e-01
-1.802789434959542803e+01 -1.827498194232745021e+01 -1.817112187047771954e+01 2.006835937500000000e-01
-1.802588106604606821e+01 -1.827497169061422966e+01 -1.817074355795666563e+01 2.009277343750000000e-01
-1.802538010675187508e+01 -1.827414746407597690e+01 -1.816973957173641097e+01 2.011718750000000000e-01
-1.802497817381503253e+01 -1.827366714779142498e+01 -1.816921498170759008e+01 2.014160156250000000e-01
-1.802230619121499444e+01 -1.827357158459923170e+01 -1.816815560833590126e+01 2.016601562500000000e-01
-1.802196454511768664e+01 -1.827298750859372234e+01 -1.816696950587040149e+01 2.019042968750000000e-01
-1.802175658509352729e+01 -1.827268623160376748e+01 -1.816675871067651116e+01 2.021484375000000000e-01
-1.802050592460700429e+01 -1.827200765565580554e+01 -1.816555265820966980e+01 2.023925781250000000e-01
-1.802039103940400366e+01 -1.827179382426708543e+01 -1.816467519809366848e+01 2.026367187500000000e-01
-1.801918118319417772e+01 -1.827095819310597591e+01 -1.816452041490826375e+01 2.028808593750000000e-01
-1.801901804939778629e+01 -1.827063645409473835e+01 -1.816448670258251141e+01 2.031250000000000000e-01
-1.801689958369033207e+01 -1.826943024298369878e+01 -1.816424392689123835e+01 2.033691406250000000e-01
-1.801664699411182724e+01 -1.826898201808918287e+01 -1.816240815292027122e+01 2.036132812500000000e-01
-1.801590159927320656e+01 -1.826858989235839914e+01 -1.816204607116174685e+01 2.038574218750000000e-01
-1.801571698377481212e+01 -1.826848855967534746e+01 -1.816183679860478506e+01 2.041015625000000000e-01
-1.801536657128564300e+01 -1.826846329580569162e+01 -1.816133293740766064e+01 2.043457031250000000e-01
-1.801131674008876615e+01 -1.826826974978192553e+01 -1.816109998129764236e+01 2.045898437500000000e-01
-1.800940737218770948e+01 -1.826746585519937582e+01 -1.815826555735369752e+01 2.048339843750000000e-01
-1.800851899971754833e+01 -1.826627174922937868e+01 -1.815822084985076046e+01 2.050781250000000000e-01
-1.800832859707877631e+01 -1.826578303050848717e+01 -1.815780342534067060e+01 2.053222656250000000e-01
-1.800817145718998091e+01 -1.826574655342725251e+01 -1.815644035655277122e+01 2.055664062500000000e-01
-1.800748875723443021e+01 -1.826419789052562592e+01 -1.815640251463766930e+01 2.058105468750000000e-01
-1.800608290665512001e+01 -1.826109593643878171e+01 -1.815616262357148969e+01 2.060546875000000000e-01
-1.800398084158334555e+01 -1.826076523915766359e+01 -1.815608233366777924e+01 2.062988281250000000e-01
-1.800295754829358685e+01 -1.826056323033380835e+01 -1.815593712343726196e+01 2.065429687500000000e-01
-1.800171901617437342e+01 -1.826012769424970728e+01 -1.815448959414489494e+01 2.067871093750000000e-01
-1.800141512004799438e+01 -1.825933375085760346e+01 -1.815183422826716253e+01 2.070312500000000000e-01
-1.800078885714855659e+01 -1.825895782676741064e+01 -1.815130015277693687e+01 2.072753906250000000e-01
-1.799989618194268459e+01 -1.825800125206948010e+01 -1.815119440716646437e+01 2.075195312500000000e-01
-1.799943067315420464e+01 -1.825771762208077220e+01 -1.815097727795826188e+01 2.077636718750000000e-01
-1.799904659192085887e+01 -1.825746810697375722e+01 -1.814958048198818830e+01 2.080078125000000000e-01
-1.799798655421367144e+01 -1.825601802136130303e+01 -1.814942788518948902e+01 2.082519531250000000e-01
-1.799700293241853544e+01 -1.825526685387036707e+01 -1.814880597425484865e+01 2.084960937500000000e-01
-1.799684660818800808e+01 -1.825505181555777412e+01 -1.814781162517371271e+01 2.087402343750000000e-01
-1.799675751876610263e+01 -1.825415192565907319e+01 -1.814418499601245216e+01 2.089843750000000000e-01
-1.799653858734380663e+01 -1.825376898854756647e+01 -1.814374522125858391e+01 2.092285156250000000e-01
-1.799513104066094016e+01 -1.825349022044760616e+01 -1.814176019034558962e+01 2.094726562500000000e-01
-1.799447942967774239e+01 -1.825276085490985523e+01 -1.814085169542198628e+01 2.097167968750000000e-01
-1.799418058885998306e+01 -1.825223245966203578e+01 -1.813870159858728925e+01 2.099609375000000000e-01
-1.799177753227477083e+01 -1.825207134059925096e+01 -1.813751975266719185e+01 2.102050781250000000e-01
-1.798993790456047748e+01 -1.825072178515985755e+01 -1.813709291972266158e+01 2.104492187500000000e-01
-1.798990431468734030e+01 -1.825005433387974918e+01 -1.813606906990098011e+01 2.106933593750000000e-01
-1.798842510106464587e+01 -1.824669368909258438e+01 -1.813476276942151344e+01 2.109375000000000000e-01
-1.798765696246528023e+01 -1.824554337727440156e+01 -1.813466454690441765e+01 2.111816406250000000e-01
-1.798523669899769928e+01 -1.824547223709999599e+01 -1.813433694938521512e+01 2.114257812500000000e-01
-1.798258070927181507e+01 -1.824534184576391738e+01 -1.813425964506908983e+01 2.116699218750000000e-01
-1.798223502745114288e+01 -1.824487924827611707e+01 -1.813377703814457220e+01 2.119140625000000000e-01
-1.798133013048516560e+01 -1.824297794578445675e+01 -1.813345111124332476e+01 2.121582031250000000e-01
-1.798038817446861870e+01 -1.824240044109015813e+01 -1.813296219879590510e+01 2.124023437500000000e-01
-1.798018273393476107e+01 -1.824160311205807261e+01 -1.813278200689356723e+01 2.126464843750000000e-01
-1.797994262385943998e+01 -1.824098265554140141e+01 -1.813275094602703419e+01 2.128906250000000000e-01
-1.797965162517717985e+01 -1.824028031627859292e+01 -1.813263915095017609e+01 2.131347656250000000e-01
-1.797955144054633791e+01 -1.823995144846839267e+01 -1.813247165264638028e+01 2.133789062500000000e-01
-1.797913544761555826e+01 -1.823993646051610895e+01 -1.813220779759815215e+01 2.136230468750000000e-01
-1.797865293365702399e+01 -1.823982010859745273e+01 -1.813147050670372451e+01 2.138671875000000000e-01
-1.797845026005485281e+01 -1.823953134970717471e+01 -1.813081613485954335e+01 2.141113281250000000e-01
-1.797789497905302625e+01 -1.823925392440857607e+01 -1.813000394529260717e+01 2.143554687500000000e-01
-1.797726148672643731e+01 -1.823856712532252544e+01 -1.812937102864171379e+01 2.145996093750000000e-01
-1.797704196063667581e+01 -1.823751761430524709e+01 -1.812926718368854040e+01 2.148437500000000000e-01
-1.797668432035396791e+01 -1.823739860960683501e+01 -1.812920937052005854e+01 2.150878906250000000e-01
-1.797656928471857185e+01 -1.823724472600660462e+01 -1.812919672065295629e+01 2.153320312500000000e-01
-1.797441447526494684e+01 -1.823718401154308566e+01 -1.812812261455972873e+01 2.155761718750000000e-01
-1.797438100116752580e+01 -1.823636108560030067e+01 -1.812738670954785292e+01 2.158203125000000000e-01
-1.797353664700268894e+01 -1.823615433694384791e+01 -1.812531754612620105e+01 2.160644531250000000e-01
-1.797276331880786415e+01 -1.823544373819634856e+01 -1.812443270064922274e+01 2.163085937500000000e-01
-1.797273076714041551e+01 -1.823369094819600278e+01 -1.812306001655756660e+01 2.165527343750000000e-01
-1.797270924926354851e+01 -1.823335857195282372e+01 -1.812019742370735642e+01 2.167968750000000000e-01
-1.797218445727705927e+01 -1.823317349490564609e+01 -1.811849796438758275e+01 2.170410156250000000e-01
-1.797183912958017160e+01 -1.823098981314648981e+01 -1.811770179524915392e+01 2.172851562500000000e-01
-1.797014165408735309e+01 -1.823089920834445010e+01 -1.811748353340360396e+01 2.175292968750000000e-01
-1.796996573756087656e+01 -1.822994959677396665e+01 -1.811688856051503649e+01 2.177734375000000000e-01
-1.796901750792181574e+01 -1.822984981062686316e+01 -1.811660381116927709e+01 2.180175781250000000e-01
-1.796810238650820679e+01 -1.822959729741731394e+01 -1.811515092982899588e+01 2.182617187500000000e-01
-1.796783057424803332e+01 -1.822896121798901348e+01 -1.811347419088465571e+01 2.185058593750000000e-01
-1.796737336814709707e+01 -1.822797613590342181e+01 -1.811255156090573593e+01 2.187500000000000000e-01
-1.796736869174873519e+01 -1.822795470824001640e+01 -1.811218408957058656e+01 2.189941406250000000e-01
-1.796570123018604903e+01 -1.822685527649736770e+01 -1.811211322802878243e+01 2.192382812500000000e-01
-1.796550453438629802e+01 -1.822663085364243685e+01 -1.811190540440243169e+01 2.194824218750000000e-01
-1.796513136533772581e+01 -1.822559301523366315e+01 -1.811106143508987287e+01 2.197265625000000000e-01
-1.796470933849141360e+01 -1.822549008831887107e+01 -1.811086940793915545e+01 2.199707031250000000e-01
-1.796452103410476298e+01 -1.822538036535364725e+01 -1.811026528258664925e+01 2.202148437500000000e-01
-1.796420567013341696e+01 -1.822466770520721724e+01 -1.810934429258686862e+01 2.204589843750000000e-01
-1.796393502010451826e+01 -1.822452530226807355e+01 -1.810925730820717661e+01 2.207031250000000000e-01
-1.796291853196540345e+01 -1.821958584914393597e+01 -1.810918224597231330e+01 2.209472656250000000e-01
-1.796250281305891505e+01 -1.821919924221852582e+01 -1.810908677440089676e+01 2.211914062500000000e-01
-1.795913555633897474e+01 -1.821680202722032149e+01 -1.810888566965197555e+01 2.214355468750000000e-01
-1.795897419442342269e+01 -1.821678668408693014e+01 -1.810886941787209281e+01 2.216796875000000000e-01
-1.795846102612668815e+01 -1.821630538599103488e+01 -1.810870354185299647e+01 2.219238281250000000e-01
-1.795820499834836781e+01 -1.821616442054241247e+01 -1.810855302797314081e+01 2.221679687500000000e-01
-1.795579199123494263e+01 -1.821467235289579278e+01 -1.810755753818581226e+01 2.224121093750000000e-01
-1.795450339004137774e+01 -1.821460131032856822e+01 -1.810717552075269055e+01 2.226562500000000000e-01
-1.795351485023481786e+01 -1.821344443847247163e+01 -1.810678626077814002e+01 2.229003906250000000e-01
-1.795311728252467276e+01 -1.821286433281327533e+01 -1.810642936926050695e+01 2.231445312500000000e-01
-1.795240948564088512e+01 -1.821251760750799065e+01 -1.810594165153114687e+01 2.233886718750000000e-01
-1.795216606209095644e+01 -1.821203874957840085e+01 -1.810590883157889763e+01 2.236328125000000000e-01
-1.795074502376476744e+01 -1.821068706670753912e+01 -1.810483404716337574e+01 2.238769531250000000e-01
-1.794984475137986735e+01 -1.820990906767877604e+01 -1.810213242063014150e+01 2.241210937500000000e-01
-1.794882371035181379e+01 -1.820984584725473709e+01 -1.810208051370632987e+01 2.243652343750000000e-01
-1.794848452734702349e+01 -1.820950090914640285e+01 -1.810178069262006773e+01 2.246093750000000000e-01
-1.794829341754736163e+01 -1.820917452404596304e+01 -1.810082105832361421e+01 2.248535156250000000e-01
-1.794538491559629634e+01 -1.820820833382252246e+01 -1.810010476292426773e+01 2.250976562500000000e-01
-1.794462219956957227e+01 -1.820773978962234807e+01 -1.809924694958760583e+01 2.253417968750000000e-01
-1.794350165757602511e+01 -1.820717175086367590e+01 -1.809921341351231661e+01 2.255859375000000000e-01
-1.794170803624898269e+01 -1.820677177915681710e+01 -1.809902929063525789e+01 2.258300781250000000e-01
-1.794163375242483838e+01 -1.820666987782467672e+01 -1.809856535644220443e+01 2.260742187500000000e-01
-1.794087175422103897e+01 -1.820617413699751097e+01 -1.809741870405752096e+01 2.263183593750000000e-01
-1.793986158007958664e+01 -1.820594812375083293e+01 -1.809690078315098560e+01 2.265625000000000000e-01
-1.793963273047509688e+01 -1.820571627403275627e+01 -1.809645809880616341e+01 2.268066406250000000e-01
-1.793926608595235095e+01 -1.820535204469540602e+01 -1.809538334238910906e+01 2.270507812500000000e-01
-1.793888555336351942e+01 -1.820516691462138326e+01 -1.809512115508798757e+01 2.272949218750000000e-01
-1.793850889315426400e+01 -1.820499128394558497e+01 -1.809466645027892895e+01 2.275390625000000000e-01
-1.793754291116046673e+01 -1.820349940620451434e+01 -1.809430613671583288e+01 2.277832031250000000e-01
-1.793705511786758677e+01 -1.820326060168654791e+01 -1.809332219838061206e+01 2.280273437500000000e-01
-1.793657609162760380e+01 -1.820295127227253218e+01 -1.809311173676809759e+01 2.282714843750000000e-01
-1.793614755418469642e+01 -1.820223555097449974e+01 -1.809309750481191159e+01 2.285156250000000000e-01
-1.793566308235570972e+01 -1.820156901562068796e+01 -1.809148932225758344e+01 2.287597656250000000e-01
-1.793558858222260355e+01 -1.820121044444158187e+01 -1.808919493153151592e+01 2.290039062500000000e-01
-1.793527040508575254e+01 -1.819906229364569938e+01 -1.808872955323031206e+01 2.292480468750000000e-01
-1.793343109535575053e+01 -1.819896796542740702e+01 -1.808862976009366363e+01 2.294921875000000000e-01
-1.793291019460831848e+01 -1.819849050460519635e+01 -1.808674133906336223e+01 2.297363281250000000e-01
-1.793171680822473846e+01 -1.819741313443616804e+01 -1.808642006351853837e+01 2.299804687500000000e-01
-1.793040404894632900e+01 -1.819638744067971459e+01 -1.808519836976199713e+01 2.302246093750000000e-01
-1.792922026603035590e+01 -1.819547199419828942e+01 -1.808393034185939996e+01 2.304687500000000000e-01
-1.792847568215312037e+01 -1.819471389003309270e+01 -1.808360551904931057e+01 2.307128906250000000e-01
-1.792610046419066094e+01 -1.819419550322938051e+01 -1.808295549459916529e+01 2.309570312500000000e-01
-1.792606410544736661e+01 -1.819371626854934121e+01 -1.808249893933690089e+01 2.312011718750000000e-01
-1.792551646797820553e+01 -1.819365702698435427e+01 -1.808242908158906914e+01 2.314453125000000000e-01
-1.792472414993400065e+01 -1.819295962796330457e+01 -1.808226166021932002e+01 2.316894531250000000e-01
-1.792393978593281290e+01 -1.819268102974296042e+01 -1.808179147665173048e+01 2.319335937500000000e-01
-1.792343163127885219e+01 -1.819215465860037284e+01 -1.808126410087524860e+01 2.321777343750000000e-01
-1.792302459341612320e+01 -1.819097453322555324e+01 -1.808059750535556987e+01 2.324218750000000000e-01
-1.792191273781922334e+01 -1.819081629243854081e+01 -1.808030733772516996e+01 2.326660156250000000e-01
-1.792164865015309871e+01 -1.819022397092922461e+01 -1.808021716535298751e+01 2.329101562500000000e-01
-1.791932845947747666e+01 -1.818835785471786082e+01 -1.807984998690504241e+01 2.331542968750000000e-01
-1.791861782589634444e+01 -1.818774468113068110e+01 -1.807922952978504938e+01 2.333984375000000000e-01
-1.791778728061762038e+01 -1.818753893682594480e+01 -1.807818348433217182e+01 2.336425781250000000e-01
-1.791680433680685525e+01 -1.818693182112341944e+01 -1.807678456205509576e+01 2.338867187500000000e-01
-1.791655878500590404e+01 -1.818550187832969200e+01 -1.807634738483911363e+01 2.341308593750000000e-01
-1.791583114076139793e+01 -1.818484154713125989e+01 -1.807488321138616172e+01 2.343750000000000000e-01
-1.791574736864180295e+01 -1.818419348176811923e+01 -1.807452417757611940e+01 2.346191406250000000e-01
-1.791568785101797090e+01 -1.818409764429289766e+01 -1.807420333339590357e+01 2.348632812500000000e-01
-1.791303284377681848e+01 -1.818392095743447001e+01 -1.807344367142934871e+01 2.351074218750000000e-01
-1.791189947806304872e+01 -1.818375066180978195e+01 -1.807197287359180038e+01 2.353515625000000000e-01
-1.790889093208454597e+01 -1.818329328305470582e+01 -1.807009680137658947e+01 2.355957031250000000e-01
-1.790860931484116492e+01 -1.818277849739978791e+01 -1.806999364491589333e+01 2.358398437500000000e-01
-1.790771779243381445e+01 -1.818263253685812586e+01 -1.806885270249785336e+01 2.360839843750000000e-01
-1.790701527111711400e+01 -1.818260702692101560e+01 -1.806867272243561118e+01 2.363281250000000000e-01
-1.790635215361407262e+01 -1.818260337156469575e+01 -1.806790737262863189e+01 2.365722656250000000e-01
-1.790589497579140499e+01 -1.818207817629651757e+01 -1.806772303699605686e+01 2.368164062500000000e-01
-1.790560059162399043e+01 -1.818186945787904563e+01 -1.806698901189225737e+01 2.370605468750000000e-01
-1.790354259003352766e+01 -1.818086839150399925e+01 -1.806672087321145881e+01 2.373046875000000000e-01
-1.790318819870729072e+01 -1.818068016224369288e+01 -1.806660680719770795e+01 2.375488281250000000e-01
-1.790297849066645952e+01 -1.818064542800760108e+01 -1.806551626041404290e+01 2.377929687500000000e-01
-1.790263113712943976e+01 -1.817993513243983017e+01 -1.806504652653284282e+01 2.380371093750000000e-01
-1.790244162092707825e+01 -1.817977684415100015e+01 -1.806383138227485574e+01 2.382812500000000000e-01
-1.790213101177393540e+01 -1.817949250269030159e+01 -1.806342331631317677e+01 2.385253906250000000e-01
-1.790189460971619440e+01 -1.817938254977065071e+01 -1.806290292162270106e+01 2.387695312500000000e-01
-1.790166386821419309e+01 -1.817813046682530143e+01 -1.806168550383727123e+01 2.390136718750000000e-01
-1.790161941881517293e+01 -1.817499211022139249e+01 -1.806166757717263849e+01 2.392578125000000000e-01
-1.790103030694639585e+01 -1.817485480883052418e+01 -1.805978305168621745e+01 2.395019531250000000e-01
-1.790072767586329050e+01 -1.817260238391391169e+01 -1.805963908567659360e+01 2.397460937500000000e-01
-1.789964995577290097e+01 -1.817176612739101316e+01 -1.805888695867268012e+01 2.399902343750000000e-01
-1.789883894305317469e+01 -1.816914079528471149e+01 -1.805882885968463114e+01 2.402343750000000000e-01
-1.789848173511135343e+01 -1.816859569583266065e+01 -1.805852213162790676e+01 2.404785156250000000e-01
-1.789488051915106936e+01 -1.816857695756485569e+01 -1.805783411494830304e+01 2.407226562500000000e-01
-1.789301852972483786e+01 -1.816737293681186216e+01 -1.805719037440719177e+01 2.409667968750000000e-01
-1.789157298478075475e+01 -1.816727605484958374e+01 -1.805637678087171949e+01 2.412109375000000000e-01
-1.789133752623879303e+01 -1.816652672687867565e+01 -1.805598902705930442e+01 2.414550781250000000e-01
-1.789068096023230936e+01 -1.816522711193007567e+01 -1.805586443006234987e+01 2.416992187500000000e-01
-1.789042470628125514e+01 -1.816517896408097954e+01 -1.805533212385989827e+01 2.419433593750000000e-01
-1.789038465766052610e+01 -1.816454944136732408e+01 -1.805480810449100915e+01 2.421875000000000000e-01
-1.788992309771781564e+01 -1.816367009822006651e+01 -1.805445728860447119e+01 2.424316406250000000e-01
-1.788990526522222169e+01 -1.816317743771217508e+01 -1.805409619839619850e+01 2.426757812500000000e-01
-1.788927535539599845e+01 -1.816288155443931629e+01 -1.805233653964672058e+01 2.429199218750000000e-01
-1.788877776245536921e+01 -1.816242675100724213e+01 -1.805212454809413458e+01 2.431640625000000000e-01
-1.788831040730026345e+01 -1.816190384960539461e+01 -1.805188451498776203e+01 2.434082031250000000e-01
-1.788792523064598683e+01 -1.816104827618715944e+01 -1.805173161421130246e+01 2.436523437500000000e-01
-1.788678891750235067e+01 -1.816039902905274062e+01 -1.805129204260229159e+01 2.438964843750000000e-01
-1.788642444845578083e+01 -1.815988125520197016e+01 -1.804944265734507880e+01 2.441406250000000000e-01
-1.788537064023879353e+01 -1.815717639899849090e+01 -1.804667303830834157e+01 2.443847656250000000e-01
-1.788487422557860995e+01 -1.815669000254480991e+01 -1.804650656960668087e+01 2.446289062500000000e-01
-1.788080447877890933e+01 -1.815465042984575561e+01 -1.804544756616447287e+01 2.448730468750000000e-01
-1.788001387490606220e+01 -1.815224793928556934e+01 -1.804523501196513280e+01 2.451171875000000000e-01
-1.787981920174056683e+01 -1.815135919818182231e+01 -1.804514246733678107e+01 2.453613281250000000e-01
-1.787951743384517300e+01 -1.815097133555869746e+01 -1.804308657654538095e+01 2.456054687500000000e-01
-1.787785072759609406e+01 -1.815066658842865621e+01 -1.804270186489297956e+01 2.458496093750000000e-01
-1.787708122120109167e+01 -1.815008676077833627e+01 -1.804266240426569823e+01 2.460937500000000000e-01
-1.787694289731138042e+01 -1.814883032142708430e+01 -1.804229323615892966e+01 2.463378906250000000e-01
-1.787607273043380474e+01 -1.814879355004547534e+01 -1.804227717143222876e+01 2.465820312500000000e-01
-1.787520807114542620e+01 -1.814612792954907050e+01 -1.804182469206310202e+01 2.468261718750000000e-01
-1.787371444917966201e+01 -1.814550339169482385e+01 -1.804075006591761010e+01 2.470703125000000000e-01
-1.787355244463112314e+01 -1.814543364999154917e+01 -1.804062706693349227e+01 2.473144531250000000e-01
-1.787329347748730513e+01 -1.814427335240029038e+01 -1.804057809101067988e+01 2.475585937500000000e-01
-1.787201956763699329e+01 -1.814373068247626719e+01 -1.803991239986113015e+01 2.478027343750000000e-01
-1.787164902137859102e+01 -1.814329473437838658e+01 -1.803978795001089352e+01 2.480468750000000000e-01
-1.787156396038863093e+01 -1.814282818396186769e+01 -1.803773769245390568e+01 2.482910156250000000e-01
-1.787132059656310901e+01 -1.814276860160886073e+01 -1.803770623793397831e+01 2.485351562500000000e-01
-1.787109931370805072e+01 -1.814255418994818925e+01 -1.803754573986146781e+01 2.487792968750000000e-01
-1.787104289967863835e+01 -1.814227270132619907e+01 -1.803727622159149746e+01 2.490234375000000000e-01
-1.787062276978687336e+01 -1.814214380338967558e+01 -1.803647256590169334e+01 2.492675781250000000e-01
-1.786733935021973352e+01 -1.814206472414569760e+01 -1.803646861889749076e+01 2.495117187500000000e-01
-1.786611251575204307e+01 -1.814185755421151924e+01 -1.803599674443313461e+01 2.497558593750000000e-01
-1.786541933760031498e+01 -1.814168669604534756e+01 -1.803596270038441673e+01 2.500000000000000000e-01
-1.786526477227924303e+01 -1.814163365574201592e+01 -1.803483349143677472e+01 2.502441406250000000e-01
-1.786522775962873766e+01 -1.814079872391266335e+01 -1.803466038247036707e+01 2.504882812500000000e-01
-1.786480235740376088e+01 -1.813951620343728521e+01 -1.803430032413752571e+01 2.507324218750000000e-01
-1.786458966851591157e+01 -1.813940909562048631e+01 -1.803402481460835460e+01 2.509765625000000000e-01
-1.786294786879288310e+01 -1.813851076193005696e+01 -1.803346856337395820e+01 2.512207031250000000e-01
-1.786250537118506898e+01 -1.813784842836336964e+01 -1.803311102041761060e+01 2.514648437500000000e-01
-1.786212610274425217e+01 -1.813728473050532486e+01 -1.803280479200730824e+01 2.517089843750000000e-01
-1.786076691101327896e+01 -1.813683143325516411e+01 -1.803269690305010187e+01 2.519531250000000000e-01
-1.786054747361364292e+01 -1.813664466266372699e+01 -1.803257264780294378e+01 2.521972656250000000e-01
-1.785609665664019730e+01 -1.813233927892365216e+01 -1.803219144662518758e+01 2.524414062500000000e-01
-1.785231376415126547e+01 -1.813183085732045186e+01 -1.803129407069310730e+01 2.526855468750000000e-01
-1.784978726758436096e+01 -1.813160359882683537e+01 -1.803022305726489805e+01 2.529296875000000000e-01
-1.784601034845268686e+01 -1.813047009359597794e+01 -1.802995132989134319e+01 2.531738281250000000e-01
-1.784536185979710154e+01 -1.813015984955172399e+01 -1.802930171793359904e+01 2.534179687500000000e-01
-1.784510887420675473e+01 -1.812923362986959575e+01 -1.802925966095841304e+01 2.536621093750000000e-01
-1.784498081596360919e+01 -1.812847548367082240e+01 -1.802913401256805059e+01 2.539062500000000000e-01
-1.784439479061778400e+01 -1.812819476433773502e+01 -1.802720884174926042e+01 2.541503906250000000e-01
-1.784325102113226791e+01 -1.812758614922600842e+01 -1.802611177823600030e+01 2.543945312500000000e-01
-1.784281758679699692e+01 -1.812726972761494437e+01 -1.802607150127048641e+01 2.546386718750000000e-01
-1.784146943822386433e+01 -1.812685023128154782e+01 -1.802563222800028697e+01 2.548828125000000000e-01
-1.784033267938616163e+01 -1.812645723484000371e+01 -1.802344450055955605e+01 2.551269531250000000e-01
-1.783913870642691890e+01 -1.812397910650640753e+01 -1.802319687039915053e+01 2.553710937500000000e-01
-1.783844347774378392e+01 -1.812319866493993814e+01 -1.802233875866259538e+01 2.556152343750000000e-01
-1.783773466093359161e+01 -1.812294643225017055e+01 -1.802161682064537374e+01 2.558593750000000000e-01
-1.783576411822081553e+01 -1.812065477468543762e+01 -1.802113486430260991e+01 2.561035156250000000e-01
-1.783441687017623423e+01 -1.812060807558226472e+01 -1.802079657463373863e+01 2.563476562500000000e-01
-1.783386473944162631e+01 -1.811987739582131240e+01 -1.802072377853587426e+01 2.565917968750000000e-01
-1.783368299575736415e+01 -1.811920057971384779e+01 -1.802071878303814856e+01 2.568359375000000000e-01
-1.783291718584634467e+01 -1.811744009974175285e+01 -1.802012402788432155e+01 2.570800781250000000e-01
-1.783234459540170036e+01 -1.811458608810196225e+01 -1.801930156730658084e+01 2.573242187500000000e-01
-1.783140030358207184e+01 -1.811384922004094022e+01 -1.801895827134789485e+01 2.575683593750000000e-01
-1.783132601190759203e+01 -1.811266966849004945e+01 -1.801845429104611185e+01 2.578125000000000000e-01
-1.783094370784486316e+01 -1.811220285832121490e+01 -1.801828042953174247e+01 2.580566406250000000e-01
-1.782932563563187500e+01 -1.811203039442978024e+01 -1.801682303384004413e+01 2.583007812500000000e-01
-1.782919159784166752e+01 -1.811199486281086024e+01 -1.801499373638377577e+01 2.585449218750000000e-01
-1.782809543985652212e+01 -1.811180925646385376e+01 -1.801457403677551383e+01 2.587890625000000000e-01
-1.782784138574371369e+01 -1.811143192243478239e+01 -1.801443507779164577e+01 2.590332031250000000e-01
-1.782708048211708274e+01 -1.811101110030370975e+01 -1.801396927926323244e+01 2.592773437500000000e-01
-1.782637074075697114e+01 -1.810981009260150998e+01 -1.801358250743894374e+01 2.595214843750000000e-01
-1.782636863457512533e+01 -1.810965370118648110e+01 -1.801283263478389429e+01 2.597656250000000000e-01
-1.782588051019652298e+01 -1.810901365487038461e+01 -1.801070416049730127e+01 2.600097656250000000e-01
-1.782243290286601933e+01 -1.810891040890646408e+01 -1.801028372583312986e+01 2.602539062500000000e-01
-1.782240569136311947e+01 -1.810758131021894712e+01 -1.801015668272639303e+01 2.604980468750000000e-01
-1.782216650268461677e+01 -1.810754789774805573e+01 -1.800987229651868660e+01 2.607421875000000000e-01
-1.782144925573829042e+01 -1.810731740723296568e+01 -1.800986982206256926e+01 2.609863281250000000e-01
-1.782090370829045156e+01 -1.810722402957498289e+01 -1.800975292977755515e+01 2.612304687500000000e-01
-1.782067814905041914e+01 -1.810707642643077975e+01 -1.800882730107865370e+01 2.614746093750000000e-01
-1.781845548093527754e+01 -1.810616211374680518e+01 -1.800850286771650843e+01 2.617187500000000000e-01
-1.781833957047876993e+01 -1.810588432178580831e+01 -1.800547711886108715e+01 2.619628906250000000e-01
-1.781762711272790156e+01 -1.810506550558987726e+01 -1.800535000145664100e+01 2.622070312500000000e-01
-1.781735953478604628e+01 -1.810449591225319566e+01 -1.800505517798069022e+01 2.624511718750000000e-01
-1.781724924031033197e+01 -1.810448739695622677e+01 -1.800478191876521095e+01 2.626953125000000000e-01
-1.781720623135359460e+01 -1.810412114842029396e+01 -1.800417593433451557e+01 2.629394531250000000e-01
-1.781565103308840747e+01 -1.810358791592152272e+01 -1.800300428479602743e+01 2.631835937500000000e-01
-1.781415599516890325e+01 -1.810271354548762446e+01 -1.800097676180888229e+01 2.634277343750000000e-01
-1.781357701764637724e+01 -1.810199927706940670e+01 -1.799986369276232168e+01 2.636718750000000000e-01
-1.781353888548110120e+01 -1.810149118407414903e+01 -1.799978350044988673e+01 2.639160156250000000e-01
-1.781037203606043917e+01 -1.810101427960718112e+01 -1.799870924170783937e+01 2.641601562500000000e-01
-1.780991520464737121e+01 -1.810068030267145289e+01 -1.799681164756113816e+01 2.644042968750000000e-01
-1.780911632004717049e+01 -1.810052638288037130e+01 -1.799621678914683542e+01 2.646484375000000000e-01
-1.780672838941438130e+01 -1.809957657093601924e+01 -1.799594936454578686e+01 2.648925781250000000e-01
-1.780651287702933416e+01 -1.809916969686046073e+01 -1.799523814371064390e+01 2.651367187500000000e-01
-1.780580360553192421e+01 -1.809855477963731829e+01 -1.799460197991057342e+01 2.653808593750000000e-01
-1.780517320265121839e+01 -1.809647214108697710e+01 -1.799428196148477710e+01 2.656250000000000000e-01
-1.780478100878026737e+01 -1.809605743369417041e+01 -1.799397070494947926e+01 2.658691406250000000e-01
-1.780442393091737685e+01 -1.809600771550385545e+01 -1.799247181116896854e+01 2.661132812500000000e-01
-1.780340531777297741e+01 -1.809546376186397865e+01 -1.799224899884132967e+01 2.663574218750000000e-01
-1.780138519085284443e+01 -1.809427892600706045e+01 -1.799213523911032553e+01 2.666015625000000000e-01
-1.780123687318683068e+01 -1.809409906468206941e+01 -1.799201197409270137e+01 2.668457031250000000e-01
-1.780003994212152563e+01 -1.809305836673788193e+01 -1.799196149055930860e+01 2.670898437500000000e-01
-1.779983413530807468e+01 -1.809256877719966639e+01 -1.799171871240512743e+01 2.673339843750000000e-01
-1.779792536368550770e+01 -1.809243335352434556e+01 -1.799156406276533460e+01 2.675781250000000000e-01
-1.779739230623828661e+01 -1.809223536343116479e+01 -1.799113354197720938e+01 2.678222656250000000e-01
-1.779694136242929758e+01 -1.809133276702384308e+01 -1.799112573068995502e+01 2.680664062500000000e-01
-1.779600963724505291e+01 -1.809124755389261452e+01 -1.799099762896108956e+01 2.683105468750000000e-01
-1.779588845185872259e+01 -1.808973684566070972e+01 -1.799095467812512794e+01 2.685546875000000000e-01
-1.779537971563829402e+01 -1.808913206708871968e+01 -1.799091134502210920e+01 2.687988281250000000e-01
-1.779515720785646948e+01 -1.808852571636898432e+01 -1.799018080018040777e+01 2.690429687500000000e-01
-1.779511851703929182e+01 -1.808786707641069924e+01 -1.799007491332065456e+01 2.692871093750000000e-01
-1.779303286758069902e+01 -1.808680107193720943e+01 -1.798932806839137299e+01 2.695312500000000000e-01
-1.779217171901068895e+01 -1.808664552123974545e+01 -1.798930538113961930e+01 2.697753906250000000e-01
-1.779070642674588854e+01 -1.808539138733075902e+01 -1.798859492084853429e+01 2.700195312500000000e-01
-1.779009299445594650e+01 -1.808422058546698707e+01 -1.798752151108000419e+01 2.702636718750000000e-01
-1.778852947846226940e+01 -1.808366522604405802e+01 -1.798732088290120146e+01 2.705078125000000000e-01
-1.778770458288435208e+01 -1.808318757822198108e+01 -1.798535050042864825e+01 2.707519531250000000e-01
-1.778683962358878290e+01 -1.808193359113610654e+01 -1.798372347378507285e+01 2.709960937500000000e-01
-1.778563065431773893e+01 -1.808185255239613198e+01 -1.798329009780284693e+01 2.712402343750000000e-01
-1.778524298299405260e+01 -1.808054691057005314e+01 -1.798305296971687639e+01 2.714843750000000000e-01
-1.778422767280028793e+01 -1.807998718794449999e+01 -1.798229602826560836e+01 2.717285156250000000e-01
-1.778387664290734094e+01 -1.807962950586873419e+01 -1.798096870470557462e+01 2.719726562500000000e-01
-1.778189250005307187e+01 -1.807882414339771060e+01 -1.797994063915784224e+01 2.722167968750000000e-01
-1.778021709311580523e+01 -1.807609508056265568e+01 -1.797992656788011345e+01 2.724609375000000000e-01
-1.777924473538834604e+01 -1.807517183340952727e+01 -1.797941879970376178e+01 2.727050781250000000e-01
-1.777913333071684931e+01 -1.807516395496009309e+01 -1.797880403985966069e+01 2.729492187500000000e-01
-1.777892251548845337e+01 -1.807479470535485433e+01 -1.797793591618941278e+01 2.731933593750000000e-01
-1.777843904177466783e+01 -1.807447263331056320e+01 -1.797620084429786047e+01 2.734375000000000000e-01
-1.777760982436725357e+01 -1.807373496809103486e+01 -1.797405316532943331e+01 2.736816406250000000e-01
-1.777737630016068593e+01 -1.807344364474269582e+01 -1.797378775039490861e+01 2.739257812500000000e-01
-1.777437470268283448e+01 -1.807322006189577124e+01 -1.797327344027514684e+01 2.741699218750000000e-01
-1.777368863402232435e+01 -1.807307994269433848e+01 -1.797318427091285997e+01 2.744140625000000000e-01
-1.777329807123137329e+01 -1.807272971632175285e+01 -1.797205472070442767e+01 2.746582031250000000e-01
-1.777291814390240887e+01 -1.807261087243226427e+01 -1.797175998133084818e+01 2.749023437500000000e-01
-1.777257417717122934e+01 -1.807247507222295013e+01 -1.797166147240077194e+01 2.751464843750000000e-01
-1.777158964088397042e+01 -1.807132171681815080e+01 -1.797162478484828796e+01 2.753906250000000000e-01
-1.777091581341291615e+01 -1.806985983450097777e+01 -1.797090545023654329e+01 2.756347656250000000e-01
-1.777081269766790328e+01 -1.806893273282643975e+01 -1.797078099413651486e+01 2.758789062500000000e-01
-1.776964646508762868e+01 -1.806787722680618913e+01 -1.797024188983416337e+01 2.761230468750000000e-01
-1.776961255723229627e+01 -1.806771441706146319e+01 -1.797016408413034938e+01 2.763671875000000000e-01
-1.776910442641242582e+01 -1.806770595939362778e+01 -1.796988816074861006e+01 2.766113281250000000e-01
-1.776881303256014277e+01 -1.806763152077392220e+01 -1.796861083852770946e+01 2.768554687500000000e-01
-1.776834349586705031e+01 -1.806690111427401391e+01 -1.796791402566215368e+01 2.770996093750000000e-01
-1.776707190179823925e+01 -1.806661450763962407e+01 -1.796757023524945041e+01 2.773437500000000000e-01
-1.776662655979601624e+01 -1.806645060386426493e+01 -1.796755654024230964e+01 2.775878906250000000e-01
-1.776641674159943207e+01 -1.806604825730427777e+01 -1.796735862564551667e+01 2.778320312500000000e-01
-1.776436345364316338e+01 -1.806534233438932446e+01 -1.796690058784595578e+01 2.780761718750000000e-01
-1.776433797672602211e+01 -1.806490409812910514e+01 -1.796682490701343937e+01 2.783203125000000000e-01
-1.776398460827158488e+01 -1.806473546613050019e+01 -1.796626730165123220e+01 2.785644531250000000e-01
-1.776278732308081842e+01 -1.806472948506905496e+01 -1.796617455284152243e+01 2.788085937500000000e-01
-1.776249846089395490e+01 -1.806428159315181858e+01 -1.796611369898103661e+01 2.790527343750000000e-01
-1.776228690551623401e+01 -1.806388425480475490e+01 -1.796558952688337740e+01 2.792968750000000000e-01
-1.776224434503687988e+01 -1.806283970052578525e+01 -1.796452707932471071e+01 2.795410156250000000e-01
-1.776166079851068602e+01 -1.806280047977845982e+01 -1.796360577619749677e+01 2.797851562500000000e-01
-1.776068374294146324e+01 -1.806223060868819275e+01 -1.796356110144493456e+01 2.800292968750000000e-01
-1.776049215838566653e+01 -1.806208909919250516e+01 -1.796295693764686874e+01 2.802734375000000000e-01
-1.775966283503120380e+01 -1.806140680704466916e+01 -1.796276470634947131e+01 2.805175781250000000e-01
-1.775838713805832114e+01 -1.806113619555226180e+01 -1.796269879011149229e+01 2.807617187500000000e-01
-1.775796973780263954e+01 -1.805925798237906221e+01 -1.796227857592838717e+01 2.810058593750000000e-01
-1.775604887880762206e+01 -1.805901752930970616e+01 -1.796221135639065736e+01 2.812500000000000000e-01
-1.775538309683590654e+01 -1.805826996169022536e+01 -1.796218226131417950e+01 2.814941406250000000e-01
-1.775507195873092314e+01 -1.805824242075298258e+01 -1.796190372170316607e+01 2.817382812500000000e-01
-1.775385619348053012e+01 -1.805805114060937910e+01 -1.796146183715832478e+01 2.819824218750000000e-01
-1.775382273903041153e+01 -1.805777424707487455e+01 -1.796138170722998595e+01 2.822265625000000000e-01
-1.775340259691553868e+01 -1.805758253284330550e+01 -1.796056392685162351e+01 2.824707031250000000e-01
-1.775244123026338272e+01 -1.805737220395306508e+01 -1.795964269061398610e+01 2.827148437500000000e-01
-1.775232638240184357e+01 -1.805682170771729034e+01 -1.795959435268138193e+01 2.829589843750000000e-01
-1.775209999661580440e+01 -1.805652981036461568e+01 -1.795956987383604542e+01 2.832031250000000000e-01
-1.775169637618547824e+01 -1.805631792294922633e+01 -1.795924996852796340e+01 2.834472656250000000e-01
-1.775156751721241122e+01 -1.805596646538051786e+01 -1.795893791496823155e+01 2.836914062500000000e-01
-1.775077473130504302e+01 -1.805547225410522216e+01 -1.795842179462147925e+01 2.839355468750000000e-01
-1.774995647953964095e+01 -1.805534078634288875e+01 -1.795667011405669200e+01 2.841796875000000000e-01
-1.774619354695870399e+01 -1.805530752018797003e+01 -1.795660262596538459e+01 2.844238281250000000e-01
-1.774591487615385788e+01 -1.805505986774456062e+01 -1.795651361827740899e+01 2.846679687500000000e-01
-1.774499152741277186e+01 -1.805371370706158629e+01 -1.795619863601518063e+01 2.849121093750000000e-01
-1.774474155532581321e+01 -1.805319666957530700e+01 -1.795516861584010471e+01 2.851562500000000000e-01
-1.774439339839778995e+01 -1.805204606988518634e+01 -1.795453172103149697e+01 2.854003906250000000e-01
-1.774315787144612599e+01 -1.805080184368891949e+01 -1.795390924213205963e+01 2.856445312500000000e-01
-1.774295668555794947e+01 -1.805035323792771251e+01 -1.795180932374940497e+01 2.858886718750000000e-01
-1.774258879951934631e+01 -1.804967229515909466e+01 -1.795119717441034268e+01 2.861328125000000000e-01
-1.774147813745635460e+01 -1.804958123941060322e+01 -1.795089401990632538e+01 2.863769531250000000e-01
-1.774102492172900369e+01 -1.804907967122607459e+01 -1.794997203321499057e+01 2.866210937500000000e-01
-1.774055157451702414e+01 -1.804890643954489704e+01 -1.794956426417986250e+01 2.868652343750000000e-01
-1.774040936301829063e+01 -1.804875148199304036e+01 -1.794891557277862404e+01 2.871093750000000000e-01
-1.773851648223797284e+01 -1.804872718741425430e+01 -1.794866535516914041e+01 2.873535156250000000e-01
-1.773757300175066121e+01 -1.804861227871323948e+01 -1.794864704395524413e+01 2.875976562500000000e-01
-1.773670710878697321e+01 -1.804846339335297145e+01 -1.794823345196700259e+01 2.878417968750000000e-01
-1.773669055070173783e+01 -1.804754936130014187e+01 -1.794636646514495837e+01 2.880859375000000000e-01
-1.773639792080732036e+01 -1.804624411745581369e+01 -1.794627639476472325e+01 2.883300781250000000e-01
-1.773573918744048683e+01 -1.804556706867033355e+01 -1.794594131697673589e+01 2.885742187500000000e-01
-1.773458146677004166e+01 -1.804549641247772840e+01 -1.794532057890069510e+01 2.888183593750000000e-01
-1.773452289765487322e+01 -1.804520844992461548e+01 -1.794414918101266565e+01 2.890625000000000000e-01
-1.773391604483533612e+01 -1.804487265928133510e+01 -1.794244472842882487e+01 2.893066406250000000e-01
-1.773355950254464375e+01 -1.804415124523412928e+01 -1.794228474042150978e+01 2.895507812500000000e-01
-1.773314786575981117e+01 -1.804349201254993673e+01 -1.794173914201267905e+01 2.897949218750000000e-01
-1.773305349213707061e+01 -1.804336832306680094e+01 -1.794129340287716090e+01 2.900390625000000000e-01
-1.773298031469730418e+01 -1.804260161026819986e+01 -1.794118617331222865e+01 2.902832031250000000e-01
-1.773278187983714105e+01 -1.804225140772037861e+01 -1.794076016791551709e+01 2.905273437500000000e-01
-1.772823503092845954e+01 -1.804166977631209079e+01 -1.794070819626304569e+01 2.907714843750000000e-01
-1.772681908916903026e+01 -1.804086693424726207e+01 -1.794050247586426394e+01 2.910156250000000000e-01
-1.772497641918173628e+01 -1.803984981794780396e+01 -1.794038199463473049e+01 2.912597656250000000e-01
-1.772474842943672257e+01 -1.803863211163772107e+01 -1.793864970106776724e+01 2.915039062500000000e-01
-1.772421667391949995e+01 -1.803812432090268203e+01 -1.793853935085482831e+01 2.917480468750000000e-01
-1.772416709965327186e+01 -1.803773244156807110e+01 -1.793795127712523652e+01 2.919921875000000000e-01
-1.772394858107533366e+01 -1.803753402590675137e+01 -1.793758102430667734e+01 2.922363281250000000e-01
-1.772323091856191724e+01 -1.803684766312091270e+01 -1.793727367885357893e+01 2.924804687500000000e-01
-1.772269083394267142e+01 -1.803482731464071520e+01 -1.793705862156648578e+01 2.927246093750000000e-01
-1.772263625398874254e+01 -1.803308087727176101e+01 -1.793592037391349692e+01 2.929687500000000000e-01
-1.772255769935482661e+01 -1.803200043342896564e+01 -1.793399242233897084e+01 2.932128906250000000e-01
-1.772172841745543437e+01 -1.803127713551911881e+01 -1.793176984968005172e+01 2.934570312500000000e-01
-1.772097410013666163e+01 -1.803072302301628227e+01 -1.793166837051642304e+01 2.937011718750000000e-01
-1.771955428700080759e+01 -1.803027358755529264e+01 -1.793127736479102197e+01 2.939453125000000000e-01
-1.771891841849990712e+01 -1.803006260568085040e+01 -1.793127074033542456e+01 2.941894531250000000e-01
-1.771846730430782202e+01 -1.803005141085808916e+01 -1.793036034174991045e+01 2.944335937500000000e-01
-1.771830485756000328e+01 -1.802961972653841016e+01 -1.793031461082948397e+01 2.946777343750000000e-01
-1.771630498986588265e+01 -1.802902041332693628e+01 -1.793003428214854011e+01 2.949218750000000000e-01
-1.771572507154844445e+01 -1.802785503853536397e+01 -1.792893123792546817e+01 2.951660156250000000e-01
-1.771513698731621034e+01 -1.802783764851709947e+01 -1.792874243964937975e+01 2.954101562500000000e-01
-1.771480270174278004e+01 -1.802659748967235842e+01 -1.792825958978237111e+01 2.956542968750000000e-01
-1.771214841318890976e+01 -1.802577497182683786e+01 -1.792815687424729276e+01 2.958984375000000000e-01
-1.771150872218687411e+01 -1.802450851563364864e+01 -1.792793674092909839e+01 2.961425781250000000e-01
-1.770923059730473170e+01 -1.802177740876338063e+01 -1.792722156270411205e+01 2.963867187500000000e-01
-1.770805710671706734e+01 -1.802130683403978040e+01 -1.792705009590049414e+01 2.966308593750000000e-01
-1.770761623502975368e+01 -1.802120259601096208e+01 -1.792695104654609750e+01 2.968750000000000000e-01
-1.770560385093238764e+01 -1.802095520460524725e+01 -1.792647995092133684e+01 2.971191406250000000e-01
-1.770514997329325624e+01 -1.802022164682442806e+01 -1.792567482676430402e+01 2.973632812500000000e-01
-1.770364257490109594e+01 -1.801979015915403082e+01 -1.792519344754278166e+01 2.976074218750000000e-01
-1.770278981818741926e+01 -1.801963487049365042e+01 -1.792503996400672150e+01 2.978515625000000000e-01
-1.770274834242539796e+01 -1.801926601866410849e+01 -1.792458781105947807e+01 2.980957031250000000e-01
-1.770238310532618797e+01 -1.801923949252400448e+01 -1.792334857692474515e+01 2.983398437500000000e-01
-1.770227845451379878e+01 -1.801920280881169134e+01 -1.792324948458315603e+01 2.985839843750000000e-01
-1.770091430661884857e+01 -1.801906574534914540e+01 -1.792324149118342547e+01 2.988281250000000000e-01
-1.769979375397500831e+01 -1.801685359407012044e+01 -1.792307594144102367e+01 2.990722656250000000e-01
-1.769901658267235334e+01 -1.801661572613428675e+01 -1.792271737021236788e+01 2.993164062500000000e-01
-1.769865151133583225e+01 -1.801511307807481188e+01 -1.792212713248121148e+01 2.995605468750000000e-01
-1.769765839892232862e+01 -1.801428705209984571e+01 -1.792112957337865353e+01 2.998046875000000000e-01
-1.769713402054772899e+01 -1.801404622378516507e+01 -1.792075389557530585e+01 3.000488281250000000e-01
-1.769686761257467822e+01 -1.801375166359126467e+01 -1.791958414101808472e+01 3.002929687500000000e-01
-1.769572921719356629e+01 -1.801358531604909174e+01 -1.791915981864810092e+01 3.005371093750000000e-01
-1.769555413320436443e+01 -1.801352206880526197e+01 -1.791899011876639491e+01 3.007812500000000000e-01
-1.769491036197183220e+01 -1.801302197923172344e+01 -1.791738890978527721e+01 3.010253906250000000e-01
-1.769414809426544721e+01 -1.801163152798670453e+01 -1.791724058995088242e+01 3.012695312500000000e-01
-1.769374006114045628e+01 -1.801106404439498121e+01 -1.791593453631392308e+01 3.015136718750000000e-01
-1.769180788658895409e+01 -1.801096922682596002e+01 -1.791585689001762560e+01 3.017578125000000000e-01
-1.769057821570107691e+01 -1.801082196205422647e+01 -1.791507340045674823e+01 3.020019531250000000e-01
-1.769053138355812038e+01 -1.800979061110122004e+01 -1.791483101711139625e+01 3.022460937500000000e-01
-1.769023522720829433e+01 -1.800948447147909093e+01 -1.791436692354067262e+01 3.024902343750000000e-01
-1.768983032938682598e+01 -1.800906008876281916e+01 -1.791385093564094788e+01 3.027343750000000000e-01
-1.768867511490974920e+01 -1.800902724234043362e+01 -1.791328377557739771e+01 3.029785156250000000e-01
-1.768860385221637799e+01 -1.800893667562803202e+01 -1.791323906976904468e+01 3.032226562500000000e-01
-1.768749343380833849e+01 -1.800888225584123248e+01 -1.791283431131871140e+01 3.034667968750000000e-01
-1.768618702291275468e+01 -1.800885337935843111e+01 -1.791158209042411897e+01 3.037109375000000000e-01
-1.768587906582913405e+01 -1.800871945062409196e+01 -1.791143764646803405e+01 3.039550781250000000e-01
-1.768418214553193479e+01 -1.800860479722361873e+01 -1.791121724139100380e+01 3.041992187500000000e-01
-1.768294814181731667e+01 -1.800552513873509497e+01 -1.791085179530384508e+01 3.044433593750000000e-01
-1.768217793460606302e+01 -1.800373947145336118e+01 -1.791056537491999734e+01 3.046875000000000000e-01
-1.768187616094645875e+01 -1.800359512267013429e+01 -1.790921008533125303e+01 3.049316406250000000e-01
-1.768154410275231925e+01 -1.800319169247694617e+01 -1.790686814482993583e+01 3.051757812500000000e-01
-1.768001795437712431e+01 -1.800303242949280502e+01 -1.790640320461415769e+01 3.054199218750000000e-01
-1.768000830669926415e+01 -1.800286993041198613e+01 -1.790611268175419468e+01 3.056640625000000000e-01
-1.767988388851888359e+01 -1.800011910618537669e+01 -1.790609754822714095e+01 3.059082031250000000e-01
-1.767871048488122199e+01 -1.799979498788986021e+01 -1.790549213243917492e+01 3.061523437500000000e-01
-1.767847220005447539e+01 -1.799961082883031338e+01 -1.790508373403615394e+01 3.063964843750000000e-01
-1.767796584505476076e+01 -1.799957373038258268e+01 -1.790486569500474090e+01 3.066406250000000000e-01
-1.767631070295290385e+01 -1.799918586199954262e+01 -1.790446225900705457e+01 3.068847656250000000e-01
-1.767591642825836828e+01 -1.799870397979141146e+01 -1.790290954609478646e+01 3.071289062500000000e-01
-1.767527919298695949e+01 -1.799866816215044096e+01 -1.790260561693587249e+01 3.073730468750000000e-01
-1.767508854616434277e+01 -1.799823704667526769e+01 -1.790255063160266502e+01 3.076171875000000000e-01
-1.767451233930527721e+01 -1.799796345312547174e+01 -1.790209579281974683e+01 3.078613281250000000e-01
-1.767344989829333457e+01 -1.799686759271487446e+01 -1.790113239175530779e+01 3.081054687500000000e-01
-1.767304238407708894e+01 -1.799615467284575132e+01 -1.790087225374223934e+01 3.083496093750000000e-01
-1.767252610606183083e+01 -1.799400549358178836e+01 -1.790007605780938960e+01 3.085937500000000000e-01
-1.767217947536843425e+01 -1.799314369984812245e+01 -1.790005007821793725e+01 3.088378906250000000e-01
-1.767052022119934307e+01 -1.799154503487162060e+01 -1.789994784500661851e+01 3.090820312500000000e-01
-1.767020430456734204e+01 -1.799149703610554241e+01 -1.789984936405319971e+01 3.093261718750000000e-01
-1.766955758095669538e+01 -1.799110894171825237e+01 -1.789969910014427867e+01 3.095703125000000000e-01
-1.766803532570303048e+01 -1.799088389081030215e+01 -1.789969062315610770e+01 3.098144531250000000e-01
-1.766783923324234351e+01 -1.799059042789377472e+01 -1.789552182003789582e+01 3.100585937500000000e-01
-1.766569051343853758e+01 -1.799015860793669574e+01 -1.789550323540066756e+01 3.103027343750000000e-01
-1.766510558702464451e+01 -1.798944422707204183e+01 -1.789347681025054371e+01 3.105468750000000000e-01
-1.766439181877623810e+01 -1.798854397796164406e+01 -1.789298607520789375e+01 3.107910156250000000e-01
-1.766408960181617616e+01 -1.798802632349057262e+01 -1.789194698726128152e+01 3.110351562500000000e-01
-1.766318277439802031e+01 -1.798800505971284736e+01 -1.789189723896520334e+01 3.112792968750000000e-01
-1.766046645001826221e+01 -1.798643360298545346e+01 -1.789144244090239155e+01 3.115234375000000000e-01
-1.766002635129774490e+01 -1.798485718132274513e+01 -1.788957363933822364e+01 3.117675781250000000e-01
-1.765934449030783782e+01 -1.798362205705088357e+01 -1.788860511141450971e+01 3.120117187500000000e-01
-1.765916140930155009e+01 -1.798316658653592626e+01 -1.788834180570236043e+01 3.122558593750000000e-01
-1.765811266698196036e+01 -1.798171787884150064e+01 -1.788751187685645760e+01 3.125000000000000000e-01
-1.765741027023895171e+01 -1.798142061139197878e+01 -1.788630200894717603e+01 3.127441406250000000e-01
-1.765575613493238194e+01 -1.798113845855877102e+01 -1.788541917554919536e+01 3.129882812500000000e-01
-1.765554232766490372e+01 -1.797778042141360544e+01 -1.788497407139339757e+01 3.132324218750000000e-01
-1.765521702445234098e+01 -1.797765832558063437e+01 -1.788486194870865731e+01 3.134765625000000000e-01
-1.765395943444170612e+01 -1.797737622137552194e+01 -1.788484475821637076e+01 3.137207031250000000e-01
-1.765168943303153881e+01 -1.797663976905505478e+01 -1.788388830265402518e+01 3.139648437500000000e-01
-1.765105717428853183e+01 -1.797648226952345496e+01 -1.788386442075099225e+01 3.142089843750000000e-01
-1.764986979077999152e+01 -1.797621556626717521e+01 -1.788302461256540354e+01 3.144531250000000000e-01
-1.764978975170635067e+01 -1.797607518872563759e+01 -1.788178929122151928e+01 3.146972656250000000e-01
-1.764978207266814181e+01 -1.797535750474381899e+01 -1.788058366642100339e+01 3.149414062500000000e-01
-1.764967943691623020e+01 -1.797531237287225636e+01 -1.788054487225111799e+01 3.151855468750000000e-01
-1.764966702158536904e+01 -1.797433864928746416e+01 -1.787909555712984044e+01 3.154296875000000000e-01
-1.764858481364308673e+01 -1.797348534894693373e+01 -1.787907790543952302e+01 3.156738281250000000e-01
-1.764742050762260916e+01 -1.797322156244269920e+01 -1.787880162782500904e+01 3.159179687500000000e-01
-1.764674327522561725e+01 -1.797063791784534814e+01 -1.787832840466957407e+01 3.161621093750000000e-01
-1.764573988662968773e+01 -1.797024118771848222e+01 -1.787820977005177880e+01 3.164062500000000000e-01
-1.764312769611551701e+01 -1.796990967217739055e+01 -1.787733109883560445e+01 3.166503906250000000e-01
-1.764093268499298262e+01 -1.796941779676926387e+01 -1.787664509546210923e+01 3.168945312500000000e-01
-1.764071651653680561e+01 -1.796634787476589779e+01 -1.787549325127847055e+01 3.171386718750000000e-01
-1.764067909244916166e+01 -1.796564746460336082e+01 -1.787547327428642063e+01 3.173828125000000000e-01
-1.764018346748470734e+01 -1.796406393909337140e+01 -1.787499790171457192e+01 3.176269531250000000e-01
-1.764006526079324999e+01 -1.796383458085118789e+01 -1.787461332558924454e+01 3.178710937500000000e-01
-1.763983068182828973e+01 -1.796359962577442104e+01 -1.787388370466672427e+01 3.181152343750000000e-01
-1.763594544505451367e+01 -1.796352682856317173e+01 -1.787367719750671213e+01 3.183593750000000000e-01
-1.763503335731859067e+01 -1.796331415558221423e+01 -1.787342897960687083e+01 3.186035156250000000e-01
-1.763493132816179809e+01 -1.796091608916855620e+01 -1.787294537392669014e+01 3.188476562500000000e-01
-1.763475520605885194e+01 -1.796068668225347054e+01 -1.787283557732466122e+01 3.190917968750000000e-01
-1.763441664252564678e+01 -1.795950644104041061e+01 -1.787280009439833961e+01 3.193359375000000000e-01
-1.763429751995349548e+01 -1.795945639695283091e+01 -1.787263184477941991e+01 3.195800781250000000e-01
-1.763412353598884863e+01 -1.795813109668632990e+01 -1.787116917442064334e+01 3.198242187500000000e-01
-1.763378022315599836e+01 -1.795702043774596035e+01 -1.787016416960664245e+01 3.200683593750000000e-01
-1.763219219711215047e+01 -1.795672538386857653e+01 -1.787003755817270090e+01 3.203125000000000000e-01
-1.763139629486436988e+01 -1.795655442906313226e+01 -1.786977517409466998e+01 3.205566406250000000e-01
-1.763119435405387847e+01 -1.795609657028813899e+01 -1.786958858296751984e+01 3.208007812500000000e-01
-1.763107312613656674e+01 -1.795598951394294218e+01 -1.786941000574922001e+01 3.210449218750000000e-01
-1.763020435125922347e+01 -1.795583766148412508e+01 -1.786879469830300948e+01 3.212890625000000000e-01
-1.762989246314038994e+01 -1.795515930816463879e+01 -1.786837798889986573e+01 3.215332031250000000e-01
-1.762880772499391213e+01 -1.795412862665744314e+01 -1.786663782698229141e+01 3.217773437500000000e-01
-1.762880249422082457e+01 -1.795368871374430597e+01 -1.786546585661129072e+01 3.220214843750000000e-01
-1.762864186209977646e+01 -1.795328458096212643e+01 -1.786479833974338050e+01 3.222656250000000000e-01
-1.762523136372290722e+01 -1.795243542190146613e+01 -1.786425057850891918e+01 3.225097656250000000e-01
-1.762476467697414861e+01 -1.795220662400192424e+01 -1.786390300451403235e+01 3.227539062500000000e-01
-1.762427614156692357e+01 -1.795190239265956933e+01 -1.786366756329696770e+01 3.229980468750000000e-01
-1.762299322493462483e+01 -1.795166540709485403e+01 -1.786341737287910902e+01 3.232421875000000000e-01
-1.762249649902704718e+01 -1.795059452147193468e+01 -1.786270781336627067e+01 3.234863281250000000e-01
-1.762155248784843309e+01 -1.795024761747611208e+01 -1.786199724152925228e+01 3.237304687500000000e-01
-1.762129154399335107e+01 -1.794955126269374546e+01 -1.786130885413465919e+01 3.239746093750000000e-01
-1.762064952453243549e+01 -1.794823456820243379e+01 -1.786124527935168516e+01 3.242187500000000000e-01
-1.761941265035214954e+01 -1.794775123086867197e+01 -1.786115730620619857e+01 3.244628906250000000e-01
-1.761909028998756099e+01 -1.794727420386496064e+01 -1.786107696375315967e+01 3.247070312500000000e-01
-1.761789616135183678e+01 -1.794689662002913622e+01 -1.786096682993417772e+01 3.249511718750000000e-01
-1.761713813436324116e+01 -1.794671494332802553e+01 -1.785919640252819818e+01 3.251953125000000000e-01
-1.761578475597767479e+01 -1.794630872701261026e+01 -1.785754227013127959e+01 3.254394531250000000e-01
-1.761503837365458480e+01 -1.794611623250964882e+01 -1.785728334117026250e+01 3.256835937500000000e-01
-1.761457761109619113e+01 -1.794529767525196817e+01 -1.785461349504930340e+01 3.259277343750000000e-01
-1.761370467484244529e+01 -1.794515271817111923e+01 -1.785419993339701961e+01 3.261718750000000000e-01
-1.761301370648842735e+01 -1.794473373472575872e+01 -1.785412884304557934e+01 3.264160156250000000e-01
-1.761296661621178217e+01 -1.794449642212069662e+01 -1.785399552594570949e+01 3.266601562500000000e-01
-1.761267864112465986e+01 -1.794391898728927259e+01 -1.785352971694073432e+01 3.269042968750000000e-01
-1.761248508717951466e+01 -1.794290039356223687e+01 -1.785262170938297288e+01 3.271484375000000000e-01
-1.761148587458381343e+01 -1.794218583400861533e+01 -1.785141118732547483e+01 3.273925781250000000e-01
-1.761088954992250422e+01 -1.794131474192625220e+01 -1.784943484670010960e+01 3.276367187500000000e-01
-1.761024594541050448e+01 -1.794129889662384159e+01 -1.784914327877790186e+01 3.278808593750000000e-01
-1.760789768597910765e+01 -1.794061614460450826e+01 -1.784903693912013622e+01 3.281250000000000000e-01
-1.760783954729352274e+01 -1.794009012128772440e+01 -1.784843801208339897e+01 3.283691406250000000e-01
-1.760655130085150688e+01 -1.793985166190538649e+01 -1.784778686494035682e+01 3.286132812500000000e-01
-1.760641900782094993e+01 -1.793912467503644237e+01 -1.784742081239829048e+01 3.288574218750000000e-01
-1.760634099868323332e+01 -1.793691889575079657e+01 -1.784635709807108483e+01 3.291015625000000000e-01
-1.760553350104267878e+01 -1.793640481221713046e+01 -1.784526007231835365e+01 3.293457031250000000e-01
-1.760446205945000031e+01 -1.793602442432915822e+01 -1.784445883302693048e+01 3.295898437500000000e-01
-1.760416365382165438e+01 -1.793574511255105364e+01 -1.784424636443249312e+01 3.298339843750000000e-01
-1.760394624045783019e+01 -1.793493078775528460e+01 -1.784381415350437905e+01 3.300781250000000000e-01
-1.760371244183199124e+01 -1.793466477550812499e+01 -1.784369587711477934e+01 3.303222656250000000e-01
-1.760152781116995868e+01 -1.793411237550534310e+01 -1.784286214988702923e+01 3.305664062500000000e-01
-1.760070476056852584e+01 -1.793254707641805012e+01 -1.784229659785815514e+01 3.308105468750000000e-01
-1.760015618401457971e+01 -1.793214819008353089e+01 -1.784181912067343134e+01 3.310546875000000000e-01
-1.759997419179060074e+01 -1.793102452484852449e+01 -1.784166542605625239e+01 3.312988281250000000e-01
-1.759926724925440666e+01 -1.792997610059492786e+01 -1.784115725744522862e+01 3.315429687500000000e-01
-1.759896380171984731e+01 -1.792822692445224320e+01 -1.784105372390417088e+01 3.317871093750000000e-01
-1.759820901248165370e+01 -1.792789500625619681e+01 -1.784092934293126831e+01 3.320312500000000000e-01
-1.759737923831350059e+01 -1.792655164790433986e+01 -1.784073584603904905e+01 3.322753906250000000e-01
-1.759710542606976347e+01 -1.792653449232087581e+01 -1.784071549939126555e+01 3.325195312500000000e-01
-1.759701529565831990e+01 -1.792525432386220530e+01 -1.784070065021467144e+01 3.327636718750000000e-01
-1.759604811218703802e+01 -1.792491777482057458e+01 -1.784022916817355764e+01 3.330078125000000000e-01
-1.759534044766182248e+01 -1.792441867626450502e+01 -1.784017525173786112e+01 3.332519531250000000e-01
-1.759375550964807999e+01 -1.792352257053338249e+01 -1.784017440132307897e+01 3.334960937500000000e-01
-1.759357008495711128e+01 -1.792280293678759406e+01 -1.783826387920237977e+01 3.337402343750000000e-01
-1.759105192543714935e+01 -1.792276080202490007e+01 -1.783797090282438802e+01 3.339843750000000000e-01
-1.759101058844989041e+01 -1.792259001631724047e+01 -1.783790801996446262e+01 3.342285156250000000e-01
-1.759033851350395494e+01 -1.792243436580911720e+01 -1.783674639847372489e+01 3.344726562500000000e-01
-1.758955256646797238e+01 -1.792181908558937664e+01 -1.783516618853810343e+01 3.347167968750000000e-01
-1.758867715645990515e+01 -1.792125783591755450e+01 -1.783488929231453213e+01 3.349609375000000000e-01
-1.758700382000440499e+01 -1.792008681590243313e+01 -1.783441116143467653e+01 3.352050781250000000e-01
-1.758647970530318361e+01 -1.791955849403837675e+01 -1.783433153961682294e+01 3.354492187500000000e-01
-1.758594567355189398e+01 -1.791951155237749305e+01 -1.783399600730804480e+01 3.356933593750000000e-01
-1.758454681489254767e+01 -1.791888181438304528e+01 -1.783250568522279877e+01 3.359375000000000000e-01
-1.758447675687352785e+01 -1.791838677792383550e+01 -1.783097526838969316e+01 3.361816406250000000e-01
-1.758443276533224875e+01 -1.791806789342589923e+01 -1.783091479937984403e+01 3.364257812500000000e-01
-1.758440275512428386e+01 -1.791748685876182989e+01 -1.783081633220850293e+01 3.366699218750000000e-01
-1.758350376987801056e+01 -1.791517427875588453e+01 -1.782982418631047139e+01 3.369140625000000000e-01
-1.758276399154204128e+01 -1.791495597489693026e+01 -1.782960340879607841e+01 3.371582031250000000e-01
-1.758253886793429643e+01 -1.791476079197176219e+01 -1.782813773920087641e+01 3.374023437500000000e-01
-1.758239599868638692e+01 -1.791459893655792257e+01 -1.782810791697079367e+01 3.376464843750000000e-01
-1.758207356840427238e+01 -1.791451266410389920e+01 -1.782805597845694479e+01 3.378906250000000000e-01
-1.758123699926238359e+01 -1.791449364709828629e+01 -1.782773236117565929e+01 3.381347656250000000e-01
-1.757987624022798556e+01 -1.791440235683446858e+01 -1.782726167551015806e+01 3.383789062500000000e-01
-1.757908490597419870e+01 -1.791376088162003910e+01 -1.782707147160187588e+01 3.386230468750000000e-01
-1.757877530956584877e+01 -1.791350742376515726e+01 -1.782677145152361220e+01 3.388671875000000000e-01
-1.757753674269279642e+01 -1.791157344638749294e+01 -1.782649320898142875e+01 3.391113281250000000e-01
-1.757683666529169031e+01 -1.791134619793078286e+01 -1.782610533726013813e+01 3.393554687500000000e-01
-1.757676404092101663e+01 -1.791088134917915298e+01 -1.782593354916002326e+01 3.395996093750000000e-01
-1.757672320657216858e+01 -1.791048711749559885e+01 -1.782581369289586704e+01 3.398437500000000000e-01
-1.757609521381845497e+01 -1.790863346433208392e+01 -1.782518669775800291e+01 3.400878906250000000e-01
-1.757366190037873466e+01 -1.790745143889786561e+01 -1.782514164540071278e+01 3.403320312500000000e-01
-1.757334755251455150e+01 -1.790634946631491431e+01 -1.782452374076792267e+01 3.405761718750000000e-01
-1.757299442408696422e+01 -1.790630904702946680e+01 -1.782405707715569321e+01 3.408203125000000000e-01
-1.757228039429755384e+01 -1.790539702565909153e+01 -1.782376286961898515e+01 3.410644531250000000e-01
-1.757176834323161430e+01 -1.790464981460177896e+01 -1.782338137005326573e+01 3.413085937500000000e-01
-1.757026191676607496e+01 -1.790373678097315846e+01 -1.782259234615665022e+01 3.415527343750000000e-01
-1.756903139742399489e+01 -1.790330694931840938e+01 -1.782240711169490410e+01 3.417968750000000000e-01
-1.756890781959993220e+01 -1.790324170491952671e+01 -1.782226028674499219e+01 3.420410156250000000e-01
-1.756850916987938405e+01 -1.790263566487473312e+01 -1.782216337811318141e+01 3.422851562500000000e-01
-1.756791029093974288e+01 -1.790204859810628335e+01 -1.782188821736807682e+01 3.425292968750000000e-01
-1.756520746646996400e+01 -1.790185806479565400e+01 -1.782180087397224000e+01 3.427734375000000000e-01
-1.756518126167918936e+01 -1.790180033037292162e+01 -1.782170976402693086e+01 3.430175781250000000e-01
-1.756505795291335659e+01 -1.790092739110389175e+01 -1.782044125384572197e+01 3.432617187500000000e-01
-1.756169851872075682e+01 -1.789993448619481597e+01 -1.782006538570871612e+01 3.435058593750000000e-01
-1.756075444290970466e+01 -1.789901327956954447e+01 -1.782006294358601295e+01 3.437500000000000000e-01
-1.755696159945060586e+01 -1.789736942562040056e+01 -1.781979238673913457e+01 3.439941406250000000e-01
-1.755680604823652047e+01 -1.789636153737567881e+01 -1.781904648130281643e+01 3.442382812500000000e-01
-1.755579992302952164e+01 -1.789635790973314400e+01 -1.781903844148571281e+01 3.444824218750000000e-01
-1.755571011418393823e+01 -1.789560225587965903e+01 -1.781829679076553319e+01 3.447265625000000000e-01
-1.755559241052893782e+01 -1.789545317899241894e+01 -1.781793022440018603e+01 3.449707031250000000e-01
-1.755482954417180252e+01 -1.789544950578738991e+01 -1.781720032229390327e+01 3.452148437500000000e-01
-1.755444656543989623e+01 -1.789469448943447105e+01 -1.781575080106773257e+01 3.454589843750000000e-01
-1.755368749341272050e+01 -1.789373387369462520e+01 -1.781479239257053493e+01 3.457031250000000000e-01
-1.755294456555260396e+01 -1.789367334450402680e+01 -1.781428133106529188e+01 3.459472656250000000e-01
-1.755293397188306415e+01 -1.789358907916741259e+01 -1.781401341973776198e+01 3.461914062500000000e-01
-1.755190047348035520e+01 -1.789125286413634086e+01 -1.781390221978228894e+01 3.464355468750000000e-01
-1.754966048492313035e+01 -1.789012571725732315e+01 -1.781330473661419944e+01 3.466796875000000000e-01
-1.754907991780068244e+01 -1.788930383945802660e+01 -1.781177563578199496e+01 3.469238281250000000e-01
-1.754853528192127854e+01 -1.788919077257887835e+01 -1.781160483562758401e+01 3.471679687500000000e-01
-1.754850904435114600e+01 -1.788851659479090728e+01 -1.781020724967152091e+01 3.474121093750000000e-01
-1.754806325351927754e+01 -1.788823427620355488e+01 -1.780902506834962651e+01 3.476562500000000000e-01
-1.754744676076422749e+01 -1.788804335598563711e+01 -1.780890540385290777e+01 3.479003906250000000e-01
-1.754695579135271188e+01 -1.788766170477552819e+01 -1.780663147857673323e+01 3.481445312500000000e-01
-1.754632412603765346e+01 -1.788711766709850792e+01 -1.780635704859593105e+01 3.483886718750000000e-01
-1.754592669925513704e+01 -1.788473101064129622e+01 -1.780544204747625159e+01 3.486328125000000000e-01
-1.754550138330011677e+01 -1.788432874275045492e+01 -1.780431820667035581e+01 3.488769531250000000e-01
-1.754420107846890531e+01 -1.788414311197364981e+01 -1.780404071800945331e+01 3.491210937500000000e-01
-1.754406455439247026e+01 -1.788335809169380397e+01 -1.780398928710787132e+01 3.493652343750000000e-01
-1.754273285477839650e+01 -1.788307632266105074e+01 -1.780351115116656757e+01 3.496093750000000000e-01
-1.754017986228249626e+01 -1.788152111722333260e+01 -1.780229599832598453e+01 3.498535156250000000e-01
-1.753946982767295282e+01 -1.788103841431058072e+01 -1.780173657061017423e+01 3.500976562500000000e-01
-1.753936866812292195e+01 -1.788032662807187734e+01 -1.780065994191015832e+01 3.503417968750000000e-01
-1.753878186628909575e+01 -1.788005986547002024e+01 -1.780029850698652893e+01 3.505859375000000000e-01
-1.753865014478316198e+01 -1.787996945343577693e+01 -1.779890181157332663e+01 3.508300781250000000e-01
-1.753864283382882050e+01 -1.787961479119190500e+01 -1.779800845474781923e+01 3.510742187500000000e-01
-1.753642405890822431e+01 -1.787917122164464701e+01 -1.779758270280228061e+01 3.513183593750000000e-01
-1.753640471253695665e+01 -1.787884179656582617e+01 -1.779626176304117280e+01 3.515625000000000000e-01
-1.753624929724855619e+01 -1.787771206150761927e+01 -1.779447419851796042e+01 3.518066406250000000e-01
-1.753560361550817959e+01 -1.787765971784871866e+01 -1.779425070983855406e+01 3.520507812500000000e-01
-1.753555108042959532e+01 -1.787750063456071103e+01 -1.779424667769280788e+01 3.522949218750000000e-01
-1.753377589305164719e+01 -1.787738518386871434e+01 -1.779421376071390171e+01 3.525390625000000000e-01
-1.753356122928942185e+01 -1.787731448803158685e+01 -1.779411389934039534e+01 3.527832031250000000e-01
-1.753200019684550526e+01 -1.787710877616276051e+01 -1.779299481090526669e+01 3.530273437500000000e-01
-1.753150076816869785e+01 -1.787606847781777830e+01 -1.779273587381159061e+01 3.532714843750000000e-01
-1.753095371500002386e+01 -1.787541724251326514e+01 -1.779273048112650457e+01 3.535156250000000000e-01
-1.752996802277831279e+01 -1.787540735868891417e+01 -1.779263509442726487e+01 3.537597656250000000e-01
-1.752989837957787600e+01 -1.787439684112559846e+01 -1.779257321490732835e+01 3.540039062500000000e-01
-1.752981087189631992e+01 -1.787188910198957359e+01 -1.779200783710938083e+01 3.542480468750000000e-01
-1.752812964350902192e+01 -1.787124947722211488e+01 -1.779187617522879350e+01 3.544921875000000000e-01
-1.752795776619749191e+01 -1.787055621264241978e+01 -1.779092964969682455e+01 3.547363281250000000e-01
-1.752743251506602107e+01 -1.787022447673109227e+01 -1.779067011080738325e+01 3.549804687500000000e-01
-1.752687309755873457e+01 -1.787021617416659680e+01 -1.778909660015771266e+01 3.552246093750000000e-01
-1.752655574213294187e+01 -1.786948109999806888e+01 -1.778880383911781848e+01 3.554687500000000000e-01
-1.752630774318909701e+01 -1.786784452950162816e+01 -1.778779523245678718e+01 3.557128906250000000e-01
-1.752608377423812058e+01 -1.786756674339477868e+01 -1.778754542728817256e+01 3.559570312500000000e-01
-1.752582674475257818e+01 -1.786751523025656496e+01 -1.778652224651385794e+01 3.562011718750000000e-01
-1.752559671745333603e+01 -1.786680131485385203e+01 -1.778539465340373837e+01 3.564453125000000000e-01
-1.752522176323717673e+01 -1.786655503830826675e+01 -1.778536901512922697e+01 3.566894531250000000e-01
-1.752459631176627042e+01 -1.786540648693773647e+01 -1.778473910063008745e+01 3.569335937500000000e-01
-1.752430069085865583e+01 -1.786517309542757204e+01 -1.778431594996258269e+01 3.571777343750000000e-01
-1.752354579200569518e+01 -1.786442989859126129e+01 -1.778416609952885707e+01 3.574218750000000000e-01
-1.752266641963466753e+01 -1.786373788038688204e+01 -1.778400913294913011e+01 3.576660156250000000e-01
-1.752183415804956113e+01 -1.786316450329506722e+01 -1.778252449347424147e+01 3.579101562500000000e-01
-1.752162908128861574e+01 -1.786126773666568823e+01 -1.778212626302900290e+01 3.581542968750000000e-01
-1.751882569344175167e+01 -1.786106726754743690e+01 -1.778202312393083773e+01 3.583984375000000000e-01
-1.751879426314501842e+01 -1.786096193255388442e+01 -1.778172231030564987e+01 3.586425781250000000e-01
-1.751856700732345118e+01 -1.786081527710795314e+01 -1.778165375062256715e+01 3.588867187500000000e-01
-1.751686201221708572e+01 -1.785992480859377807e+01 -1.778140330156433535e+01 3.591308593750000000e-01
-1.751649305351374863e+01 -1.785983415131762442e+01 -1.778002745004641127e+01 3.593750000000000000e-01
-1.751635816949369584e+01 -1.785909758677708936e+01 -1.777935426902427452e+01 3.596191406250000000e-01
-1.751494780814371666e+01 -1.785842745573456725e+01 -1.777931981620476876e+01 3.598632812500000000e-01
-1.751263373448663430e+01 -1.785830102835808120e+01 -1.777882769617302472e+01 3.601074218750000000e-01
-1.751213899150012310e+01 -1.785727124159092227e+01 -1.777750870130811123e+01 3.603515625000000000e-01
-1.751127901922635743e+01 -1.785613600520568767e+01 -1.777744912277827538e+01 3.605957031250000000e-01
-1.751071967855908085e+01 -1.785606657830743771e+01 -1.777741103673890066e+01 3.608398437500000000e-01
-1.750981440544775936e+01 -1.785567629799254519e+01 -1.777712387493863844e+01 3.610839843750000000e-01
-1.750729647909246367e+01 -1.785551032957993911e+01 -1.777643619729100521e+01 3.613281250000000000e-01
-1.750699554428565818e+01 -1.785534304218542800e+01 -1.777582383358737772e+01 3.615722656250000000e-01
-1.750695072674603381e+01 -1.785455499667922652e+01 -1.777574200323576292e+01 3.618164062500000000e-01
-1.750678806514665098e+01 -1.785401292608551671e+01 -1.777564310840434914e+01 3.620605468750000000e-01
-1.750602118960275533e+01 -1.785400162480267738e+01 -1.777436350739007054e+01 3.623046875000000000e-01
-1.750560141022258165e+01 -1.785349048703512409e+01 -1.777434664323621050e+01 3.625488281250000000e-01
-1.750539707823456581e+01 -1.785333869293542008e+01 -1.777376520248890657e+01 3.627929687500000000e-01
-1.750535454066433871e+01 -1.785289166915009673e+01 -1.777348165000928759e+01 3.630371093750000000e-01
-1.750460703443450683e+01 -1.785240402029552698e+01 -1.777332750732254141e+01 3.632812500000000000e-01
-1.750449382117912833e+01 -1.785168870173762912e+01 -1.777313871616656726e+01 3.635253906250000000e-01
-1.750409663221483214e+01 -1.785149626125863520e+01 -1.777306746476153876e+01 3.637695312500000000e-01
-1.750167156600580398e+01 -1.785045889088082305e+01 -1.777288731448728498e+01 3.640136718750000000e-01
-1.749913227545893335e+01 -1.785012995668856561e+01 -1.777080401239658869e+01 3.642578125000000000e-01
-1.749821313092924413e+01 -1.784966126554909849e+01 -1.777014001457877512e+01 3.645019531250000000e-01
-1.749768685212543673e+01 -1.784831496733159995e+01 -1.777005834712351628e+01 3.647460937500000000e-01
-1.749766571469480425e+01 -1.784823585895411568e+01 -1.776960737536336055e+01 3.649902343750000000e-01
-1.749691299838869085e+01 -1.784794446667220669e+01 -1.776884453159021859e+01 3.652343750000000000e-01
-1.749638245940194992e+01 -1.784704360456530736e+01 -1.776759099137652598e+01 3.654785156250000000e-01
-1.749603271396655302e+01 -1.784567192235678945e+01 -1.776681447689038862e+01 3.657226562500000000e-01
-1.749571669428046050e+01 -1.784508788494354903e+01 -1.776653801583340453e+01 3.659667968750000000e-01
-1.749565259441585852e+01 -1.784483087971131354e+01 -1.776481297705531759e+01 3.662109375000000000e-01
-1.749556074560911867e+01 -1.784480677465732157e+01 -1.776448631966113467e+01 3.664550781250000000e-01
-1.749066835926354457e+01 -1.784469621120223337e+01 -1.776409527632244334e+01 3.666992187500000000e-01
-1.748787348069318881e+01 -1.784383319636248899e+01 -1.776402033104964318e+01 3.669433593750000000e-01
-1.748685361544571393e+01 -1.784297603673380550e+01 -1.776384104866138003e+01 3.671875000000000000e-01
-1.748634405914579304e+01 -1.784224045196943109e+01 -1.776211388716303219e+01 3.674316406250000000e-01
-1.748461150409037757e+01 -1.784204408412386300e+01 -1.776143509101944673e+01 3.676757812500000000e-01
-1.748439922793325252e+01 -1.784161739139723934e+01 -1.776098076466714915e+01 3.679199218750000000e-01
-1.748353119205598105e+01 -1.784130706664325317e+01 -1.775859594230762895e+01 3.681640625000000000e-01
-1.748318034156250533e+01 -1.784110779908425570e+01 -1.775804151041654677e+01 3.684082031250000000e-01
-1.748102083432851472e+01 -1.784067163772808584e+01 -1.775730966701821245e+01 3.686523437500000000e-01
-1.748015116588150519e+01 -1.784065345518294166e+01 -1.775703986836391124e+01 3.688964843750000000e-01
-1.747987035247241039e+01 -1.783695335333778687e+01 -1.775649951313719299e+01 3.691406250000000000e-01
-1.747963298635810503e+01 -1.783562766690416979e+01 -1.775577279159010757e+01 3.693847656250000000e-01
-1.747829626474196374e+01 -1.783236935285617975e+01 -1.775537163539318541e+01 3.696289062500000000e-01
-1.747822108357336646e+01 -1.783223117041090333e+01 -1.775512581966954428e+01 3.698730468750000000e-01
-1.747744490820783625e+01 -1.783207757813964633e+01 -1.775417216830511435e+01 3.701171875000000000e-01
-1.747595290721232075e+01 -1.783141303595655458e+01 -1.775331126249169600e+01 3.703613281250000000e-01
-1.747545168456494480e+01 -1.783059610890512658e+01 -1.775313637130411593e+01 3.706054687500000000e-01
-1.747487225898288798e+01 -1.782985814269914826e+01 -1.775306563271863070e+01 3.708496093750000000e-01
-1.747398944841261681e+01 -1.782933289252761000e+01 -1.775306334015110110e+01 3.710937500000000000e-01
-1.747320941061194333e+01 -1.782931712927854306e+01 -1.775228392350495099e+01 3.713378906250000000e-01
-1.747014076570883390e+01 -1.782828685435353577e+01 -1.775226584128974494e+01 3.715820312500000000e-01
-1.746978279816937984e+01 -1.782823778256388181e+01 -1.775186185108641723e+01 3.718261718750000000e-01
-1.746908907150993784e+01 -1.782814984822578097e+01 -1.775149329970789935e+01 3.720703125000000000e-01
-1.746869987204773622e+01 -1.782740939062890106e+01 -1.775091437351811408e+01 3.723144531250000000e-01
-1.746690980198335197e+01 -1.782740506995803642e+01 -1.775089251683772318e+01 3.725585937500000000e-01
-1.746626632082605113e+01 -1.782725804254697266e+01 -1.774845939277468077e+01 3.728027343750000000e-01
-1.746354771273852791e+01 -1.782493112798550072e+01 -1.774830739511196498e+01 3.730468750000000000e-01
-1.746165671615564463e+01 -1.782469621608061772e+01 -1.774820405129146650e+01 3.732910156250000000e-01
-1.746034628441350733e+01 -1.782443863589268318e+01 -1.774804844764818768e+01 3.735351562500000000e-01
-1.745873540476143404e+01 -1.782268260957721751e+01 -1.774798929956147475e+01 3.737792968750000000e-01
-1.745859274385170679e+01 -1.782161788622470766e+01 -1.774634523185243040e+01 3.740234375000000000e-01
-1.745737459945682701e+01 -1.782069364411441015e+01 -1.774617499659107267e+01 3.742675781250000000e-01
-1.745628252386232404e+01 -1.782043313805940699e+01 -1.774596303212893744e+01 3.745117187500000000e-01
-1.745495098280709811e+01 -1.782026437592247703e+01 -1.774537595747480978e+01 3.747558593750000000e-01
-1.745445061687510702e+01 -1.781951852766753319e+01 -1.774523647938878668e+01 3.750000000000000000e-01
-1.745438525816199515e+01 -1.781939147652179400e+01 -1.774455560094550677e+01 3.752441406250000000e-01
-1.745376364389149870e+01 -1.781758214150631048e+01 -1.774411028090905873e+01 3.754882812500000000e-01
-1.745368806576298937e+01 -1.781741762028139320e+01 -1.774317380154947799e+01 3.757324218750000000e-01
-1.745364797509300914e+01 -1.781716506742391459e+01 -1.774262875873509770e+01 3.759765625000000000e-01
-1.745291691024289449e+01 -1.781689506775855136e+01 -1.774189942427207711e+01 3.762207031250000000e-01
-1.745282133340693065e+01 -1.781534473186212963e+01 -1.774183003964835592e+01 3.764648437500000000e-01
-1.745228452439583222e+01 -1.781516449183753181e+01 -1.774154032268135595e+01 3.767089843750000000e-01
-1.745063010128994563e+01 -1.781434325126903317e+01 -1.774131763528088968e+01 3.769531250000000000e-01
-1.744838837470424764e+01 -1.781385435673474404e+01 -1.774112978220052028e+01 3.771972656250000000e-01
-1.744809825828932759e+01 -1.781382731273060926e+01 -1.774009012292943410e+01 3.774414062500000000e-01
-1.744636696160852551e+01 -1.781275154717193487e+01 -1.773986466622523750e+01 3.776855468750000000e-01
-1.744570250889826113e+01 -1.781147574988937876e+01 -1.773869815731594812e+01 3.779296875000000000e-01
-1.744319274265763298e+01 -1.781104786744303681e+01 -1.773857592608109002e+01 3.781738281250000000e-01
-1.744245316495787890e+01 -1.780961782350841816e+01 -1.773705978515944892e+01 3.784179687500000000e-01
-1.744138959081711349e+01 -1.780886627471734229e+01 -1.773685249904676198e+01 3.786621093750000000e-01
-1.744120446332241414e+01 -1.780798819631267449e+01 -1.773549083730356202e+01 3.789062500000000000e-01
-1.744104021289237139e+01 -1.780781378653382063e+01 -1.773539275963755557e+01 3.791503906250000000e-01
-1.744016532046167356e+01 -1.780771481071895579e+01 -1.773450586886478320e+01 3.793945312500000000e-01
-1.743986693568945867e+01 -1.780678218752336051e+01 -1.773372466967729366e+01 3.796386718750000000e-01
-1.743900380618462265e+01 -1.780508842152459792e+01 -1.773350830506501197e+01 3.798828125000000000e-01
-1.743787440435102098e+01 -1.780428712749946740e+01 -1.773319402139094692e+01 3.801269531250000000e-01
-1.743730867472402224e+01 -1.780380330403285427e+01 -1.773280775691483413e+01 3.803710937500000000e-01
-1.743623117785337229e+01 -1.780361572694618744e+01 -1.773270217604381571e+01 3.806152343750000000e-01
-1.743524459685486505e+01 -1.780080288618016482e+01 -1.773134017950045305e+01 3.808593750000000000e-01
-1.743329265568699427e+01 -1.779985252834094211e+01 -1.773117703038327875e+01 3.811035156250000000e-01
-1.743279220554074982e+01 -1.779947195372070823e+01 -1.773102069537859649e+01 3.813476562500000000e-01
-1.743125367487735744e+01 -1.779944682053034910e+01 -1.773069007426004262e+01 3.815917968750000000e-01
-1.743124759393163714e+01 -1.779941135818321385e+01 -1.773039448645773675e+01 3.818359375000000000e-01
-1.743069822738421237e+01 -1.779940311407310816e+01 -1.773035514252813982e+01 3.820800781250000000e-01
-1.743064650386743253e+01 -1.779892292473160254e+01 -1.773002066007981981e+01 3.823242187500000000e-01
-1.742917126540113415e+01 -1.779815092604325599e+01 -1.772898772872416728e+01 3.825683593750000000e-01
-1.742799647812571351e+01 -1.779719171507166919e+01 -1.772685726751850765e+01 3.828125000000000000e-01
-1.742752306898655235e+01 -1.779662877741367666e+01 -1.772662422926951820e+01 3.830566406250000000e-01
-1.742713128333718942e+01 -1.779570161683901475e+01 -1.772570783593389265e+01 3.833007812500000000e-01
-1.742675702776307745e+01 -1.779569504464911489e+01 -1.772566418267416566e+01 3.835449218750000000e-01
-1.742517791481689926e+01 -1.779457660306941946e+01 -1.772501364462433671e+01 3.837890625000000000e-01
-1.742196601393673561e+01 -1.779317312271487239e+01 -1.772428851068337963e+01 3.840332031250000000e-01
-1.742108959755738340e+01 -1.779266645049512618e+01 -1.772411494691253253e+01 3.842773437500000000e-01
-1.742015898885260228e+01 -1.779184134230114367e+01 -1.772355640278391675e+01 3.845214843750000000e-01
-1.741921734098933783e+01 -1.779114406834198903e+01 -1.772314101833773492e+01 3.847656250000000000e-01
-1.741773151452723667e+01 -1.779103969867917101e+01 -1.772305551925367340e+01 3.850097656250000000e-01
-1.741689829699310721e+01 -1.779049920879551649e+01 -1.772264085386357735e+01 3.852539062500000000e-01
-1.741287386405910098e+01 -1.779021177356383987e+01 -1.772246689584640222e+01 3.854980468750000000e-01
-1.741284221439481783e+01 -1.778777149289068760e+01 -1.772242538640032450e+01 3.857421875000000000e-01
-1.741093546938736480e+01 -1.778675995181189151e+01 -1.772186129675189648e+01 3.859863281250000000e-01
-1.741076448563998724e+01 -1.778663586088014625e+01 -1.772072280452382742e+01 3.862304687500000000e-01
-1.741013079188115498e+01 -1.778503050275983455e+01 -1.772038852086098615e+01 3.864746093750000000e-01
-1.740945866540255693e+01 -1.778466913389112136e+01 -1.772002356872764040e+01 3.867187500000000000e-01
-1.740874970760790674e+01 -1.778465192268152961e+01 -1.771962182719964574e+01 3.869628906250000000e-01
-1.740797381082521866e+01 -1.778416595144492618e+01 -1.771927689738138767e+01 3.872070312500000000e-01
-1.740664744470909042e+01 -1.778382099369017411e+01 -1.771903830909670674e+01 3.874511718750000000e-01
-1.740555885630899979e+01 -1.778307122709407651e+01 -1.771873221513180852e+01 3.876953125000000000e-01
-1.740375024909952373e+01 -1.778053350582557712e+01 -1.771796551428213107e+01 3.879394531250000000e-01
-1.740340674772026475e+01 -1.777741357746667816e+01 -1.771788928899996662e+01 3.881835937500000000e-01
-1.740202140706863432e+01 -1.777538896818236225e+01 -1.771777769803867031e+01 3.884277343750000000e-01
-1.739966083297317567e+01 -1.777535678100021954e+01 -1.771756193603102147e+01 3.886718750000000000e-01
-1.739964685264906663e+01 -1.777492900103913342e+01 -1.771695362203545798e+01 3.889160156250000000e-01
-1.739949495147888925e+01 -1.777453032625305340e+01 -1.771603737869136097e+01 3.891601562500000000e-01
-1.739927184970915164e+01 -1.777428557085735861e+01 -1.771545747712024976e+01 3.894042968750000000e-01
-1.739909098574961988e+01 -1.777418590552419175e+01 -1.771524819200362089e+01 3.896484375000000000e-01
-1.739805869753109135e+01 -1.777411660331068077e+01 -1.771489801486677962e+01 3.898925781250000000e-01
-1.739804680853889352e+01 -1.777350598280031591e+01 -1.771417314117688235e+01 3.901367187500000000e-01
-1.739287330060163939e+01 -1.777187164924600182e+01 -1.771396931216359860e+01 3.903808593750000000e-01
-1.739236391516399749e+01 -1.777177306200174201e+01 -1.771387441497969562e+01 3.906250000000000000e-01
-1.739211421928940737e+01 -1.777143217444610812e+01 -1.771351095133338660e+01 3.908691406250000000e-01
-1.739108154300071618e+01 -1.777058294091827406e+01 -1.771345214434083104e+01 3.911132812500000000e-01
-1.738975459594792028e+01 -1.776999197370668426e+01 -1.771180739798619541e+01 3.913574218750000000e-01
-1.738899246503761375e+01 -1.776962505055450237e+01 -1.771145407855355103e+01 3.916015625000000000e-01
-1.738852754941320100e+01 -1.776937928629305219e+01 -1.771144036918221332e+01 3.918457031250000000e-01
-1.738752808178128717e+01 -1.776869829855934313e+01 -1.771035995127755669e+01 3.920898437500000000e-01
-1.738625201646434348e+01 -1.776832422080797258e+01 -1.770966947508639322e+01 3.923339843750000000e-01
-1.738539689491966911e+01 -1.776821268324707148e+01 -1.770818001260845165e+01 3.925781250000000000e-01
-1.738497712256342353e+01 -1.776634570807221891e+01 -1.770686541556585070e+01 3.928222656250000000e-01
-1.738486823372535994e+01 -1.776612226208549572e+01 -1.770631050823310559e+01 3.930664062500000000e-01
-1.738438431010967022e+01 -1.776399307702095953e+01 -1.770560575695706973e+01 3.933105468750000000e-01
-1.738373959555328696e+01 -1.776330957444129766e+01 -1.770543070255385487e+01 3.935546875000000000e-01
-1.738352290836215985e+01 -1.776210552606998760e+01 -1.770514570274732691e+01 3.937988281250000000e-01
-1.738332859783009354e+01 -1.776167239353952354e+01 -1.770510806718938213e+01 3.940429687500000000e-01
-1.738307666338785751e+01 -1.776060133169122324e+01 -1.770476406637076749e+01 3.942871093750000000e-01
-1.738306757377966960e+01 -1.776007071465737752e+01 -1.770439924259920517e+01 3.945312500000000000e-01
-1.738293944173412342e+01 -1.775987634087103828e+01 -1.770417931011021295e+01 3.947753906250000000e-01
-1.738269772702527760e+01 -1.775894350324352544e+01 -1.770403423189127778e+01 3.950195312500000000e-01
-1.738123646085201557e+01 -1.775860025833712896e+01 -1.770187989535913431e+01 3.952636718750000000e-01
-1.738061029131990409e+01 -1.775848912292540405e+01 -1.770183520927575671e+01 3.955078125000000000e-01
-1.737983565046663159e+01 -1.775814014244866001e+01 -1.770179783474098656e+01 3.957519531250000000e-01
-1.737924351617206042e+01 -1.775709749277348948e+01 -1.770124346379573765e+01 3.959960937500000000e-01
-1.737833010817666590e+01 -1.775694291701789496e+01 -1.770109940334234011e+01 3.962402343750000000e-01
-1.737807696733769802e+01 -1.775689425127862009e+01 -1.770001836967657027e+01 3.964843750000000000e-01
-1.737726879468504748e+01 -1.775668464016322545e+01 -1.769920645790163150e+01 3.967285156250000000e-01
-1.737647690579614235e+01 -1.775510697336252619e+01 -1.769854175993583922e+01 3.969726562500000000e-01
-1.737631469896441061e+01 -1.775504137918710512e+01 -1.769829813451348954e+01 3.972167968750000000e-01
-1.737581513553698542e+01 -1.775439207689965215e+01 -1.769761197322365120e+01 3.974609375000000000e-01
-1.737530324260352188e+01 -1.775388518898124346e+01 -1.769681491950747443e+01 3.977050781250000000e-01
-1.737378245686464240e+01 -1.775375456379224559e+01 -1.769618195021836016e+01 3.979492187500000000e-01
-1.737267745545869246e+01 -1.775305106689256718e+01 -1.769617391616825230e+01 3.981933593750000000e-01
-1.737135804873936706e+01 -1.775268751476216877e+01 -1.769542542867968038e+01 3.984375000000000000e-01
-1.737016243380101344e+01 -1.775245964167336155e+01 -1.769529720079135515e+01 3.986816406250000000e-01
-1.736943281473185152e+01 -1.775197886541112169e+01 -1.769522878393716425e+01 3.989257812500000000e-01
-1.736606094584852400e+01 -1.775131010782289209e+01 -1.769513934117363618e+01 3.991699218750000000e-01
-1.736350531907475059e+01 -1.775121647256724700e+01 -1.769489102966141303e+01 3.994140625000000000e-01
-1.736201623876396027e+01 -1.775039466109645758e+01 -1.769483143104397627e+01 3.996582031250000000e-01
-1.736136907401316165e+01 -1.775029675144209662e+01 -1.769377682400862284e+01 3.999023437500000000e-01
-1.736121094102997731e+01 -1.775002312078245481e+01 -1.769369953216146385e+01 4.001464843750000000e-01
-1.736101772758785700e+01 -1.774941229141609611e+01 -1.769269860806774020e+01 4.003906250000000000e-01
-1.736080980456195633e+01 -1.774921597564103237e+01 -1.769177778155570380e+01 4.006347656250000000e-01
-1.735901385418221921e+01 -1.774910821066523425e+01 -1.769146272570436551e+01 4.008789062500000000e-01
-1.735871106362237626e+01 -1.774846112090952133e+01 -1.769128349980485737e+01 4.011230468750000000e-01
-1.735866807933221168e+01 -1.774697043334031221e+01 -1.769056837481462452e+01 4.013671875000000000e-01
-1.735830088256503956e+01 -1.774686396969798707e+01 -1.769025121534776446e+01 4.016113281250000000e-01
-1.735800000967952528e+01 -1.774681759250462676e+01 -1.768820513725011168e+01 4.018554687500000000e-01
-1.735779662968330328e+01 -1.774566058769896060e+01 -1.768794437906300487e+01 4.020996093750000000e-01
-1.735769253819855962e+01 -1.774497250567688056e+01 -1.768788336369529546e+01 4.023437500000000000e-01
-1.735756454825677508e+01 -1.774486899987072874e+01 -1.768770343636358433e+01 4.025878906250000000e-01
-1.735591320468210697e+01 -1.774445276299580954e+01 -1.768621620209707501e+01 4.028320312500000000e-01
-1.735566200772650802e+01 -1.774381369803013797e+01 -1.768559381101054129e+01 4.030761718750000000e-01
-1.735502471727571461e+01 -1.774336868767401043e+01 -1.768551208157073873e+01 4.033203125000000000e-01
-1.735422227486412083e+01 -1.774303565531958782e+01 -1.768526361464921237e+01 4.035644531250000000e-01
-1.735418275244899888e+01 -1.774278728462810051e+01 -1.768416700654491081e+01 4.038085937500000000e-01
-1.735164952885422807e+01 -1.774252623365672932e+01 -1.768321160849760432e+01 4.040527343750000000e-01
-1.735052461819611835e+01 -1.774176693210374012e+01 -1.768283181709977825e+01 4.042968750000000000e-01
-1.734799071333917908e+01 -1.774172124773541981e+01 -1.768251397734149677e+01 4.045410156250000000e-01
-1.734791063026932889e+01 -1.774155491025579323e+01 -1.768242595371193460e+01 4.047851562500000000e-01
-1.734698292217944626e+01 -1.774135205532605042e+01 -1.768232968752356982e+01 4.050292968750000000e-01
-1.734676807459748815e+01 -1.773987584829609077e+01 -1.768193035106685684e+01 4.052734375000000000e-01
-1.734436721409534243e+01 -1.773882992714872486e+01 -1.768064422959870541e+01 4.055175781250000000e-01
-1.734398928116603855e+01 -1.773870750158167553e+01 -1.768063967135882208e+01 4.057617187500000000e-01
-1.734221610707627548e+01 -1.773829433801081734e+01 -1.767967019883859692e+01 4.060058593750000000e-01
-1.734189144544149386e+01 -1.773811214173892736e+01 -1.767876478285678843e+01 4.062500000000000000e-01
-1.734068352421172321e+01 -1.773785025204553634e+01 -1.767859219249626790e+01 4.064941406250000000e-01
-1.734017898695329052e+01 -1.773635869619673855e+01 -1.767783594344605191e+01 4.067382812500000000e-01
-1.733924462267481914e+01 -1.773621825274614494e+01 -1.767719829973278323e+01 4.069824218750000000e-01
-1.733852189242120190e+01 -1.773578157584149295e+01 -1.767638983150397536e+01 4.072265625000000000e-01
-1.733835146410001471e+01 -1.773540852126537715e+01 -1.767578704243592469e+01 4.074707031250000000e-01
-1.733812305529505338e+01 -1.773500874215150702e+01 -1.767545948152648450e+01 4.077148437500000000e-01
-1.733772696332678009e+01 -1.773370589077748605e+01 -1.767497237240323571e+01 4.079589843750000000e-01
-1.733633372982720289e+01 -1.773354559442468315e+01 -1.767490942995923930e+01 4.082031250000000000e-01
-1.733514877994584324e+01 -1.773201288132836240e+01 -1.767490239994614143e+01 4.084472656250000000e-01
-1.733414318545068511e+01 -1.773184956626107578e+01 -1.767386995700884356e+01 4.086914062500000000e-01
-1.733331137191349569e+01 -1.773108122755169802e+01 -1.767368060193460622e+01 4.089355468750000000e-01
-1.733229133751689588e+01 -1.772799859542720924e+01 -1.767339358037405717e+01 4.091796875000000000e-01
-1.732823724959807166e+01 -1.772769280205169906e+01 -1.767326529667582591e+01 4.094238281250000000e-01
-1.732762786134306054e+01 -1.772664361416074641e+01 -1.767310311868873285e+01 4.096679687500000000e-01
-1.732728382601844785e+01 -1.772453833837214532e+01 -1.767255087769242294e+01 4.099121093750000000e-01
-1.732532923403802627e+01 -1.772432680859948917e+01 -1.767237498697537390e+01 4.101562500000000000e-01
-1.732463656718006462e+01 -1.772297816580029206e+01 -1.767226559758190163e+01 4.104003906250000000e-01
-1.732371043003382027e+01 -1.772280432494880031e+01 -1.767222520710564382e+01 4.106445312500000000e-01
-1.732215734245346539e+01 -1.772273955321998784e+01 -1.767197617541949128e+01 4.108886718750000000e-01
-1.732212892357461342e+01 -1.772235719971312307e+01 -1.767015799933246356e+01 4.111328125000000000e-01
-1.732192545155087515e+01 -1.772200363320594363e+01 -1.766914210337058577e+01 4.113769531250000000e-01
-1.732128349885803331e+01 -1.772125739768712194e+01 -1.766898550208180296e+01 4.116210937500000000e-01
-1.732061221777826177e+01 -1.772108344144718828e+01 -1.766897423933287570e+01 4.118652343750000000e-01
-1.732036522817789859e+01 -1.772086546970225385e+01 -1.766804304004685378e+01 4.121093750000000000e-01
-1.732019975574457504e+01 -1.772026816788520875e+01 -1.766798280103764540e+01 4.123535156250000000e-01
-1.731975178225518519e+01 -1.771774027470031143e+01 -1.766795936949286627e+01 4.125976562500000000e-01
-1.731830052822827071e+01 -1.771740190201863641e+01 -1.766747036156600359e+01 4.128417968750000000e-01
-1.731809210263227783e+01 -1.771683613183231287e+01 -1.766710650350714928e+01 4.130859375000000000e-01
-1.731796413148763136e+01 -1.771482718360221753e+01 -1.766624708740610572e+01 4.133300781250000000e-01
-1.731777652546864132e+01 -1.771467389012223137e+01 -1.766533880838350257e+01 4.135742187500000000e-01
-1.731730863242238172e+01 -1.771466631620835486e+01 -1.766486346487548786e+01 4.138183593750000000e-01
-1.731676914505936082e+01 -1.771401726590899273e+01 -1.766462617528914336e+01 4.140625000000000000e-01
-1.731559300132371959e+01 -1.771377957402863856e+01 -1.766442124403786451e+01 4.143066406250000000e-01
-1.731508533625545354e+01 -1.771349694709011402e+01 -1.766392026760588152e+01 4.145507812500000000e-01
-1.731478521519055391e+01 -1.771300275842385119e+01 -1.766180617197191083e+01 4.147949218750000000e-01
-1.731295971148341906e+01 -1.771245075504029032e+01 -1.766128641338623240e+01 4.150390625000000000e-01
-1.731293378255723070e+01 -1.771216019106355688e+01 -1.766100197430105112e+01 4.152832031250000000e-01
-1.731261500155233435e+01 -1.771207584077481911e+01 -1.766065654029415555e+01 4.155273437500000000e-01
-1.731135292773952372e+01 -1.771164154796937851e+01 -1.766004845905875342e+01 4.157714843750000000e-01
-1.731127111391482742e+01 -1.771147395947683378e+01 -1.765952049317548855e+01 4.160156250000000000e-01
-1.731123660878061443e+01 -1.771078929668209767e+01 -1.765931026852460306e+01 4.162597656250000000e-01
-1.730952143675579791e+01 -1.771001861840180780e+01 -1.765829430792322086e+01 4.165039062500000000e-01
-1.730928116492470181e+01 -1.770989741838359066e+01 -1.765786620610336399e+01 4.167480468750000000e-01
-1.730917318830471885e+01 -1.770978729279639907e+01 -1.765782892531625592e+01 4.169921875000000000e-01
-1.730688574515115974e+01 -1.770838118271786144e+01 -1.765673771483197996e+01 4.172363281250000000e-01
-1.730643267840907740e+01 -1.770786529085906125e+01 -1.765612449383629112e+01 4.174804687500000000e-01
-1.730402465590526617e+01 -1.770737926844924104e+01 -1.765593929392621675e+01 4.177246093750000000e-01
-1.730369159564618187e+01 -1.770721380901165887e+01 -1.765580225027821015e+01 4.179687500000000000e-01
-1.730310595531399187e+01 -1.770674528504232725e+01 -1.765572507107839684e+01 4.182128906250000000e-01
-1.730302825666183963e+01 -1.770600255196788808e+01 -1.765526826912239855e+01 4.184570312500000000e-01
-1.730279418843617734e+01 -1.770508469759857917e+01 -1.765400378099886680e+01 4.187011718750000000e-01
-1.730190472045412520e+01 -1.770492244320264774e+01 -1.765396028247307569e+01 4.189453125000000000e-01
-1.730101374869371966e+01 -1.770468246199157036e+01 -1.765382165511491053e+01 4.191894531250000000e-01
-1.729984447640235956e+01 -1.770383076168896963e+01 -1.765314326630961972e+01 4.194335937500000000e-01
-1.729754329781096445e+01 -1.770368788950699113e+01 -1.765252359514871117e+01 4.196777343750000000e-01
-1.729530267227331208e+01 -1.770345208308066276e+01 -1.765243439950808835e+01 4.199218750000000000e-01
-1.729519404949292749e+01 -1.770222446664250526e+01 -1.765211448025976892e+01 4.201660156250000000e-01
-1.729488012635462368e+01 -1.770103837463968333e+01 -1.765129473050892983e+01 4.204101562500000000e-01
-1.729446354173366274e+01 -1.770080747604012572e+01 -1.765128131035735137e+01 4.206542968750000000e-01
-1.729440839229042837e+01 -1.770072392758559943e+01 -1.765127237241446423e+01 4.208984375000000000e-01
-1.729415551565796960e+01 -1.769955195819647642e+01 -1.765057075968701028e+01 4.211425781250000000e-01
-1.729186993181205523e+01 -1.769919120375311650e+01 -1.765001411223867933e+01 4.213867187500000000e-01
-1.729144689037845950e+01 -1.769909138813350680e+01 -1.764955398537992437e+01 4.216308593750000000e-01
-1.729104925391834513e+01 -1.769908275709120815e+01 -1.764845095261173213e+01 4.218750000000000000e-01
-1.729096521872737924e+01 -1.769890964686581825e+01 -1.764748075900224222e+01 4.221191406250000000e-01
-1.729072706592182485e+01 -1.769838701843109163e+01 -1.764738216388129644e+01 4.223632812500000000e-01
-1.729072483606871202e+01 -1.769766078143777577e+01 -1.764692243217499978e+01 4.226074218750000000e-01
-1.728854681158433593e+01 -1.769725014694526166e+01 -1.764533052986408990e+01 4.228515625000000000e-01
-1.728709543309092211e+01 -1.769567615779078551e+01 -1.764529445141485908e+01 4.230957031250000000e-01
-1.728625338470836681e+01 -1.769476942315383283e+01 -1.764308919238811058e+01 4.233398437500000000e-01
-1.728570261405715058e+01 -1.769426210447727854e+01 -1.764294986551449185e+01 4.235839843750000000e-01
-1.728505618124866317e+01 -1.769422341162415790e+01 -1.764287749224287083e+01 4.238281250000000000e-01
-1.728407931596044733e+01 -1.769412784106943448e+01 -1.764199589397675183e+01 4.240722656250000000e-01
-1.728345796725001904e+01 -1.769306769019017267e+01 -1.764159423264245063e+01 4.243164062500000000e-01
-1.728136942902073514e+01 -1.769248492961255792e+01 -1.764141555285671714e+01 4.245605468750000000e-01
-1.728098765082202348e+01 -1.768852751945404833e+01 -1.763922438528607017e+01 4.248046875000000000e-01
-1.728017761685698162e+01 -1.768788142276719455e+01 -1.763850515140410735e+01 4.250488281250000000e-01
-1.728008275799006199e+01 -1.768774083405611819e+01 -1.763835759049575103e+01 4.252929687500000000e-01
-1.727926198434934690e+01 -1.768673550391923399e+01 -1.763795426907676500e+01 4.255371093750000000e-01
-1.727923294326421555e+01 -1.768511675239127001e+01 -1.763627813744156470e+01 4.257812500000000000e-01
-1.727851057117519673e+01 -1.768456935746425884e+01 -1.763595418216937105e+01 4.260253906250000000e-01
-1.727796013428939759e+01 -1.768380199302902511e+01 -1.763470485711413716e+01 4.262695312500000000e-01
-1.727609709327504817e+01 -1.768379766431808520e+01 -1.763455751544097794e+01 4.265136718750000000e-01
-1.727506151644402266e+01 -1.768295639793675278e+01 -1.763231964454711687e+01 4.267578125000000000e-01
-1.727503974614488769e+01 -1.768265713536939998e+01 -1.763145188323329293e+01 4.270019531250000000e-01
-1.727418373921819139e+01 -1.768136595217078977e+01 -1.763053815994397411e+01 4.272460937500000000e-01
-1.727378615701783104e+01 -1.768135471318526442e+01 -1.762987302551792723e+01 4.274902343750000000e-01
-1.727374333572819864e+01 -1.767912608751154480e+01 -1.762979164029854218e+01 4.277343750000000000e-01
-1.727178312681924055e+01 -1.767701792417566509e+01 -1.762894785511479867e+01 4.279785156250000000e-01
-1.727159453113602439e+01 -1.767685163178659735e+01 -1.762833920253740416e+01 4.282226562500000000e-01
-1.727100800800347713e+01 -1.767602688944262468e+01 -1.762778938281593000e+01 4.284667968750000000e-01
-1.727098317736264832e+01 -1.767563596172393048e+01 -1.762757529241824628e+01 4.287109375000000000e-01
-1.727007773627089904e+01 -1.767505144905607750e+01 -1.762709292845437048e+01 4.289550781250000000e-01
-1.726901501272593720e+01 -1.767502337146547831e+01 -1.762601578163360116e+01 4.291992187500000000e-01
-1.726856165574911728e+01 -1.767406187202469425e+01 -1.762598246616207476e+01 4.294433593750000000e-01
-1.726769672058332006e+01 -1.767405477477219122e+01 -1.762591441457053776e+01 4.296875000000000000e-01
-1.726637527247950743e+01 -1.767392716974216071e+01 -1.762514131039421628e+01 4.299316406250000000e-01
-1.726621358944241180e+01 -1.767388328102444817e+01 -1.762503571193490259e+01 4.301757812500000000e-01
-1.726536102782051074e+01 -1.767365118497605181e+01 -1.762500893466775764e+01 4.304199218750000000e-01
-1.726489128240741522e+01 -1.767346518346667494e+01 -1.762498854605317078e+01 4.306640625000000000e-01
-1.726472795902286350e+01 -1.767263094559251257e+01 -1.762450490022918359e+01 4.309082031250000000e-01
-1.726357339585153028e+01 -1.767217534274088209e+01 -1.762372547326042849e+01 4.311523437500000000e-01
-1.726268285833248584e+01 -1.767180141295896689e+01 -1.762329922159296913e+01 4.313964843750000000e-01
-1.726085810627288453e+01 -1.767153924467235271e+01 -1.762325817767078817e+01 4.316406250000000000e-01
-1.726062584032779057e+01 -1.767145202327006004e+01 -1.762236144438646335e+01 4.318847656250000000e-01
-1.725973131407942063e+01 -1.767141558523158196e+01 -1.762227882296190273e+01 4.321289062500000000e-01
-1.725869224378937261e+01 -1.766912850756732922e+01 -1.762110980973995211e+01 4.323730468750000000e-01
-1.725815634648152752e+01 -1.766883563557540171e+01 -1.762042183884013369e+01 4.326171875000000000e-01
-1.725793514858639099e+01 -1.766694445422852056e+01 -1.761901837118875846e+01 4.328613281250000000e-01
-1.725522300880815507e+01 -1.766693018804460635e+01 -1.761763362335005922e+01 4.331054687500000000e-01
-1.725501660476931676e+01 -1.766475016440982415e+01 -1.761612429758105236e+01 4.333496093750000000e-01
-1.725234651340656455e+01 -1.766377460195344185e+01 -1.761553330807544171e+01 4.335937500000000000e-01
-1.725232128252745767e+01 -1.766358434999670379e+01 -1.761539405612159115e+01 4.338378906250000000e-01
-1.725109439727594207e+01 -1.766262877230148831e+01 -1.761179493439503219e+01 4.340820312500000000e-01
-1.725053844813002613e+01 -1.766205507821998921e+01 -1.761177752871133961e+01 4.343261718750000000e-01
-1.724892065541700603e+01 -1.766195709074335696e+01 -1.761169523081142430e+01 4.345703125000000000e-01
-1.724860419158392233e+01 -1.766177933629872854e+01 -1.761060242112033691e+01 4.348144531250000000e-01
-1.724847257156900682e+01 -1.766127848394667765e+01 -1.761046301107597500e+01 4.350585937500000000e-01
-1.724779353501913093e+01 -1.766127511043407239e+01 -1.760971766391075732e+01 4.353027343750000000e-01
-1.724724714298112715e+01 -1.766050565774807168e+01 -1.760965104689020322e+01 4.355468750000000000e-01
-1.724625521048831800e+01 -1.765971754438709951e+01 -1.760941656669481148e+01 4.357910156250000000e-01
-1.724558075630077170e+01 -1.765769417805237396e+01 -1.760933991940336796e+01 4.360351562500000000e-01
-1.724509891917132620e+01 -1.765649678376529153e+01 -1.760889318910588486e+01 4.362792968750000000e-01
-1.724484762550628858e+01 -1.765633205399214845e+01 -1.760867267478076315e+01 4.365234375000000000e-01
-1.724464605060006051e+01 -1.765511975517359744e+01 -1.760767815869109043e+01 4.367675781250000000e-01
-1.724409955953824891e+01 -1.765433723591102932e+01 -1.760760549561323884e+01 4.370117187500000000e-01
-1.724408654094379401e+01 -1.765297232717348308e+01 -1.760670185232052631e+01 4.372558593750000000e-01
-1.724381039880691802e+01 -1.765219244270907595e+01 -1.760590503045381894e+01 4.375000000000000000e-01
-1.724378305914070353e+01 -1.765108139748906169e+01 -1.760549708355022602e+01 4.377441406250000000e-01
-1.724290214315020719e+01 -1.765084161108460137e+01 -1.760520504264346187e+01 4.379882812500000000e-01
-1.724275841496922368e+01 -1.765052770656672010e+01 -1.760473449690120518e+01 4.382324218750000000e-01
-1.724270353831719760e+01 -1.764989461242709368e+01 -1.760445527939598520e+01 4.384765625000000000e-01
-1.724265851759853518e+01 -1.764899350828556379e+01 -1.760396066530167758e+01 4.387207031250000000e-01
-1.724241171483680191e+01 -1.764884282363520995e+01 -1.760370513100324530e+01 4.389648437500000000e-01
-1.724222759288116791e+01 -1.764845758530882591e+01 -1.760367982729052017e+01 4.392089843750000000e-01
-1.724206228584803924e+01 -1.764814400579790998e+01 -1.760354817730226529e+01 4.394531250000000000e-01
-1.724172759194694038e+01 -1.764761317591054990e+01 -1.760334843673917504e+01 4.396972656250000000e-01
-1.724088753162279630e+01 -1.764694057665484905e+01 -1.760220538113204825e+01 4.399414062500000000e-01
-1.724072866086900646e+01 -1.764567707812749120e+01 -1.760155668009425867e+01 4.401855468750000000e-01
-1.723816210416154959e+01 -1.764567195148318746e+01 -1.760110798378621055e+01 4.404296875000000000e-01
-1.723784754026872790e+01 -1.764515019134070073e+01 -1.759925776504086414e+01 4.406738281250000000e-01
-1.723710561604200109e+01 -1.764450087770336495e+01 -1.759887968378816581e+01 4.409179687500000000e-01
-1.723296343781792928e+01 -1.764406250049231417e+01 -1.759834870779860339e+01 4.411621093750000000e-01
-1.723145072463726635e+01 -1.764338192501852376e+01 -1.759763476567626483e+01 4.414062500000000000e-01
-1.723060152387697741e+01 -1.764137791418245271e+01 -1.759756163564490095e+01 4.416503906250000000e-01
-1.723052079950630500e+01 -1.764114374666363361e+01 -1.759722621109330376e+01 4.418945312500000000e-01
-1.723008740609488143e+01 -1.764063126164067086e+01 -1.759653550900000241e+01 4.421386718750000000e-01
-1.722970018462369168e+01 -1.764040317518281142e+01 -1.759633516712232648e+01 4.423828125000000000e-01
-1.722928659523785200e+01 -1.764014701305996269e+01 -1.759615695629287657e+01 4.426269531250000000e-01
-1.722870458139223260e+01 -1.764000554200199034e+01 -1.759590616854387690e+01 4.428710937500000000e-01
-1.722847768848721017e+01 -1.763989271170337858e+01 -1.759577394988683707e+01 4.431152343750000000e-01
-1.722739643447955515e+01 -1.763945520608674400e+01 -1.759568203924124319e+01 4.433593750000000000e-01
-1.722519933075647813e+01 -1.763847670000662049e+01 -1.759513537944177841e+01 4.436035156250000000e-01
-1.722434032678273397e+01 -1.763776104375182285e+01 -1.759455713400278754e+01 4.438476562500000000e-01
-1.722419691303593936e+01 -1.763745584739139005e+01 -1.759414436904010870e+01 4.440917968750000000e-01
-1.722403195354590366e+01 -1.763675529126811981e+01 -1.759334764173582499e+01 4.443359375000000000e-01
-1.722370827282077244e+01 -1.763652105248244339e+01 -1.759222845863774154e+01 4.445800781250000000e-01
-1.722079420782100811e+01 -1.763503943396171536e+01 -1.759209313252189588e+01 4.448242187500000000e-01
-1.722039133413902334e+01 -1.763311534764852695e+01 -1.759156637781709875e+01 4.450683593750000000e-01
-1.721951524271344169e+01 -1.763256476372103876e+01 -1.759109011503036868e+01 4.453125000000000000e-01
-1.721884311258459732e+01 -1.763181492423549912e+01 -1.759075061832675502e+01 4.455566406250000000e-01
-1.721877387036860796e+01 -1.763142992941901355e+01 -1.759023373888692277e+01 4.458007812500000000e-01
-1.721626906420867087e+01 -1.763043378771137171e+01 -1.758976650427512567e+01 4.460449218750000000e-01
-1.721591910305318862e+01 -1.763038150015836436e+01 -1.758937767334617419e+01 4.462890625000000000e-01
-1.721524028564327935e+01 -1.763036610030441409e+01 -1.758757397367452313e+01 4.465332031250000000e-01
-1.721523241591102149e+01 -1.763020941068481662e+01 -1.758739776247369235e+01 4.467773437500000000e-01
-1.721429877282470855e+01 -1.762915276729307124e+01 -1.758710088441732111e+01 4.470214843750000000e-01
-1.721344056484685225e+01 -1.762736293718931790e+01 -1.758704982253368243e+01 4.472656250000000000e-01
-1.721305458435556801e+01 -1.762709220463461079e+01 -1.758664469329071878e+01 4.475097656250000000e-01
-1.721286959516518422e+01 -1.762669757494729339e+01 -1.758471342417584182e+01 4.477539062500000000e-01
-1.721242254171799146e+01 -1.762298973933414459e+01 -1.758437847440928081e+01 4.479980468750000000e-01
-1.721226486261750210e+01 -1.762278928379972953e+01 -1.758370233989889186e+01 4.482421875000000000e-01
-1.720888956783621637e+01 -1.762222866742589034e+01 -1.758303753048312856e+01 4.484863281250000000e-01
-1.720790236438193332e+01 -1.762128545975097538e+01 -1.758159632891515045e+01 4.487304687500000000e-01
-1.720785611355801592e+01 -1.762016379090216134e+01 -1.758154975923578078e+01 4.489746093750000000e-01
-1.720468640649646019e+01 -1.761988331337618519e+01 -1.758121010971414933e+01 4.492187500000000000e-01
-1.720329664448816942e+01 -1.761981836503879251e+01 -1.758019734598533645e+01 4.494628906250000000e-01
-1.720255409427811699e+01 -1.761902093438404293e+01 -1.757936245886759252e+01 4.497070312500000000e-01
-1.720208688598174973e+01 -1.761775714055839615e+01 -1.757934802769772631e+01 4.499511718750000000e-01
-1.720129109693205649e+01 -1.761569901129317728e+01 -1.757878264387401757e+01 4.501953125000000000e-01
-1.719996787096683377e+01 -1.761551005536908576e+01 -1.757798889665876629e+01 4.504394531250000000e-01
-1.719965209178633714e+01 -1.761523399586399563e+01 -1.757795670732929239e+01 4.506835937500000000e-01
-1.719906722324819981e+01 -1.761473574157188082e+01 -1.757792952391027086e+01 4.509277343750000000e-01
-1.719790046717215048e+01 -1.761352050008327907e+01 -1.757537958666388533e+01 4.511718750000000000e-01
-1.719788337660820332e+01 -1.761327416369436705e+01 -1.757524942809182633e+01 4.514160156250000000e-01
-1.719763054740200303e+01 -1.761168977093933563e+01 -1.757515655994555104e+01 4.516601562500000000e-01
-1.719704906401275935e+01 -1.761113466041827991e+01 -1.757483399094938292e+01 4.519042968750000000e-01
-1.719633555049595586e+01 -1.761096471349990011e+01 -1.757471226437363043e+01 4.521484375000000000e-01
-1.719587151720502760e+01 -1.761086627035782826e+01 -1.757351389285221899e+01 4.523925781250000000e-01
-1.719582664090049917e+01 -1.761026165835135515e+01 -1.757291061922591879e+01 4.526367187500000000e-01
-1.719571714447747368e+01 -1.760722039967986774e+01 -1.757268265228169213e+01 4.528808593750000000e-01
-1.719509043787465075e+01 -1.760492645174716841e+01 -1.757207684973441530e+01 4.531250000000000000e-01
-1.719440908224749975e+01 -1.760412570473393856e+01 -1.757102273208423782e+01 4.533691406250000000e-01
-1.719437657582581380e+01 -1.760214761015464902e+01 -1.757039559247150251e+01 4.536132812500000000e-01
-1.719424784389335770e+01 -1.760178652598375493e+01 -1.756991135684522476e+01 4.538574218750000000e-01
-1.719379230758238108e+01 -1.760168597242201471e+01 -1.756773906503256200e+01 4.541015625000000000e-01
-1.719309775601736590e+01 -1.760129000089371232e+01 -1.756703520939155894e+01 4.543457031250000000e-01
-1.719301569764994397e+01 -1.760074233392976240e+01 -1.756573957006835229e+01 4.545898437500000000e-01
-1.719257016191241760e+01 -1.760037377359188326e+01 -1.756425837070001350e+01 4.548339843750000000e-01
-1.719235694434267359e+01 -1.759997921872162152e+01 -1.756362762461438010e+01 4.550781250000000000e-01
-1.719196098843861620e+01 -1.759997127920616933e+01 -1.756342442928714220e+01 4.553222656250000000e-01
-1.718965447650947809e+01 -1.759683421740795950e+01 -1.756275267227051984e+01 4.555664062500000000e-01
-1.718962962492162205e+01 -1.759676304329244445e+01 -1.756185536920969170e+01 4.558105468750000000e-01
-1.718909513137523248e+01 -1.759659598016145310e+01 -1.756096007745566467e+01 4.560546875000000000e-01
-1.718698359925893726e+01 -1.759644955840255420e+01 -1.756035984372173431e+01 4.562988281250000000e-01
-1.718521077976399525e+01 -1.759623256442526085e+01 -1.755999356764808894e+01 4.565429687500000000e-01
-1.718457523653725971e+01 -1.759484581123706093e+01 -1.755971506723967934e+01 4.567871093750000000e-01
-1.718132319224890736e+01 -1.759482946907092682e+01 -1.755944570395220694e+01 4.570312500000000000e-01
-1.718061017170598959e+01 -1.759369625638380796e+01 -1.755941477097994152e+01 4.572753906250000000e-01
-1.717892900675999002e+01 -1.759365888486700413e+01 -1.755886529067850077e+01 4.575195312500000000e-01
-1.717844578316409709e+01 -1.759365731837792879e+01 -1.755870669090952418e+01 4.577636718750000000e-01
-1.717792243340636205e+01 -1.759259656546071682e+01 -1.755841090539078309e+01 4.580078125000000000e-01
-1.717777106110757046e+01 -1.759166539426515996e+01 -1.755815922492584846e+01 4.582519531250000000e-01
-1.717724881327156439e+01 -1.759069840488767511e+01 -1.755801765593953689e+01 4.584960937500000000e-01
-1.717675827673864219e+01 -1.758950010285257548e+01 -1.755767659904765310e+01 4.587402343750000000e-01
-1.717625427097447854e+01 -1.758886165448287642e+01 -1.755742656582027550e+01 4.589843750000000000e-01
-1.717553248310364111e+01 -1.758873353590835364e+01 -1.755687224985781469e+01 4.592285156250000000e-01
-1.717547263255074341e+01 -1.758747616862292773e+01 -1.755663362503523928e+01 4.594726562500000000e-01
-1.717289397337983559e+01 -1.758558945902070292e+01 -1.755585329658167026e+01 4.597167968750000000e-01
-1.717150692292785763e+01 -1.758471080342435755e+01 -1.755527711156561210e+01 4.599609375000000000e-01
-1.717137759161831667e+01 -1.758351325959338496e+01 -1.755524559507936289e+01 4.602050781250000000e-01
-1.716891971372660919e+01 -1.758289161384718113e+01 -1.755481189884680759e+01 4.604492187500000000e-01
-1.716850290128560630e+01 -1.758288030419858572e+01 -1.755422716055753440e+01 4.606933593750000000e-01
-1.716846058038699852e+01 -1.758058684705423147e+01 -1.755368113583515211e+01 4.609375000000000000e-01
-1.716818596094182681e+01 -1.758047676980819674e+01 -1.755331994603713497e+01 4.611816406250000000e-01
-1.716773274460097909e+01 -1.758043060822791759e+01 -1.755318874758187775e+01 4.614257812500000000e-01
-1.716610198561143363e+01 -1.757887325633793552e+01 -1.755271351788796963e+01 4.616699218750000000e-01
-1.716404037788676717e+01 -1.757847714695364516e+01 -1.754966414068965719e+01 4.619140625000000000e-01
-1.716383056007968477e+01 -1.757743202436145324e+01 -1.754911711576918876e+01 4.621582031250000000e-01
-1.716332755916680597e+01 -1.757570868990808677e+01 -1.754700864907472635e+01 4.624023437500000000e-01
-1.716283694692234008e+01 -1.757458169783209456e+01 -1.754649573641259153e+01 4.626464843750000000e-01
-1.716236394245477470e+01 -1.757403910519799339e+01 -1.754572396840735493e+01 4.628906250000000000e-01
-1.716153423615584472e+01 -1.757367538980943777e+01 -1.754470522400029964e+01 4.631347656250000000e-01
-1.716139652074518906e+01 -1.757337464770992597e+01 -1.754339253380596375e+01 4.633789062500000000e-01
-1.716029701854260381e+01 -1.757219748000335713e+01 -1.754291345860676543e+01 4.636230468750000000e-01
-1.716026064004106999e+01 -1.757210199603454726e+01 -1.754273634298005646e+01 4.638671875000000000e-01
-1.715970896227803877e+01 -1.757180372606486429e+01 -1.754272138049627117e+01 4.641113281250000000e-01
-1.715944319427142872e+01 -1.757161983644020609e+01 -1.754205032969210265e+01 4.643554687500000000e-01
-1.715894705231659856e+01 -1.757121081273402652e+01 -1.754103608940035031e+01 4.645996093750000000e-01
-1.715874752996783670e+01 -1.757098625662843006e+01 -1.754099271346983713e+01 4.648437500000000000e-01
-1.715850173929954181e+01 -1.757049165101755150e+01 -1.754060911852936400e+01 4.650878906250000000e-01
-1.715845856600531860e+01 -1.757011118171309505e+01 -1.753957073170169423e+01 4.653320312500000000e-01
-1.715826227708279106e+01 -1.756984671493260208e+01 -1.753867966029105574e+01 4.655761718750000000e-01
-1.715810814265522311e+01 -1.756974511082162493e+01 -1.753861051825644779e+01 4.658203125000000000e-01
-1.715744894185562686e+01 -1.756802465107263345e+01 -1.753844154338823813e+01 4.660644531250000000e-01
-1.715578947747380667e+01 -1.756793612136608829e+01 -1.753829424793018177e+01 4.663085937500000000e-01
-1.715536585073006037e+01 -1.756790597795925990e+01 -1.753811007267147204e+01 4.665527343750000000e-01
-1.715517026753694907e+01 -1.756629158694325099e+01 -1.753738914818249128e+01 4.667968750000000000e-01
-1.715486742541240162e+01 -1.756613715554982136e+01 -1.753738806677975859e+01 4.670410156250000000e-01
-1.715481631584767186e+01 -1.756610406425905424e+01 -1.753702644511136199e+01 4.672851562500000000e-01
-1.715317269830003966e+01 -1.756587200397510173e+01 -1.753696708783707336e+01 4.675292968750000000e-01
-1.715130334363628606e+01 -1.756482035638333272e+01 -1.753693798117649649e+01 4.677734375000000000e-01
-1.715127263379072531e+01 -1.756466370043453651e+01 -1.753682756695859268e+01 4.680175781250000000e-01
-1.715066301572547403e+01 -1.756411044581194147e+01 -1.753609821123300705e+01 4.682617187500000000e-01
-1.714883218967547407e+01 -1.756399415671028663e+01 -1.753594124343634419e+01 4.685058593750000000e-01
-1.714788645493529273e+01 -1.756309010196683928e+01 -1.753593139955750146e+01 4.687500000000000000e-01
-1.714784707332534808e+01 -1.756258889817209123e+01 -1.753591044309055036e+01 4.689941406250000000e-01
-1.714720485936862460e+01 -1.756178687423129503e+01 -1.753564598689113652e+01 4.692382812500000000e-01
-1.714668761861301860e+01 -1.756143940213180699e+01 -1.753547180167950259e+01 4.694824218750000000e-01
-1.714561491874131249e+01 -1.756121674777670449e+01 -1.753502094758029628e+01 4.697265625000000000e-01
-1.714441615600586744e+01 -1.756047512042555780e+01 -1.753430750306550578e+01 4.699707031250000000e-01
-1.714362862442469293e+01 -1.756003009762340028e+01 -1.753420079019500122e+01 4.702148437500000000e-01
-1.714293720620471007e+01 -1.755880808219040290e+01 -1.753412912769529086e+01 4.704589843750000000e-01
-1.714198197639585430e+01 -1.755772074502445790e+01 -1.753371142837934471e+01 4.707031250000000000e-01
-1.714190505069659665e+01 -1.755769584475516965e+01 -1.753363278906878264e+01 4.709472656250000000e-01
-1.714133566100922934e+01 -1.755749104539534855e+01 -1.753285444388746228e+01 4.711914062500000000e-01
-1.713760389638394344e+01 -1.755742040612860677e+01 -1.753222012068975744e+01 4.714355468750000000e-01
-1.713695236223901119e+01 -1.755636258786611137e+01 -1.753218194112306350e+01 4.716796875000000000e-01
-1.713630607550604168e+01 -1.755614215835902669e+01 -1.753158449292651966e+01 4.719238281250000000e-01
-1.713584537445260736e+01 -1.755467208536768453e+01 -1.753057968483393836e+01 4.721679687500000000e-01
-1.713340879768916736e+01 -1.755465214957916942e+01 -1.753048886160516417e+01 4.724121093750000000e-01
-1.713331908004163395e+01 -1.755408918711745159e+01 -1.752823090832050923e+01 4.726562500000000000e-01
-1.713160601715498998e+01 -1.755360407303478709e+01 -1.752741448778024846e+01 4.729003906250000000e-01
-1.713069455174892397e+01 -1.755193527026599298e+01 -1.752663400414289541e+01 4.731445312500000000e-01
-1.712935163673274985e+01 -1.755156558552002721e+01 -1.752614609847726612e+01 4.733886718750000000e-01
-1.712820082448360282e+01 -1.755155433879802729e+01 -1.752578195759961943e+01 4.736328125000000000e-01
-1.712759070090112701e+01 -1.755085882494505611e+01 -1.752551829028434938e+01 4.738769531250000000e-01
-1.712747823738825304e+01 -1.754988740543819148e+01 -1.752546890398888024e+01 4.741210937500000000e-01
-1.712740414733330141e+01 -1.754974350713003162e+01 -1.752480861213067698e+01 4.743652343750000000e-01
-1.712641101994820758e+01 -1.754904209906113977e+01 -1.752378418934348403e+01 4.746093750000000000e-01
-1.712457434468064577e+01 -1.754771742365839415e+01 -1.752350269719630305e+01 4.748535156250000000e-01
-1.712383794471425702e+01 -1.754705293639102948e+01 -1.752318014824097858e+01 4.750976562500000000e-01
-1.712304044880065490e+01 -1.754573093682955331e+01 -1.752294228642070095e+01 4.753417968750000000e-01
-1.712118025223725581e+01 -1.754571877636771049e+01 -1.752272594371732595e+01 4.755859375000000000e-01
-1.712067202975365987e+01 -1.754561057569101123e+01 -1.752206066889374725e+01 4.758300781250000000e-01
-1.711704171643467376e+01 -1.754548364888108480e+01 -1.752202250737324007e+01 4.760742187500000000e-01
-1.711573044429211166e+01 -1.754511498124747604e+01 -1.752140443256267943e+01 4.763183593750000000e-01
-1.711541200638695059e+01 -1.754447303001654745e+01 -1.752109317187235504e+01 4.765625000000000000e-01
-1.711523972870959298e+01 -1.754384398760957353e+01 -1.752037856678325056e+01 4.768066406250000000e-01
-1.711439852755806257e+01 -1.754367030592145227e+01 -1.752024857881095343e+01 4.770507812500000000e-01
-1.711396152517999880e+01 -1.754291266550916006e+01 -1.752018794909992749e+01 4.772949218750000000e-01
-1.711324864492962305e+01 -1.754140512546343800e+01 -1.751898251339734713e+01 4.775390625000000000e-01
-1.711321731232880339e+01 -1.754068070183362948e+01 -1.751837474333314049e+01 4.777832031250000000e-01
-1.711282476272412012e+01 -1.753883744207139728e+01 -1.751811056491341034e+01 4.780273437500000000e-01
-1.711138692494194302e+01 -1.753850490894237169e+01 -1.751633657295553448e+01 4.782714843750000000e-01
-1.711005990745891481e+01 -1.753749413645185840e+01 -1.751581660918535732e+01 4.785156250000000000e-01
-1.710989216073846819e+01 -1.753702224191622250e+01 -1.751409667635582323e+01 4.787597656250000000e-01
-1.710963660761138527e+01 -1.753646322921325051e+01 -1.751263693882400929e+01 4.790039062500000000e-01
-1.710951718020877976e+01 -1.753418730704375861e+01 -1.751157025049893079e+01 4.792480468750000000e-01
-1.710927952362425231e+01 -1.753405719055616885e+01 -1.751064617415832458e+01 4.794921875000000000e-01
-1.710895776900331100e+01 -1.753402892869213048e+01 -1.751038854373231146e+01 4.797363281250000000e-01
-1.710881265362181480e+01 -1.753327134047210834e+01 -1.750978803147482665e+01 4.799804687500000000e-01
-1.710803215507478470e+01 -1.753317507001102271e+01 -1.750964746849149734e+01 4.802246093750000000e-01
-1.710785253445963860e+01 -1.753215075585586291e+01 -1.750874376052187031e+01 4.804687500000000000e-01
-1.710682566327000131e+01 -1.753152192820074973e+01 -1.750848990446970888e+01 4.807128906250000000e-01
-1.710669767943718611e+01 -1.753113515415180501e+01 -1.750787224989216639e+01 4.809570312500000000e-01
-1.710557636600794496e+01 -1.753065059796843528e+01 -1.750754500140598324e+01 4.812011718750000000e-01
-1.710359653958993320e+01 -1.753063789084736612e+01 -1.750567999881665671e+01 4.814453125000000000e-01
-1.710114449099447853e+01 -1.753048516640496146e+01 -1.750525412043911544e+01 4.816894531250000000e-01
-1.710031286566681175e+01 -1.753044066028214587e+01 -1.750490078376888192e+01 4.819335937500000000e-01
-1.709912901223643900e+01 -1.753035387434221093e+01 -1.750435327659107188e+01 4.821777343750000000e-01
-1.709884303507451619e+01 -1.752956237176661602e+01 -1.750313948229607419e+01 4.824218750000000000e-01
-1.709848505429436472e+01 -1.752890894943208977e+01 -1.750285527601080204e+01 4.826660156250000000e-01
-1.709718846989784424e+01 -1.752844197584749963e+01 -1.750250246642466223e+01 4.829101562500000000e-01
-1.709550128739334696e+01 -1.752784782636717154e+01 -1.750117548499142828e+01 4.831542968750000000e-01
-1.709544305942420905e+01 -1.752753585929071889e+01 -1.750102394715134579e+01 4.833984375000000000e-01
-1.709515487404415168e+01 -1.752739227868865157e+01 -1.749931687725030827e+01 4.836425781250000000e-01
-1.709501161111161593e+01 -1.752614462387212768e+01 -1.749931522067383582e+01 4.838867187500000000e-01
-1.709498407250147523e+01 -1.752498497490641327e+01 -1.749863965024078283e+01 4.841308593750000000e-01
-1.709430401851765424e+01 -1.752461835744021101e+01 -1.749792971582291301e+01 4.843750000000000000e-01
-1.709399969015402121e+01 -1.752428208079885863e+01 -1.749765506059866382e+01 4.846191406250000000e-01
-1.709290873212728812e+01 -1.752357414334817776e+01 -1.749686956200664767e+01 4.848632812500000000e-01
-1.709244137052860779e+01 -1.752105391420184688e+01 -1.749677676537786297e+01 4.851074218750000000e-01
-1.709213950900723233e+01 -1.752075400329081845e+01 -1.749597548802270097e+01 4.853515625000000000e-01
-1.709104916731117640e+01 -1.752037140326688558e+01 -1.749582416097922533e+01 4.855957031250000000e-01
-1.709085946333241068e+01 -1.752008618804078210e+01 -1.749549580285320260e+01 4.858398437500000000e-01
-1.709010480996603576e+01 -1.751886426415953579e+01 -1.749475129574691579e+01 4.860839843750000000e-01
-1.708980609994988598e+01 -1.751875219748101387e+01 -1.749379807205959025e+01 4.863281250000000000e-01
-1.708941572219104899e+01 -1.751825343377912958e+01 -1.749297222909319061e+01 4.865722656250000000e-01
-1.708932592603163059e+01 -1.751819406178289640e+01 -1.749271356849397208e+01 4.868164062500000000e-01
-1.708923553216660096e+01 -1.751613396217494056e+01 -1.749119558221821435e+01 4.870605468750000000e-01
-1.708872709920973421e+01 -1.751595735585441105e+01 -1.749110356440628067e+01 4.873046875000000000e-01
-1.708764268858864099e+01 -1.751572862662539265e+01 -1.749052809038903078e+01 4.875488281250000000e-01
-1.708696391572452100e+01 -1.751482925079046282e+01 -1.749016486327807485e+01 4.877929687500000000e-01
-1.708677428751076377e+01 -1.751331837171685279e+01 -1.748991259413296362e+01 4.880371093750000000e-01
-1.708556086535800134e+01 -1.751242463988788245e+01 -1.748965158703978773e+01 4.882812500000000000e-01
-1.708536331251317009e+01 -1.751237719896100131e+01 -1.748847917116788864e+01 4.885253906250000000e-01
-1.708512770898788702e+01 -1.751157249535716787e+01 -1.748768075093873264e+01 4.887695312500000000e-01
-1.708470261855532613e+01 -1.751095042453809114e+01 -1.748762368372244325e+01 4.890136718750000000e-01
-1.708457682902692198e+01 -1.751030865715608797e+01 -1.748724236921641406e+01 4.892578125000000000e-01
-1.708414890975712552e+01 -1.750888212281936163e+01 -1.748584106012512862e+01 4.895019531250000000e-01
-1.707877819363060112e+01 -1.750824555461569432e+01 -1.748495626543865811e+01 4.897460937500000000e-01
-1.707717810018829852e+01 -1.750807814497042969e+01 -1.747948443761764636e+01 4.899902343750000000e-01
-1.707701714870744425e+01 -1.750731835871647846e+01 -1.747852891687323407e+01 4.902343750000000000e-01
-1.707674070742627848e+01 -1.750688730896085943e+01 -1.747848175389642478e+01 4.904785156250000000e-01
-1.707636063276622096e+01 -1.750687789697976626e+01 -1.747766399017358907e+01 4.907226562500000000e-01
-1.707516126008170332e+01 -1.750686196874862333e+01 -1.747700580608153587e+01 4.909667968750000000e-01
-1.707483060767324901e+01 -1.750613024251427774e+01 -1.747645817768345822e+01 4.912109375000000000e-01
-1.707428442915040634e+01 -1.750589670444082913e+01 -1.747606280218950658e+01 4.914550781250000000e-01
-1.707363158776756862e+01 -1.750512710769611502e+01 -1.747580504857481642e+01 4.916992187500000000e-01
-1.707176787893140713e+01 -1.750493371624342487e+01 -1.747546738381911524e+01 4.919433593750000000e-01
-1.707040308569366971e+01 -1.750477128528928361e+01 -1.747522035895444148e+01 4.921875000000000000e-01
-1.707037225818973170e+01 -1.750425218581723641e+01 -1.747465266722399235e+01 4.924316406250000000e-01
-1.707022815091762524e+01 -1.750318660525467607e+01 -1.747391621812809959e+01 4.926757812500000000e-01
-1.706872668550327532e+01 -1.750245740197525990e+01 -1.747390860880397057e+01 4.929199218750000000e-01
-1.706726671000646078e+01 -1.750214050784337161e+01 -1.747376040300544631e+01 4.931640625000000000e-01
-1.706690580012091729e+01 -1.750210358943735400e+01 -1.747306161437778371e+01 4.934082031250000000e-01
-1.706644435739893595e+01 -1.750102975069537337e+01 -1.747272664217923577e+01 4.936523437500000000e-01
-1.706585387092726691e+01 -1.750039148690520818e+01 -1.747137964752635497e+01 4.938964843750000000e-01
-1.706470706947713367e+01 -1.749998249691645569e+01 -1.746978894644192337e+01 4.941406250000000000e-01
-1.706433385353847854e+01 -1.749972625853994046e+01 -1.746906371436731575e+01 4.943847656250000000e-01
-1.706355605321934377e+01 -1.749934842132720192e+01 -1.746841396504236599e+01 4.946289062500000000e-01
-1.706347051737927245e+01 -1.749908549202528718e+01 -1.746825765563720978e+01 4.948730468750000000e-01
-1.706220620426764256e+01 -1.749887724574847425e+01 -1.746798915572601985e+01 4.951171875000000000e-01
-1.706166672833121112e+01 -1.749817583311362412e+01 -1.746652139937555859e+01 4.953613281250000000e-01
-1.706153483214267297e+01 -1.749663237888283263e+01 -1.746619907124586035e+01 4.956054687500000000e-01
-1.706097323935080112e+01 -1.749639962220211942e+01 -1.746568524579379300e+01 4.958496093750000000e-01
-1.706085416319923098e+01 -1.749464461085453237e+01 -1.746516809223608391e+01 4.960937500000000000e-01
-1.706010441660027865e+01 -1.749324897266384937e+01 -1.746514647076938331e+01 4.963378906250000000e-01
-1.705780579375495520e+01 -1.749323104193271661e+01 -1.746420374592371871e+01 4.965820312500000000e-01
-1.705776892162103664e+01 -1.749311699489489769e+01 -1.746375329062298576e+01 4.968261718750000000e-01
-1.705741316355410575e+01 -1.749284456292385315e+01 -1.746303861057100804e+01 4.970703125000000000e-01
-1.705690824110383730e+01 -1.749278498190542308e+01 -1.746287743052696939e+01 4.973144531250000000e-01
-1.705647873018439142e+01 -1.749228893791477546e+01 -1.746204706610502910e+01 4.975585937500000000e-01
-1.705450525446903498e+01 -1.749167350406290922e+01 -1.746175515058499528e+01 4.978027343750000000e-01
-1.705425859160765256e+01 -1.749081987337088862e+01 -1.746106837987805349e+01 4.980468750000000000e-01
-1.704996617993351293e+01 -1.748903112977111718e+01 -1.746078881030577179e+01 4.982910156250000000e-01
-1.704926368003577863e+01 -1.748860478208646541e+01 -1.745940798762418922e+01 4.985351562500000000e-01
-1.704904333688540774e+01 -1.748859619100042551e+01 -1.745931370805276472e+01 4.987792968750000000e-01
-1.704898642326340052e+01 -1.748827555973257475e+01 -1.745900433622547254e+01 4.990234375000000000e-01
-1.704887911929188959e+01 -1.748801657680078137e+01 -1.745883699395144006e+01 4.992675781250000000e-01
-1.704788341681974018e+01 -1.748724823655507521e+01 -1.745854930089254964e+01 4.995117187500000000e-01
-1.704714281202383575e+01 -1.748711417618411446e+01 -1.745833247533817811e+01 4.997558593750000000e-01
-1.704704700199588530e+01 -1.748635919350220291e+01 -1.745817672866006376e+01 5.000000000000000000e-01
-1.704688551475756242e+01 -1.748575116292069254e+01 -1.745794380731490847e+01 5.002441406250000000e-01
-1.704574910452714676e+01 -1.748542533846882918e+01 -1.745771586445669499e+01 5.004882812500000000e-01
-1.704489686721529651e+01 -1.748525327279131147e+01 -1.745735968197031340e+01 5.007324218750000000e-01
-1.704403981643797650e+01 -1.748361632989519165e+01 -1.745664203185067009e+01 5.009765625000000000e-01
-1.704391627563372325e+01 -1.748224739774490644e+01 -1.745590680888096813e+01 5.012207031250000000e-01
-1.704016164405752320e+01 -1.748189956090751096e+01 -1.745572306683603969e+01 5.014648437500000000e-01
-1.704004047094018759e+01 -1.748103477807526573e+01 -1.745355665147417668e+01 5.017089843750000000e-01
-1.703833824407851694e+01 -1.748083303245519815e+01 -1.745342392241474627e+01 5.019531250000000000e-01
-1.703813297841373853e+01 -1.748042231930379131e+01 -1.745303953761999338e+01 5.021972656250000000e-01
-1.703762340511633511e+01 -1.747924211356746937e+01 -1.745295727864227686e+01 5.024414062500000000e-01
-1.703704055324201860e+01 -1.747787574105413100e+01 -1.745236705836368785e+01 5.026855468750000000e-01
-1.703687048107021340e+01 -1.747648501701667456e+01 -1.745157146452906716e+01 5.029296875000000000e-01
-1.703613106334130123e+01 -1.747588836548414903e+01 -1.745138082770030863e+01 5.031738281250000000e-01
-1.703509747175642985e+01 -1.747535795084617050e+01 -1.745134803347281505e+01 5.034179687500000000e-01
-1.703087192896066782e+01 -1.747519601835893255e+01 -1.745123783116471827e+01 5.036621093750000000e-01
-1.703050127836933569e+01 -1.747455652293343675e+01 -1.745055126689443270e+01 5.039062500000000000e-01
-1.702958561465173659e+01 -1.747360244202679525e+01 -1.744831095039152657e+01 5.041503906250000000e-01
-1.702904369701551701e+01 -1.747342712645533069e+01 -1.744689794552174433e+01 5.043945312500000000e-01
-1.702869894799341566e+01 -1.747189577987818510e+01 -1.744648565813007934e+01 5.046386718750000000e-01
-1.702721012074610485e+01 -1.747163589340493672e+01 -1.744611240958574072e+01 5.048828125000000000e-01
-1.702708211601417077e+01 -1.746878930456307089e+01 -1.744582923912670225e+01 5.051269531250000000e-01
-1.702704317899901909e+01 -1.746797087601057896e+01 -1.744572127609555423e+01 5.053710937500000000e-01
-1.702691832864037380e+01 -1.746773040010473821e+01 -1.744462708769234993e+01 5.056152343750000000e-01
-1.702506285970666511e+01 -1.746634454071410048e+01 -1.744355353446993107e+01 5.058593750000000000e-01
-1.702505062967424365e+01 -1.746595165624208335e+01 -1.744308727541084636e+01 5.061035156250000000e-01
-1.702343422194246969e+01 -1.746460344915275442e+01 -1.744263705474624615e+01 5.063476562500000000e-01
-1.702233638554759665e+01 -1.746454886129427564e+01 -1.744227588591709477e+01 5.065917968750000000e-01
-1.702220882978804184e+01 -1.746450623532253132e+01 -1.744191405270021278e+01 5.068359375000000000e-01
-1.702164305853132120e+01 -1.746313319543832066e+01 -1.744143395870379720e+01 5.070800781250000000e-01
-1.702012383992041578e+01 -1.746252005491868431e+01 -1.744069560296092192e+01 5.073242187500000000e-01
-1.701954578786306271e+01 -1.746160721896910673e+01 -1.744066808508638999e+01 5.075683593750000000e-01
-1.701890711254354827e+01 -1.746085112644840720e+01 -1.744058118688046477e+01 5.078125000000000000e-01
-1.701824933015419816e+01 -1.745922389158972265e+01 -1.744049426097748778e+01 5.080566406250000000e-01
-1.701803194343271741e+01 -1.745885698467503744e+01 -1.743964503378365194e+01 5.083007812500000000e-01
-1.701565234535904736e+01 -1.745873881700008212e+01 -1.743856160486086537e+01 5.085449218750000000e-01
-1.701415528316822190e+01 -1.745824220465101817e+01 -1.743852675968296850e+01 5.087890625000000000e-01
-1.701403237259196999e+01 -1.745630220562460622e+01 -1.743799755804775486e+01 5.090332031250000000e-01
-1.701394598757512711e+01 -1.745578693463837539e+01 -1.743790524429184075e+01 5.092773437500000000e-01
-1.701238596541726267e+01 -1.745506087526989347e+01 -1.743786177633955958e+01 5.095214843750000000e-01
-1.701149992019880841e+01 -1.745430696490481992e+01 -1.743751767143194087e+01 5.097656250000000000e-01
-1.701144901004445131e+01 -1.745362340247130106e+01 -1.743734011880439283e+01 5.100097656250000000e-01
-1.701125350580683815e+01 -1.745303362861241681e+01 -1.743718059024311628e+01 5.102539062500000000e-01
-1.701058782657646873e+01 -1.745261575404206766e+01 -1.743460100931138257e+01 5.104980468750000000e-01
-1.700830906790773867e+01 -1.745247216157098080e+01 -1.743455440347302599e+01 5.107421875000000000e-01
-1.700700878030702867e+01 -1.745221332462915598e+01 -1.743424782662654238e+01 5.109863281250000000e-01
-1.700595422655437972e+01 -1.745206812793655260e+01 -1.743418691519296004e+01 5.112304687500000000e-01
-1.700572672041976219e+01 -1.744960824854867809e+01 -1.743352405557933693e+01 5.114746093750000000e-01
-1.700564675736081455e+01 -1.744902155054096582e+01 -1.743224519040494158e+01 5.117187500000000000e-01
-1.700522542048418728e+01 -1.744786390575750090e+01 -1.743067487799325832e+01 5.119628906250000000e-01
-1.700327457745931881e+01 -1.744749103931651746e+01 -1.743048349845930289e+01 5.122070312500000000e-01
-1.700313631606716669e+01 -1.744675666764064559e+01 -1.742976856585761070e+01 5.124511718750000000e-01
-1.700231727649737579e+01 -1.744650187459111379e+01 -1.742923749185571225e+01 5.126953125000000000e-01
-1.699946697342351243e+01 -1.744389660682464083e+01 -1.742628886713150393e+01 5.129394531250000000e-01
-1.699940755853084084e+01 -1.744377993398045490e+01 -1.742582665671282172e+01 5.131835937500000000e-01
-1.699827517908977015e+01 -1.744361951154588297e+01 -1.742539317534680521e+01 5.134277343750000000e-01
-1.699549052346135625e+01 -1.744324447460427763e+01 -1.742500689562725569e+01 5.136718750000000000e-01
-1.699483404664711372e+01 -1.744191354618265066e+01 -1.742357440819917969e+01 5.139160156250000000e-01
-1.699474194191692433e+01 -1.744136886117963314e+01 -1.742329117086695334e+01 5.141601562500000000e-01
-1.699472918432804391e+01 -1.744084711057543657e+01 -1.742302916339617624e+01 5.144042968750000000e-01
-1.699305187976474230e+01 -1.744060787244576360e+01 -1.742298080894934387e+01 5.146484375000000000e-01
-1.699303000100410088e+01 -1.744013626680579065e+01 -1.742208193584174580e+01 5.148925781250000000e-01
-1.699292745958908313e+01 -1.743945748060561485e+01 -1.742072404096298399e+01 5.151367187500000000e-01
-1.699151101263054642e+01 -1.743921568188489957e+01 -1.742010673067886728e+01 5.153808593750000000e-01
-1.699090819616895232e+01 -1.743918209455051027e+01 -1.742004944079310036e+01 5.156250000000000000e-01
-1.698801528291534169e+01 -1.743822049229866522e+01 -1.741992962283557489e+01 5.158691406250000000e-01
-1.698709640659826547e+01 -1.743745363146270577e+01 -1.741974247196129255e+01 5.161132812500000000e-01
-1.698643345575065666e+01 -1.743705825360095929e+01 -1.741934283489148072e+01 5.163574218750000000e-01
-1.698408412809427048e+01 -1.743653343329163619e+01 -1.741930570124024769e+01 5.166015625000000000e-01
-1.698197491864149100e+01 -1.743585298800080352e+01 -1.741913144421191717e+01 5.168457031250000000e-01
-1.698180081678793485e+01 -1.743453899504244831e+01 -1.741871369880306020e+01 5.170898437500000000e-01
-1.698117810013955165e+01 -1.743390980000272350e+01 -1.741760143698888541e+01 5.173339843750000000e-01
-1.698072037846487703e+01 -1.743384850543831632e+01 -1.741696969224632596e+01 5.175781250000000000e-01
-1.697966424750424608e+01 -1.743324769054865087e+01 -1.741659945378671637e+01 5.178222656250000000e-01
-1.697922861411885265e+01 -1.743311381621897027e+01 -1.741593905316207014e+01 5.180664062500000000e-01
-1.697761024078562997e+01 -1.743236145801816406e+01 -1.741531381608450957e+01 5.183105468750000000e-01
-1.697545409183697274e+01 -1.743113222000655327e+01 -1.741527569656469154e+01 5.185546875000000000e-01
-1.697421330662725936e+01 -1.743068834483456797e+01 -1.741511127540081105e+01 5.187988281250000000e-01
-1.697406787175491516e+01 -1.743046839174174423e+01 -1.741488844390986657e+01 5.190429687500000000e-01
-1.697323427868014889e+01 -1.743040349035931413e+01 -1.741414239528823060e+01 5.192871093750000000e-01
-1.697253693396914187e+01 -1.742983271910110332e+01 -1.741296196425308551e+01 5.195312500000000000e-01
-1.697237484342257119e+01 -1.742896157596077344e+01 -1.741295862105860337e+01 5.197753906250000000e-01
-1.697152841552741975e+01 -1.742869141557017798e+01 -1.741246363301201683e+01 5.200195312500000000e-01
-1.697141871030029137e+01 -1.742865048348850721e+01 -1.741216510807891282e+01 5.202636718750000000e-01
-1.697018622427661683e+01 -1.742745843399848482e+01 -1.741208427881473497e+01 5.205078125000000000e-01
-1.696964084318479493e+01 -1.742735850366882744e+01 -1.741205690957817609e+01 5.207519531250000000e-01
-1.696912656321133994e+01 -1.742700751229179446e+01 -1.741122030540395826e+01 5.209960937500000000e-01
-1.696895251184498221e+01 -1.742685064926159555e+01 -1.740997321698922562e+01 5.212402343750000000e-01
-1.696759348366295939e+01 -1.742662303988965178e+01 -1.740910339454874389e+01 5.214843750000000000e-01
-1.696719551878601706e+01 -1.742607685304508180e+01 -1.740832202644848437e+01 5.217285156250000000e-01
-1.696697528531979060e+01 -1.742517107614478888e+01 -1.740814989835559956e+01 5.219726562500000000e-01
-1.696640458555308584e+01 -1.742489410734555477e+01 -1.740779170312541169e+01 5.222167968750000000e-01
-1.696630098546049226e+01 -1.742482043377744105e+01 -1.740759891236275081e+01 5.224609375000000000e-01
-1.696566715528339842e+01 -1.742434381173700331e+01 -1.740716686856383433e+01 5.227050781250000000e-01
-1.696479002083633247e+01 -1.742159754755698842e+01 -1.740528259466513816e+01 5.229492187500000000e-01
-1.696346513800832767e+01 -1.742110582073639691e+01 -1.740525007677593194e+01 5.231933593750000000e-01
-1.696331497361921592e+01 -1.742046190215585355e+01 -1.740440452179491260e+01 5.234375000000000000e-01
-1.696316828136466270e+01 -1.741964251230587024e+01 -1.740305328567921350e+01 5.236816406250000000e-01
-1.696309995316260455e+01 -1.741932246267194273e+01 -1.740265094590407813e+01 5.239257812500000000e-01
-1.696274210405524840e+01 -1.741929222537388000e+01 -1.740250756222952688e+01 5.241699218750000000e-01
-1.696230362939367353e+01 -1.741855723553953439e+01 -1.740178633586716472e+01 5.244140625000000000e-01
-1.696186311320444773e+01 -1.741780136237745324e+01 -1.740172224559566061e+01 5.246582031250000000e-01
-1.696030060068356704e+01 -1.741779597028502735e+01 -1.740021141100234203e+01 5.249023437500000000e-01
-1.696010179798442863e+01 -1.741773230006927875e+01 -1.739854521428457446e+01 5.251464843750000000e-01
-1.695996824395437130e+01 -1.741761684804900412e+01 -1.739467028798302550e+01 5.253906250000000000e-01
-1.695947680671196522e+01 -1.741744329140195546e+01 -1.739455959862520373e+01 5.256347656250000000e-01
-1.695945053780022960e+01 -1.741662337445928088e+01 -1.739388692056758856e+01 5.258789062500000000e-01
-1.695851401667061253e+01 -1.741566913756990687e+01 -1.739369383323349183e+01 5.261230468750000000e-01
-1.695849546042579092e+01 -1.741550696486775607e+01 -1.739364606800837620e+01 5.263671875000000000e-01
-1.695830160539342657e+01 -1.741542981762671616e+01 -1.739362087546336255e+01 5.266113281250000000e-01
-1.695800380183644407e+01 -1.741481573016723772e+01 -1.739328101516657199e+01 5.268554687500000000e-01
-1.695800035790202287e+01 -1.741450599530348597e+01 -1.739290976529455790e+01 5.270996093750000000e-01
-1.695707282507004621e+01 -1.741318760549262024e+01 -1.739263512337779716e+01 5.273437500000000000e-01
-1.695648088183697411e+01 -1.741250621268521925e+01 -1.739249025256080117e+01 5.275878906250000000e-01
-1.695628272136080383e+01 -1.741138768769935652e+01 -1.739239535628975730e+01 5.278320312500000000e-01
-1.695488312821202115e+01 -1.740928492519703141e+01 -1.739224513346353973e+01 5.280761718750000000e-01
-1.695487336763503805e+01 -1.740777661473366322e+01 -1.739217966642881663e+01 5.283203125000000000e-01
-1.695322642186372519e+01 -1.740723644771749434e+01 -1.739160328980850068e+01 5.285644531250000000e-01
-1.695320775655899936e+01 -1.740711966878665606e+01 -1.739109046341060250e+01 5.288085937500000000e-01
-1.694881576852305116e+01 -1.740646494556999713e+01 -1.739097905683354384e+01 5.290527343750000000e-01
-1.694774733726123017e+01 -1.740611941772196047e+01 -1.739096138025295701e+01 5.292968750000000000e-01
-1.694669347559626615e+01 -1.740514088091047640e+01 -1.739037369754703022e+01 5.295410156250000000e-01
-1.694627000004752304e+01 -1.740383216167499469e+01 -1.738981362921032314e+01 5.297851562500000000e-01
-1.694610599566111020e+01 -1.740329968012361306e+01 -1.738941297372027250e+01 5.300292968750000000e-01
-1.694538714557839754e+01 -1.740326114983717076e+01 -1.738931342439369843e+01 5.302734375000000000e-01
-1.694318402405107449e+01 -1.740199932809686345e+01 -1.738913629111808490e+01 5.305175781250000000e-01
-1.694289903946817688e+01 -1.740184269415792429e+01 -1.738845622746553943e+01 5.307617187500000000e-01
-1.694249685610457590e+01 -1.739991967789749694e+01 -1.738818769022650557e+01 5.310058593750000000e-01
-1.694246174597208210e+01 -1.739884956662870863e+01 -1.738720464877395955e+01 5.312500000000000000e-01
-1.694188094535099509e+01 -1.739851001506946204e+01 -1.738709048208115959e+01 5.314941406250000000e-01
-1.694145596361343564e+01 -1.739828197423355505e+01 -1.738637185563782239e+01 5.317382812500000000e-01
-1.694027123063708018e+01 -1.739803521124229135e+01 -1.738577812571090320e+01 5.319824218750000000e-01
-1.694025117409673697e+01 -1.739702060966849473e+01 -1.738534737857490242e+01 5.322265625000000000e-01
-1.693961577804657281e+01 -1.739636234933844605e+01 -1.738362145095886291e+01 5.324707031250000000e-01
-1.693926691984014354e+01 -1.739626606914943352e+01 -1.738266124642230892e+01 5.327148437500000000e-01
-1.693907441326847874e+01 -1.739536683910958814e+01 -1.738189178111508681e+01 5.329589843750000000e-01
-1.693863139888706115e+01 -1.739534448424389268e+01 -1.738152159910909589e+01 5.332031250000000000e-01
-1.693852809961388672e+01 -1.739365709360276568e+01 -1.738071084162564262e+01 5.334472656250000000e-01
-1.693785411462999946e+01 -1.739324152511246879e+01 -1.738021661326952128e+01 5.336914062500000000e-01
-1.693682795483296388e+01 -1.739298100577441630e+01 -1.737914699484130665e+01 5.339355468750000000e-01
-1.693514219102742757e+01 -1.739266709795816013e+01 -1.737813261116162522e+01 5.341796875000000000e-01
-1.693427360344010424e+01 -1.739110041429750808e+01 -1.737790836629692492e+01 5.344238281250000000e-01
-1.693383496162129731e+01 -1.739068576952737288e+01 -1.737608091692804280e+01 5.346679687500000000e-01
-1.693361010031893343e+01 -1.739040625937463602e+01 -1.737570197955812290e+01 5.349121093750000000e-01
-1.693326644853777907e+01 -1.739002543196348682e+01 -1.737550076109377883e+01 5.351562500000000000e-01
-1.693316431394351795e+01 -1.739001717168524053e+01 -1.737493595154304060e+01 5.354003906250000000e-01
-1.693115619532908767e+01 -1.738941251444576608e+01 -1.737422780726723204e+01 5.356445312500000000e-01
-1.693085417289180938e+01 -1.738821093181679700e+01 -1.737334698679909195e+01 5.358886718750000000e-01
-1.692980257294177093e+01 -1.738775059398889411e+01 -1.737189372584779079e+01 5.361328125000000000e-01
-1.692970243884051484e+01 -1.738739911884372447e+01 -1.737185235189173227e+01 5.363769531250000000e-01
-1.692964589424923716e+01 -1.738573978844369350e+01 -1.736960867934659092e+01 5.366210937500000000e-01
-1.692949732174436761e+01 -1.738573731751446871e+01 -1.736938711775311717e+01 5.368652343750000000e-01
-1.692748538727101604e+01 -1.738463002997790241e+01 -1.736802707522567246e+01 5.371093750000000000e-01
-1.692636474358642218e+01 -1.738296461370714852e+01 -1.736715914762422841e+01 5.373535156250000000e-01
-1.692568774901034701e+01 -1.738293989104895587e+01 -1.736707841994396873e+01 5.375976562500000000e-01
-1.692474743067414877e+01 -1.738189963972580898e+01 -1.736671292588505722e+01 5.378417968750000000e-01
-1.692250956551890795e+01 -1.738137014841190364e+01 -1.736653237359963953e+01 5.380859375000000000e-01
-1.692132203771722843e+01 -1.738091207512740510e+01 -1.736456961551034439e+01 5.383300781250000000e-01
-1.692118544177223427e+01 -1.738049429593919371e+01 -1.736447627594264986e+01 5.385742187500000000e-01
-1.692105656733673769e+01 -1.738013857058403389e+01 -1.736432625032395549e+01 5.388183593750000000e-01
-1.692019514939720537e+01 -1.737830161999246315e+01 -1.736375397153009459e+01 5.390625000000000000e-01
-1.691908780828707393e+01 -1.737796062559077015e+01 -1.736352294341737945e+01 5.393066406250000000e-01
-1.691511492804473704e+01 -1.737793121429371013e+01 -1.736282875595340514e+01 5.395507812500000000e-01
-1.691497102124907670e+01 -1.737509633211642779e+01 -1.736265858205418766e+01 5.397949218750000000e-01
-1.691449904379555846e+01 -1.737450821283915303e+01 -1.736201654371369685e+01 5.400390625000000000e-01
-1.691192833891838276e+01 -1.737434641630423826e+01 -1.736075488604345551e+01 5.402832031250000000e-01
-1.691097581672269357e+01 -1.737277499172611073e+01 -1.736062652590946342e+01 5.405273437500000000e-01
-1.690954294838871874e+01 -1.737207791385611699e+01 -1.736029142581544704e+01 5.407714843750000000e-01
-1.690872965193553412e+01 -1.737195976691335275e+01 -1.736007917094359954e+01 5.410156250000000000e-01
-1.690645925810511940e+01 -1.737105521561406718e+01 -1.735994645051494700e+01 5.412597656250000000e-01
-1.690558817257696589e+01 -1.737093419309332987e+01 -1.735971965154823593e+01 5.415039062500000000e-01
-1.690513718315633440e+01 -1.737089429364393567e+01 -1.735947919564243591e+01 5.417480468750000000e-01
-1.690437690537956072e+01 -1.737010896820298456e+01 -1.735917039582880150e+01 5.419921875000000000e-01
-1.690436086717333097e+01 -1.736881546249795250e+01 -1.735898149611377761e+01 5.422363281250000000e-01
-1.690379841672232075e+01 -1.736853842241626822e+01 -1.735860876619870652e+01 5.424804687500000000e-01
-1.690366955093445611e+01 -1.736752561917207416e+01 -1.735855942747917524e+01 5.427246093750000000e-01
-1.690342454838366493e+01 -1.736468536023519604e+01 -1.735841530542490929e+01 5.429687500000000000e-01
-1.690223840616105377e+01 -1.736301598933328094e+01 -1.735802939859160787e+01 5.432128906250000000e-01
-1.690216188366875727e+01 -1.736277038688623975e+01 -1.735633916981723246e+01 5.434570312500000000e-01
-1.690210431688676707e+01 -1.736189623086720246e+01 -1.735588432953808180e+01 5.437011718750000000e-01
-1.690172059470140553e+01 -1.736179406781135626e+01 -1.735470846066307971e+01 5.439453125000000000e-01
-1.690075801643512321e+01 -1.736047558897790211e+01 -1.735435881640754729e+01 5.441894531250000000e-01
-1.689947974422577914e+01 -1.736039985455701284e+01 -1.735428815844717931e+01 5.444335937500000000e-01
-1.689830591196277609e+01 -1.736011068660127776e+01 -1.735286970506713899e+01 5.446777343750000000e-01
-1.689724835569990091e+01 -1.736006820916693982e+01 -1.735152761448129510e+01 5.449218750000000000e-01
-1.689669668224624388e+01 -1.735885827076588228e+01 -1.734967276371704514e+01 5.451660156250000000e-01
-1.689664315749373458e+01 -1.735880767121780011e+01 -1.734754231184090401e+01 5.454101562500000000e-01
-1.689641703386106997e+01 -1.735677986206076540e+01 -1.734727025059105898e+01 5.456542968750000000e-01
-1.689640874276398819e+01 -1.735614168477663810e+01 -1.734726073996872131e+01 5.458984375000000000e-01
-1.689565742684989047e+01 -1.735566040024639278e+01 -1.734670584378889657e+01 5.461425781250000000e-01
-1.689415714240591981e+01 -1.735466112529530136e+01 -1.734661778364845119e+01 5.463867187500000000e-01
-1.689397123810778112e+01 -1.735208443810465440e+01 -1.734594473217971355e+01 5.466308593750000000e-01
-1.689208474421098316e+01 -1.735203368921383671e+01 -1.734574484444783238e+01 5.468750000000000000e-01
-1.689106174043008934e+01 -1.735093357580405282e+01 -1.734552317701831115e+01 5.471191406250000000e-01
-1.689061558016475573e+01 -1.735068532163282029e+01 -1.734446393487073479e+01 5.473632812500000000e-01
-1.689012713591792547e+01 -1.735006954186812678e+01 -1.734441582451758634e+01 5.476074218750000000e-01
-1.688979670941352751e+01 -1.734981802897561209e+01 -1.734388483768839606e+01 5.478515625000000000e-01
-1.688932295004182293e+01 -1.734928533933139860e+01 -1.734348844837757042e+01 5.480957031250000000e-01
-1.688836240832079127e+01 -1.734821279063258004e+01 -1.734282545981275803e+01 5.483398437500000000e-01
-1.688834022922842237e+01 -1.734805800784358354e+01 -1.734275718470415484e+01 5.485839843750000000e-01
-1.688473248106019042e+01 -1.734788472260843051e+01 -1.734227239862796566e+01 5.488281250000000000e-01
-1.688450022686869900e+01 -1.734722088967639309e+01 -1.734221040127569680e+01 5.490722656250000000e-01
-1.688438564615500681e+01 -1.734634156743396716e+01 -1.734070368219401459e+01 5.493164062500000000e-01
-1.688341052909037288e+01 -1.734509315646952032e+01 -1.733997705348258833e+01 5.495605468750000000e-01
-1.688125699199671814e+01 -1.734505529098166576e+01 -1.733979872448385606e+01 5.498046875000000000e-01
-1.688125212436001021e+01 -1.734436301872163710e+01 -1.733893728279705471e+01 5.500488281250000000e-01
-1.688052023816101865e+01 -1.734345788144245049e+01 -1.733887131323868047e+01 5.502929687500000000e-01
-1.688041204425276121e+01 -1.734341233638075153e+01 -1.733867045413688857e+01 5.505371093750000000e-01
-1.688021872549733260e+01 -1.734223049717455112e+01 -1.733862962886982473e+01 5.507812500000000000e-01
-1.688013456191333361e+01 -1.734211868968170478e+01 -1.733848521106374818e+01 5.510253906250000000e-01
-1.687994856079637174e+01 -1.734165125052636824e+01 -1.733793814108430453e+01 5.512695312500000000e-01
-1.687907741946887796e+01 -1.733999695869580293e+01 -1.733771171877863537e+01 5.515136718750000000e-01
-1.687645479892908185e+01 -1.733997674479412154e+01 -1.733765796953838745e+01 5.517578125000000000e-01
-1.687429829402454118e+01 -1.733929400558992384e+01 -1.733671706480528130e+01 5.520019531250000000e-01
-1.687245925136182478e+01 -1.733906907126299402e+01 -1.733670349232866315e+01 5.522460937500000000e-01
-1.687243689356634491e+01 -1.733731659889930299e+01 -1.733568257541360680e+01 5.524902343750000000e-01
-1.687199525946990164e+01 -1.733723724518482712e+01 -1.733527512453757069e+01 5.527343750000000000e-01
-1.687051678265743959e+01 -1.733717896454110985e+01 -1.733341705597470650e+01 5.529785156250000000e-01
-1.687047788111988211e+01 -1.733670295462787792e+01 -1.733308201266787663e+01 5.532226562500000000e-01
-1.686994659508946981e+01 -1.733435314145005890e+01 -1.733250139232776021e+01 5.534667968750000000e-01
-1.686905352319989859e+01 -1.733372796013152950e+01 -1.733154707462748689e+01 5.537109375000000000e-01
-1.686783214606384362e+01 -1.733214439615641567e+01 -1.733065446621828087e+01 5.539550781250000000e-01
-1.686691938017366255e+01 -1.733198965640025335e+01 -1.733047857742232978e+01 5.541992187500000000e-01
-1.686670812304850742e+01 -1.733146723413398504e+01 -1.732943856555842288e+01 5.544433593750000000e-01
-1.686621530105115596e+01 -1.733031212605153470e+01 -1.732908731881441611e+01 5.546875000000000000e-01
-1.686547715893987487e+01 -1.732923558295840394e+01 -1.732775085100048784e+01 5.549316406250000000e-01
-1.686538929968292067e+01 -1.732723739425133402e+01 -1.732770464072551775e+01 5.551757812500000000e-01
-1.686465664327334224e+01 -1.732623254612591523e+01 -1.732741313252227400e+01 5.554199218750000000e-01
-1.686174564676904453e+01 -1.732614972914564078e+01 -1.732720523394785772e+01 5.556640625000000000e-01
-1.686035455548091733e+01 -1.732585078417756463e+01 -1.732619986018496405e+01 5.559082031250000000e-01
-1.685900432412401884e+01 -1.732527047519827690e+01 -1.732593275363403507e+01 5.561523437500000000e-01
-1.685871613842065031e+01 -1.732461118600699734e+01 -1.732403165955474833e+01 5.563964843750000000e-01
-1.685822135900600571e+01 -1.732427188520198058e+01 -1.732315483207872120e+01 5.566406250000000000e-01
-1.685777081312308923e+01 -1.732409596270187890e+01 -1.732285264445892992e+01 5.568847656250000000e-01
-1.685753724741931947e+01 -1.732346955196577198e+01 -1.732251344786399372e+01 5.571289062500000000e-01
-1.685301618669772949e+01 -1.732196348714083101e+01 -1.732163157523205044e+01 5.573730468750000000e-01
-1.685293908954009012e+01 -1.732191228011587114e+01 -1.732074200745597992e+01 5.576171875000000000e-01
-1.685215886431948462e+01 -1.732105550275198169e+01 -1.732050825280826700e+01 5.578613281250000000e-01
-1.685096379695893631e+01 -1.732042191279420251e+01 -1.731947021900188943e+01 5.581054687500000000e-01
-1.684946256543586074e+01 -1.732028171010583861e+01 -1.731894790025540587e+01 5.583496093750000000e-01
-1.684944815284011455e+01 -1.732009220943448824e+01 -1.731881112750229335e+01 5.585937500000000000e-01
-1.684780430996933731e+01 -1.731811073204855234e+01 -1.731851934947602345e+01 5.588378906250000000e-01
-1.684744571488111120e+01 -1.731621018933142508e+01 -1.731818702842801727e+01 5.590820312500000000e-01
-1.684664722496546929e+01 -1.731602483941138715e+01 -1.731735980050664025e+01 5.593261718750000000e-01
-1.684661316505772533e+01 -1.731577013733182824e+01 -1.731713875105991107e+01 5.595703125000000000e-01
-1.684301046539954427e+01 -1.731363115141968834e+01 -1.731708768529661313e+01 5.598144531250000000e-01
-1.684293302783616397e+01 -1.731342566356013890e+01 -1.731678693719810980e+01 5.600585937500000000e-01
-1.684156024295596765e+01 -1.731237029116660509e+01 -1.731488334373639759e+01 5.603027343750000000e-01
-1.684136653355612268e+01 -1.731209312689235702e+01 -1.731444501888703869e+01 5.605468750000000000e-01
-1.684060104034902494e+01 -1.731120971643745676e+01 -1.731402174153027929e+01 5.607910156250000000e-01
-1.683771135450876955e+01 -1.731040891228314038e+01 -1.731296258127428800e+01 5.610351562500000000e-01
-1.683620499886225019e+01 -1.730937126129107995e+01 -1.731289714860798767e+01 5.612792968750000000e-01
-1.683569051746189515e+01 -1.730817412150945600e+01 -1.731240909521669025e+01 5.615234375000000000e-01
-1.683463299892002141e+01 -1.730755107005362703e+01 -1.731211790764166736e+01 5.617675781250000000e-01
-1.683275063348754230e+01 -1.730724027715474733e+01 -1.731067854756400948e+01 5.620117187500000000e-01
-1.683127422337362944e+01 -1.730671491713983556e+01 -1.730991726221756366e+01 5.622558593750000000e-01
-1.683082840675519876e+01 -1.730595065526941312e+01 -1.730980007522537534e+01 5.625000000000000000e-01
-1.683008770837829005e+01 -1.730595016139319853e+01 -1.730811773726635749e+01 5.627441406250000000e-01
-1.683008345257424665e+01 -1.730559693891029127e+01 -1.730774049252765678e+01 5.629882812500000000e-01
-1.682997036677921798e+01 -1.730408878389701499e+01 -1.730680516782631528e+01 5.632324218750000000e-01
-1.682941549443687990e+01 -1.730382588731862370e+01 -1.730654253781837326e+01 5.634765625000000000e-01
-1.682934262612066689e+01 -1.730380157727378077e+01 -1.730641466106910897e+01 5.637207031250000000e-01
-1.682908535243194237e+01 -1.730331708218761122e+01 -1.730521992144644372e+01 5.639648437500000000e-01
-1.682740652691978411e+01 -1.730162541778880581e+01 -1.730521439736949674e+01 5.642089843750000000e-01
-1.682508640092204644e+01 -1.730119301176805990e+01 -1.730521025394362411e+01 5.644531250000000000e-01
-1.682474198526941933e+01 -1.730020958663522634e+01 -1.730518671677589992e+01 5.646972656250000000e-01
-1.682360454391588434e+01 -1.729959485617535719e+01 -1.730495617593615876e+01 5.649414062500000000e-01
-1.682293653583806758e+01 -1.729922731576327877e+01 -1.730460728450726648e+01 5.651855468750000000e-01
-1.682266560325890836e+01 -1.729902252111779148e+01 -1.730422836764805083e+01 5.654296875000000000e-01
-1.682199354884468434e+01 -1.729897860066488136e+01 -1.730413037312361269e+01 5.656738281250000000e-01
-1.682145137081706210e+01 -1.729883102047021737e+01 -1.730317329712562469e+01 5.659179687500000000e-01
-1.682090760353174375e+01 -1.729843343194484362e+01 -1.730221219609500594e+01 5.661621093750000000e-01
-1.681983040483364533e+01 -1.729806262122635019e+01 -1.730207315177108995e+01 5.664062500000000000e-01
-1.681952652664773495e+01 -1.729695746190118655e+01 -1.730197666969258918e+01 5.666503906250000000e-01
-1.681930634359352084e+01 -1.729524104355732206e+01 -1.730124056556324419e+01 5.668945312500000000e-01
-1.681907775185747766e+01 -1.729519435589017107e+01 -1.730102954162311235e+01 5.671386718750000000e-01
-1.681833049505386413e+01 -1.729501875230814179e+01 -1.729991471493551813e+01 5.673828125000000000e-01
-1.681737708244794050e+01 -1.729355594259462947e+01 -1.729971894248875230e+01 5.676269531250000000e-01
-1.681720105673065291e+01 -1.729296387437511839e+01 -1.729947999184291163e+01 5.678710937500000000e-01
-1.681625696195749597e+01 -1.729259279980961850e+01 -1.729881117734997176e+01 5.681152343750000000e-01
-1.681465659919758693e+01 -1.729089101628599678e+01 -1.729769631556356302e+01 5.683593750000000000e-01
-1.681429638371364277e+01 -1.729053041016519288e+01 -1.729715364521311116e+01 5.686035156250000000e-01
-1.681347940866146118e+01 -1.728959404163209967e+01 -1.729627629634256536e+01 5.688476562500000000e-01
-1.681246180145885916e+01 -1.728949410948916565e+01 -1.729603574612314176e+01 5.690917968750000000e-01
-1.681145845244710557e+01 -1.728943754161388213e+01 -1.729510357112873109e+01 5.693359375000000000e-01
-1.680966092521229527e+01 -1.728893776816927286e+01 -1.729466557608187216e+01 5.695800781250000000e-01
-1.680898502706637743e+01 -1.728814577227088023e+01 -1.729379440788770239e+01 5.698242187500000000e-01
-1.680871246795992136e+01 -1.728724165269004587e+01 -1.729352912144097942e+01 5.700683593750000000e-01
-1.680806742249787789e+01 -1.728489641267688981e+01 -1.729317304756247964e+01 5.703125000000000000e-01
-1.680726456368580912e+01 -1.728434542628958326e+01 -1.729252125540744345e+01 5.705566406250000000e-01
-1.680720482780289515e+01 -1.728427544393760229e+01 -1.728983505289621903e+01 5.708007812500000000e-01
-1.680671872166535508e+01 -1.728354924790523839e+01 -1.728949732830120922e+01 5.710449218750000000e-01
-1.680665844133941178e+01 -1.728311346811823768e+01 -1.728507465601384041e+01 5.712890625000000000e-01
-1.680653656942375562e+01 -1.728250962082612219e+01 -1.728489718384810914e+01 5.715332031250000000e-01
-1.680651056264987986e+01 -1.728192071936460650e+01 -1.728420817438957258e+01 5.717773437500000000e-01
-1.680523935339091324e+01 -1.727999303025024247e+01 -1.728119318255790660e+01 5.720214843750000000e-01
-1.680390349322408028e+01 -1.727935962742923692e+01 -1.728026112854492169e+01 5.722656250000000000e-01
-1.680375826743690482e+01 -1.727832344561837630e+01 -1.727942442593912276e+01 5.725097656250000000e-01
-1.680314318438201582e+01 -1.727705612949762681e+01 -1.727906331107175575e+01 5.727539062500000000e-01
-1.680075359642223631e+01 -1.727631785877048642e+01 -1.727862188481837435e+01 5.729980468750000000e-01
-1.680043775030626918e+01 -1.727572076908604259e+01 -1.727851079252937794e+01 5.732421875000000000e-01
-1.680039557721903165e+01 -1.727571145696420274e+01 -1.727777129080977048e+01 5.734863281250000000e-01
-1.680001290742339748e+01 -1.727494513003876975e+01 -1.727749425794255345e+01 5.737304687500000000e-01
-1.679983213836430522e+01 -1.727432570017334257e+01 -1.727739680742859818e+01 5.739746093750000000e-01
-1.679968781860555893e+01 -1.727420906711002146e+01 -1.727597636614918741e+01 5.742187500000000000e-01
-1.679957428514087781e+01 -1.727401401220675936e+01 -1.727511106291779086e+01 5.744628906250000000e-01
-1.679849818772242642e+01 -1.727396172753497439e+01 -1.727497301349175274e+01 5.747070312500000000e-01
-1.679610352661123329e+01 -1.727381976406955744e+01 -1.727224816364694604e+01 5.749511718750000000e-01
-1.679605042537751203e+01 -1.727192393869539089e+01 -1.727150856123196476e+01 5.751953125000000000e-01
-1.679570569942610447e+01 -1.727100860879123090e+01 -1.727115209158322529e+01 5.754394531250000000e-01
-1.679515975793191274e+01 -1.727016928204925605e+01 -1.726862951966368698e+01 5.756835937500000000e-01
-1.679466421040212154e+01 -1.726874783034008942e+01 -1.726796126909504636e+01 5.759277343750000000e-01
-1.679450159374206919e+01 -1.726843659361206207e+01 -1.726790346061726211e+01 5.761718750000000000e-01
-1.679355320304986066e+01 -1.726691916805226512e+01 -1.726657627808591755e+01 5.764160156250000000e-01
-1.679242302060981018e+01 -1.726686125701665731e+01 -1.726614660651046407e+01 5.766601562500000000e-01
-1.679235144026472781e+01 -1.726661239454367092e+01 -1.726491016137807222e+01 5.769042968750000000e-01
-1.679149522575999498e+01 -1.726652512221506086e+01 -1.726469572670941588e+01 5.771484375000000000e-01
-1.678699449210591510e+01 -1.726286742303878086e+01 -1.726432491624193233e+01 5.773925781250000000e-01
-1.678657506263122201e+01 -1.726253546816900197e+01 -1.726415313515089878e+01 5.776367187500000000e-01
-1.678579897084778594e+01 -1.726090802335025742e+01 -1.726393194705777034e+01 5.778808593750000000e-01
-1.678477438287624679e+01 -1.726070573611470493e+01 -1.726333535200133795e+01 5.781250000000000000e-01
-1.678185636131750158e+01 -1.725972160251127363e+01 -1.726331908648977986e+01 5.783691406250000000e-01
-1.678177029966106915e+01 -1.725667848799313830e+01 -1.726236520075233472e+01 5.786132812500000000e-01
-1.678005973778429905e+01 -1.725644311480458626e+01 -1.726204820379667026e+01 5.788574218750000000e-01
-1.677961937332915809e+01 -1.725404470131767454e+01 -1.726163952897047338e+01 5.791015625000000000e-01
-1.677936776835753463e+01 -1.725306629322374974e+01 -1.726096085935315472e+01 5.793457031250000000e-01
-1.677916800015341536e+01 -1.725303371763375182e+01 -1.726029727390099566e+01 5.795898437500000000e-01
-1.677876500680791239e+01 -1.725170800527753912e+01 -1.725922383734938848e+01 5.798339843750000000e-01
-1.677780046287388771e+01 -1.725165616416172298e+01 -1.725839118454041454e+01 5.800781250000000000e-01
-1.677737074933678230e+01 -1.725142147871642706e+01 -1.725826998036715665e+01 5.803222656250000000e-01
-1.677705164612956423e+01 -1.725013092737756892e+01 -1.725808198765700752e+01 5.805664062500000000e-01
-1.677671412715966781e+01 -1.724991902967584068e+01 -1.725662525559252458e+01 5.808105468750000000e-01
-1.677577859662283544e+01 -1.724916545621887920e+01 -1.725634476672761508e+01 5.810546875000000000e-01
-1.677564532276708675e+01 -1.724870031753393107e+01 -1.725631280758077324e+01 5.812988281250000000e-01
-1.677474878302519556e+01 -1.724744051033750480e+01 -1.725614887463268587e+01 5.815429687500000000e-01
-1.677376949740871126e+01 -1.724744005704842209e+01 -1.725613983803378204e+01 5.817871093750000000e-01
-1.677204857101856206e+01 -1.724609088297442483e+01 -1.725563037138763889e+01 5.820312500000000000e-01
-1.677168493515047132e+01 -1.724329583643157093e+01 -1.725523516589452910e+01 5.822753906250000000e-01
-1.677158470111569599e+01 -1.724250445660242548e+01 -1.725472579543776064e+01 5.825195312500000000e-01
-1.677089407262688781e+01 -1.724232277141163650e+01 -1.725444971027975072e+01 5.827636718750000000e-01
-1.676877910517236714e+01 -1.724029797618559456e+01 -1.725409612485631072e+01 5.830078125000000000e-01
-1.676810659456011976e+01 -1.724022494807679706e+01 -1.725402901802931055e+01 5.832519531250000000e-01
-1.676807328034192679e+01 -1.723932990005805621e+01 -1.725362622810210667e+01 5.834960937500000000e-01
-1.676771971339155343e+01 -1.723918513767958061e+01 -1.725317491857786223e+01 5.837402343750000000e-01
-1.676660850860060137e+01 -1.723861522785304956e+01 -1.725195242426714515e+01 5.839843750000000000e-01
-1.676623688379148902e+01 -1.723780380360244635e+01 -1.725139246691066575e+01 5.842285156250000000e-01
-1.676623049212124172e+01 -1.723738084883855493e+01 -1.725130472717875918e+01 5.844726562500000000e-01
-1.676462051013077570e+01 -1.723540484434222009e+01 -1.725096132023567463e+01 5.847167968750000000e-01
-1.676445119693664410e+01 -1.723422451219031970e+01 -1.725075779163358547e+01 5.849609375000000000e-01
-1.676435146276133636e+01 -1.723398530260894290e+01 -1.724972150303856822e+01 5.852050781250000000e-01
-1.676395834144646457e+01 -1.723387097624453190e+01 -1.724948970850726937e+01 5.854492187500000000e-01
-1.676356758399085578e+01 -1.723360275527572227e+01 -1.724944672684231151e+01 5.856933593750000000e-01
-1.676281097503999717e+01 -1.723353065861389410e+01 -1.724847588906272122e+01 5.859375000000000000e-01
-1.676279649640015634e+01 -1.723286707154153774e+01 -1.724804424287785309e+01 5.861816406250000000e-01
-1.676277623825283669e+01 -1.723285902201958919e+01 -1.724672327565629004e+01 5.864257812500000000e-01
-1.676271053900266139e+01 -1.723232582751142417e+01 -1.724604364502541998e+01 5.866699218750000000e-01
-1.676059460285639702e+01 -1.723112984181545571e+01 -1.724390444179753956e+01 5.869140625000000000e-01
-1.676047587748112022e+01 -1.722815318885368541e+01 -1.724187124995698639e+01 5.871582031250000000e-01
-1.675981289022115206e+01 -1.722806116249062569e+01 -1.724142371125204320e+01 5.874023437500000000e-01
-1.675973687270387913e+01 -1.722793064808499253e+01 -1.724140870770905920e+01 5.876464843750000000e-01
-1.675913693629816947e+01 -1.722759741382181531e+01 -1.724032085166626516e+01 5.878906250000000000e-01
-1.675822711154878775e+01 -1.722754283141689768e+01 -1.724017639594583784e+01 5.881347656250000000e-01
-1.675746813220357723e+01 -1.722726536132211095e+01 -1.723964267809451911e+01 5.883789062500000000e-01
-1.675712627481619066e+01 -1.722703820406265507e+01 -1.723921204244686933e+01 5.886230468750000000e-01
-1.675585770651125372e+01 -1.722606614357225396e+01 -1.723910394048914441e+01 5.888671875000000000e-01
-1.675536527446251966e+01 -1.722552957245898853e+01 -1.723882259452461696e+01 5.891113281250000000e-01
-1.675490994903595521e+01 -1.722469142540633058e+01 -1.723786453180391831e+01 5.893554687500000000e-01
-1.675414517273107862e+01 -1.722423966905897430e+01 -1.723764731636215330e+01 5.895996093750000000e-01
-1.675369691368096525e+01 -1.722348828642412144e+01 -1.723726506585219198e+01 5.898437500000000000e-01
-1.675168903516125241e+01 -1.722050996471224593e+01 -1.723724574615035721e+01 5.900878906250000000e-01
-1.675063862061163178e+01 -1.722035913026299525e+01 -1.723715477243880301e+01 5.903320312500000000e-01
-1.674603306503313860e+01 -1.722013092076125673e+01 -1.723703351546140894e+01 5.905761718750000000e-01
-1.674562027102122030e+01 -1.722007175082709551e+01 -1.723698496126421631e+01 5.908203125000000000e-01
-1.674154715863976506e+01 -1.721997154337034530e+01 -1.723669186660234587e+01 5.910644531250000000e-01
-1.674129775548571786e+01 -1.721994312257700699e+01 -1.723634594863403890e+01 5.913085937500000000e-01
-1.674113215468743476e+01 -1.721980266615123867e+01 -1.723632831479118011e+01 5.915527343750000000e-01
-1.674009898461609680e+01 -1.721978361304261185e+01 -1.723507357228452364e+01 5.917968750000000000e-01
-1.673924103504700156e+01 -1.721977107222921433e+01 -1.723476101512911640e+01 5.920410156250000000e-01
-1.673892491941807492e+01 -1.721943455176502979e+01 -1.723383293213032630e+01 5.922851562500000000e-01
-1.673858708857929045e+01 -1.721854992826971653e+01 -1.723362906687510332e+01 5.925292968750000000e-01
-1.673812016096142230e+01 -1.721845555795648863e+01 -1.723294362758841203e+01 5.927734375000000000e-01
-1.673693428315097265e+01 -1.721721902236807722e+01 -1.723208771821316532e+01 5.930175781250000000e-01
-1.673678321238151767e+01 -1.721719353652132156e+01 -1.723148120114844062e+01 5.932617187500000000e-01
-1.673530418808903875e+01 -1.721709444891296670e+01 -1.723121411254028601e+01 5.935058593750000000e-01
-1.673370174286116452e+01 -1.721687915764491450e+01 -1.722976312389155851e+01 5.937500000000000000e-01
-1.673197413241178921e+01 -1.721682938693968978e+01 -1.722782551747237889e+01 5.939941406250000000e-01
-1.673188701993922933e+01 -1.721640160717533519e+01 -1.722692897661164579e+01 5.942382812500000000e-01
-1.672985068388711838e+01 -1.721454608013147691e+01 -1.722552163688360594e+01 5.944824218750000000e-01
-1.672836787935568381e+01 -1.721444480910844987e+01 -1.722550332407442752e+01 5.947265625000000000e-01
-1.672820938343175712e+01 -1.721332756559626631e+01 -1.722316891009890583e+01 5.949707031250000000e-01
-1.672811875134507886e+01 -1.721192695059756161e+01 -1.722254578075402520e+01 5.952148437500000000e-01
-1.672666432563754313e+01 -1.721178266046188199e+01 -1.722158201677581246e+01 5.954589843750000000e-01
-1.672653391313523130e+01 -1.721098489259452791e+01 -1.722111049051474296e+01 5.957031250000000000e-01
-1.672637855527276685e+01 -1.721098201436420183e+01 -1.722022023327664186e+01 5.959472656250000000e-01
-1.672629270601957785e+01 -1.720976451612002833e+01 -1.722013291734796780e+01 5.961914062500000000e-01
-1.672530054466163207e+01 -1.720972722496060925e+01 -1.722006869476085811e+01 5.964355468750000000e-01
-1.672477769460416752e+01 -1.720882349061739092e+01 -1.721871018022528332e+01 5.966796875000000000e-01
-1.672382203818988344e+01 -1.720833911994900589e+01 -1.721662141883178876e+01 5.969238281250000000e-01
-1.672211843871741266e+01 -1.720758634437005696e+01 -1.721326760015332624e+01 5.971679687500000000e-01
-1.672142374774930218e+01 -1.720673041849480001e+01 -1.721244174628801105e+01 5.974121093750000000e-01
-1.672079259974787391e+01 -1.720629992202421477e+01 -1.721143754025755612e+01 5.976562500000000000e-01
-1.672062930875226172e+01 -1.720618942231417492e+01 -1.721116834598451462e+01 5.979003906250000000e-01
-1.671991982856267001e+01 -1.720605124562338872e+01 -1.721076844842671605e+01 5.981445312500000000e-01
-1.671803545181976602e+01 -1.720560608140006664e+01 -1.721075811634819530e+01 5.983886718750000000e-01
-1.671692541983387414e+01 -1.720363895241511898e+01 -1.721022977717877467e+01 5.986328125000000000e-01
-1.671556218468768407e+01 -1.720362596608296357e+01 -1.720888835066811851e+01 5.988769531250000000e-01
-1.671518084000865301e+01 -1.720174261551493800e+01 -1.720822759713187011e+01 5.991210937500000000e-01
-1.671357434762358096e+01 -1.719917865188056894e+01 -1.720795008041990570e+01 5.993652343750000000e-01
-1.671294484090595134e+01 -1.719813476934217178e+01 -1.720773341359373987e+01 5.996093750000000000e-01
-1.671179722624734865e+01 -1.719739178213222530e+01 -1.720769732331580926e+01 5.998535156250000000e-01
-1.671143330092101564e+01 -1.719641471262661270e+01 -1.720699693907765493e+01 6.000976562500000000e-01
-1.671140498030226951e+01 -1.719639336634695681e+01 -1.720663864153604550e+01 6.003417968750000000e-01
-1.671006365071412603e+01 -1.719615138102087215e+01 -1.720574222011233800e+01 6.005859375000000000e-01
-1.671002151652423251e+01 -1.719586620394528609e+01 -1.720327005773622275e+01 6.008300781250000000e-01
-1.670857574109115617e+01 -1.719495910746518419e+01 -1.720265812170418229e+01 6.010742187500000000e-01
-1.670850194820376799e+01 -1.719351404594358712e+01 -1.720238420422506209e+01 6.013183593750000000e-01
-1.670825882353264547e+01 -1.719149552329283281e+01 -1.720087419332821099e+01 6.015625000000000000e-01
-1.670743053429943004e+01 -1.719007357650666634e+01 -1.719886156009795997e+01 6.018066406250000000e-01
-1.670722962148529689e+01 -1.718989630811869063e+01 -1.719802488182607192e+01 6.020507812500000000e-01
-1.670593080035849809e+01 -1.718874012954533725e+01 -1.719796462044427088e+01 6.022949218750000000e-01
-1.670588410867438256e+01 -1.718626359628988709e+01 -1.719750893667909608e+01 6.025390625000000000e-01
-1.670583052689440251e+01 -1.718463001474714247e+01 -1.719712304804808056e+01 6.027832031250000000e-01
-1.670543624967748286e+01 -1.718246531176873049e+01 -1.719665318604844728e+01 6.030273437500000000e-01
-1.670521749240674225e+01 -1.718236437795213334e+01 -1.719592265342196313e+01 6.032714843750000000e-01
-1.670518494941018162e+01 -1.718188366804283262e+01 -1.719557564888893353e+01 6.035156250000000000e-01
-1.670426780213929163e+01 -1.718107821967255333e+01 -1.719514452063586774e+01 6.037597656250000000e-01
-1.670347591397555220e+01 -1.718082100918180544e+01 -1.719418368284712528e+01 6.040039062500000000e-01
-1.670134099482720202e+01 -1.717987897742747450e+01 -1.719248365935038692e+01 6.042480468750000000e-01
-1.669910444631147328e+01 -1.717903796440388930e+01 -1.719224500462211935e+01 6.044921875000000000e-01
-1.669874765745465339e+01 -1.717863315278747294e+01 -1.719138772001970139e+01 6.047363281250000000e-01
-1.669780892494349445e+01 -1.717666153381360417e+01 -1.719104739614155619e+01 6.049804687500000000e-01
-1.669767344730933445e+01 -1.717663796421824074e+01 -1.719090175752444694e+01 6.052246093750000000e-01
-1.669646408717662922e+01 -1.717575612852078137e+01 -1.718956528628657665e+01 6.054687500000000000e-01
-1.669579846085189345e+01 -1.717566774378540018e+01 -1.718828502900605670e+01 6.057128906250000000e-01
-1.669492651158136098e+01 -1.717521975978811000e+01 -1.718814844308828782e+01 6.059570312500000000e-01
-1.669393046594247565e+01 -1.717436124952373788e+01 -1.718745794916696568e+01 6.062011718750000000e-01
-1.669328364517497221e+01 -1.717431547993257368e+01 -1.718744386203971430e+01 6.064453125000000000e-01
-1.669322958275842339e+01 -1.717377754326426853e+01 -1.718697365178322656e+01 6.066894531250000000e-01
-1.669262052617390069e+01 -1.717243157834784029e+01 -1.718687366199904787e+01 6.069335937500000000e-01
-1.669251921538920413e+01 -1.717175156280559278e+01 -1.718621409076462569e+01 6.071777343750000000e-01
-1.669119190628977734e+01 -1.716883915156338247e+01 -1.718612487785199860e+01 6.074218750000000000e-01
-1.668970680856661559e+01 -1.716647187938249530e+01 -1.718369545174225621e+01 6.076660156250000000e-01
-1.668778911773202012e+01 -1.716629390629552887e+01 -1.718351454873447537e+01 6.079101562500000000e-01
-1.668699675831972229e+01 -1.716614784168344698e+01 -1.718348140907270505e+01 6.081542968750000000e-01
-1.668671318946087467e+01 -1.716576633399403207e+01 -1.718331859525594041e+01 6.083984375000000000e-01
-1.668601170123053379e+01 -1.716548965324670917e+01 -1.718224273951147651e+01 6.086425781250000000e-01
-1.668377992997986681e+01 -1.716482830508449453e+01 -1.718166642386902865e+01 6.088867187500000000e-01
-1.668301018087806398e+01 -1.716348702499377055e+01 -1.718162865592983835e+01 6.091308593750000000e-01
-1.668268929197975936e+01 -1.716332634185670969e+01 -1.718152775257965814e+01 6.093750000000000000e-01
-1.668166182454552171e+01 -1.716318685501681074e+01 -1.718115376132471539e+01 6.096191406250000000e-01
-1.668102551635646691e+01 -1.716295827909843297e+01 -1.717957435697207202e+01 6.098632812500000000e-01
-1.668027808140139356e+01 -1.716182594516481430e+01 -1.717846640267008951e+01 6.101074218750000000e-01
-1.667875708164011073e+01 -1.715926318556239139e+01 -1.717802572791574534e+01 6.103515625000000000e-01
-1.667836502565269541e+01 -1.715699339354674891e+01 -1.717715935499312252e+01 6.105957031250000000e-01
-1.667692610817130472e+01 -1.715616630022957168e+01 -1.717675338151556730e+01 6.108398437500000000e-01
-1.667454661364863000e+01 -1.715330070179127375e+01 -1.717573641821039132e+01 6.110839843750000000e-01
-1.667424345712694844e+01 -1.715078565811712608e+01 -1.717531433289735432e+01 6.113281250000000000e-01
-1.667416345107619691e+01 -1.715053529058199189e+01 -1.717433524464410155e+01 6.115722656250000000e-01
-1.667406858045956142e+01 -1.715045018753908224e+01 -1.717380739028083880e+01 6.118164062500000000e-01
-1.667361554863808948e+01 -1.715033174897959611e+01 -1.717377778784465647e+01 6.120605468750000000e-01
-1.667301795060062375e+01 -1.714864484825945112e+01 -1.717083036050798484e+01 6.123046875000000000e-01
-1.667297246236671882e+01 -1.714845353744358292e+01 -1.717067613580870855e+01 6.125488281250000000e-01
-1.667291941549090595e+01 -1.714804918547025281e+01 -1.716987177757598104e+01 6.127929687500000000e-01
-1.667218972795064857e+01 -1.714793105918539240e+01 -1.716984386730136336e+01 6.130371093750000000e-01
-1.667155642196270193e+01 -1.714766958151292187e+01 -1.716964645207300322e+01 6.132812500000000000e-01
-1.667089357142821981e+01 -1.714658254709565810e+01 -1.716910887306747568e+01 6.135253906250000000e-01
-1.666956809873059342e+01 -1.714592743639953909e+01 -1.716884762547496734e+01 6.137695312500000000e-01
-1.666590858252036611e+01 -1.714377555744946946e+01 -1.716651478532082464e+01 6.140136718750000000e-01
-1.666502517253067950e+01 -1.714250748637822142e+01 -1.716552036490621447e+01 6.142578125000000000e-01
-1.666340679886538467e+01 -1.714145792313982852e+01 -1.716492209329537388e+01 6.145019531250000000e-01
-1.666231893620385307e+01 -1.714142669972987321e+01 -1.716210717801680374e+01 6.147460937500000000e-01
-1.666135478625898969e+01 -1.714106391557755416e+01 -1.716186250191236340e+01 6.149902343750000000e-01
-1.665984564657193445e+01 -1.714056906308951156e+01 -1.716019146339178647e+01 6.152343750000000000e-01
-1.665937607532571008e+01 -1.714042818163954607e+01 -1.715975039180990080e+01 6.154785156250000000e-01
-1.665928291513842296e+01 -1.714021385452375412e+01 -1.715896588969210157e+01 6.157226562500000000e-01
-1.665857189184535159e+01 -1.713979424231748894e+01 -1.715885508058213205e+01 6.159667968750000000e-01
-1.665743530502689751e+01 -1.713917722238161190e+01 -1.715870316159181996e+01 6.162109375000000000e-01
-1.665654254832967496e+01 -1.713848244496857376e+01 -1.715803598798909846e+01 6.164550781250000000e-01
-1.665617983419204862e+01 -1.713805480844867901e+01 -1.715739407299599151e+01 6.166992187500000000e-01
-1.665563140588085744e+01 -1.713753605108146516e+01 -1.715663493217804003e+01 6.169433593750000000e-01
-1.665509582653528042e+01 -1.713741843148804733e+01 -1.715640686230060652e+01 6.171875000000000000e-01
-1.665370204891284800e+01 -1.713718351977095722e+01 -1.715586731772229712e+01 6.174316406250000000e-01
-1.665178613170094124e+01 -1.713629442396819869e+01 -1.715557723475471263e+01 6.176757812500000000e-01
-1.665069390769869173e+01 -1.713571926711266968e+01 -1.715275066933017811e+01 6.179199218750000000e-01
-1.665054158711622634e+01 -1.713455201192115140e+01 -1.715270942681873478e+01 6.181640625000000000e-01
-1.664839663665444291e+01 -1.713379384653193682e+01 -1.715218877388741703e+01 6.184082031250000000e-01
-1.664696114174457264e+01 -1.713070282285821122e+01 -1.715138036784208353e+01 6.186523437500000000e-01
-1.664679795703167997e+01 -1.713050354291371136e+01 -1.715047829586275441e+01 6.188964843750000000e-01
-1.664507458173084231e+01 -1.713027993957283712e+01 -1.715020737603307310e+01 6.191406250000000000e-01
-1.664478678853757643e+01 -1.713026856563060463e+01 -1.714974949199568499e+01 6.193847656250000000e-01
-1.664445439277589145e+01 -1.712956682934532182e+01 -1.714863166845041675e+01 6.196289062500000000e-01
-1.664261544912585222e+01 -1.712930406782004766e+01 -1.714820026006576725e+01 6.198730468750000000e-01
-1.664110483814456387e+01 -1.712922461588904355e+01 -1.714802794801026664e+01 6.201171875000000000e-01
-1.663791178600557785e+01 -1.712854097188071378e+01 -1.714688191542974494e+01 6.203613281250000000e-01
-1.663633683614889591e+01 -1.712716509226768125e+01 -1.714668030820806877e+01 6.206054687500000000e-01
-1.663394895498150561e+01 -1.712504612561793849e+01 -1.714601571190490148e+01 6.208496093750000000e-01
-1.663239485354030123e+01 -1.712449260426541287e+01 -1.714546869272859908e+01 6.210937500000000000e-01
-1.663224928045623230e+01 -1.712365674839368879e+01 -1.714505631145856768e+01 6.213378906250000000e-01
-1.663069249417171847e+01 -1.712299751698794026e+01 -1.714441641136190952e+01 6.215820312500000000e-01
-1.663065496821820943e+01 -1.712293903042191801e+01 -1.714364821354100599e+01 6.218261718750000000e-01
-1.662989232919238347e+01 -1.712288957767572128e+01 -1.714354500594458841e+01 6.220703125000000000e-01
-1.662842982037183859e+01 -1.712256953991872521e+01 -1.714341052407270283e+01 6.223144531250000000e-01
-1.662806342057641018e+01 -1.712231801547117982e+01 -1.713963140909353911e+01 6.225585937500000000e-01
-1.662788723307817662e+01 -1.712186255641679367e+01 -1.713950667284116491e+01 6.228027343750000000e-01
-1.662511580876573092e+01 -1.712113200923453959e+01 -1.713878065459367761e+01 6.230468750000000000e-01
-1.662414269106776743e+01 -1.712076458166682968e+01 -1.713843724333869645e+01 6.232910156250000000e-01
-1.662289361690180911e+01 -1.712018275328680161e+01 -1.713776762054602187e+01 6.235351562500000000e-01
-1.662247577634808948e+01 -1.711989544150502596e+01 -1.713714571222196525e+01 6.237792968750000000e-01
-1.661999668111697659e+01 -1.711985477422733126e+01 -1.713631630373488690e+01 6.240234375000000000e-01
-1.661893808822287610e+01 -1.711944828462697998e+01 -1.713426647842721806e+01 6.242675781250000000e-01
-1.661859857438152943e+01 -1.711827859720249023e+01 -1.713412615515594339e+01 6.245117187500000000e-01
-1.661789946737454926e+01 -1.711640281132087793e+01 -1.713394052474324880e+01 6.247558593750000000e-01
-1.661716653324459969e+01 -1.711592470233536645e+01 -1.713343887421274303e+01 6.250000000000000000e-01
-1.661686157093515348e+01 -1.711587304484735483e+01 -1.713260460208188363e+01 6.252441406250000000e-01
-1.661562453640700809e+01 -1.711562889421656664e+01 -1.713222928650801080e+01 6.254882812500000000e-01
-1.661499718024291639e+01 -1.711548019888750716e+01 -1.713174491169409563e+01 6.257324218750000000e-01
-1.661370042317676621e+01 -1.711490568011296887e+01 -1.713128869094882489e+01 6.259765625000000000e-01
-1.660808635932127331e+01 -1.711400964267746616e+01 -1.713076429102732234e+01 6.262207031250000000e-01
-1.660716363176007704e+01 -1.711321803957174126e+01 -1.713055689571509888e+01 6.264648437500000000e-01
-1.660689428763140896e+01 -1.711157958260460177e+01 -1.713013696517960227e+01 6.267089843750000000e-01
-1.660684002426508243e+01 -1.711050379304002433e+01 -1.712840409231304051e+01 6.269531250000000000e-01
-1.660612199971232172e+01 -1.710998908136944152e+01 -1.712823350248536514e+01 6.271972656250000000e-01
-1.660548188973999117e+01 -1.710718737216812713e+01 -1.712813774566676273e+01 6.274414062500000000e-01
-1.660487002602004480e+01 -1.710668576509340255e+01 -1.712697346845589053e+01 6.276855468750000000e-01
-1.660461168270441235e+01 -1.710464884820931886e+01 -1.712671884614102069e+01 6.279296875000000000e-01
-1.660413978972798787e+01 -1.710346662925834593e+01 -1.712670122387324767e+01 6.281738281250000000e-01
-1.660397385513306290e+01 -1.710305271419960249e+01 -1.712593801163723839e+01 6.284179687500000000e-01
-1.660329357955619400e+01 -1.710290489645538514e+01 -1.712562266492526319e+01 6.286621093750000000e-01
-1.660194771764980715e+01 -1.710173611580709263e+01 -1.712506934630869537e+01 6.289062500000000000e-01
-1.660003387345554415e+01 -1.710138717713860856e+01 -1.712445788042097305e+01 6.291503906250000000e-01
-1.659899551748447877e+01 -1.710072866187426754e+01 -1.712409882080718404e+01 6.293945312500000000e-01
-1.659859085361728148e+01 -1.710068531906502542e+01 -1.712339752076564636e+01 6.296386718750000000e-01
-1.659770558709555388e+01 -1.709918893881128810e+01 -1.712334553163875128e+01 6.298828125000000000e-01
-1.659759584234942409e+01 -1.709844407638736996e+01 -1.712127847339051812e+01 6.301269531250000000e-01
-1.659759286720201032e+01 -1.709821968568070716e+01 -1.712080321589212772e+01 6.303710937500000000e-01
-1.659671889858028848e+01 -1.709695468022719567e+01 -1.712017772647138614e+01 6.306152343750000000e-01
-1.659608758486995228e+01 -1.709668886094158324e+01 -1.712012819539043207e+01 6.308593750000000000e-01
-1.659587563894866946e+01 -1.709636248199257125e+01 -1.712001120334112514e+01 6.311035156250000000e-01
-1.659471658694956275e+01 -1.709268337380411040e+01 -1.711944730489708988e+01 6.313476562500000000e-01
-1.659052347765177160e+01 -1.709263698926814357e+01 -1.711871355328502986e+01 6.315917968750000000e-01
-1.658827445960967495e+01 -1.709257605557832349e+01 -1.711851882185294116e+01 6.318359375000000000e-01
-1.658707079877507340e+01 -1.709216125209354686e+01 -1.711847361113748534e+01 6.320800781250000000e-01
-1.658592216311344814e+01 -1.709179037267132273e+01 -1.711846261323066187e+01 6.323242187500000000e-01
-1.658543674818754354e+01 -1.709146055278545617e+01 -1.711784848184982266e+01 6.325683593750000000e-01
-1.658419503917204452e+01 -1.709124016214960662e+01 -1.711761814642817114e+01 6.328125000000000000e-01
-1.658415247715302243e+01 -1.709101237924543426e+01 -1.711619639323962616e+01 6.330566406250000000e-01
-1.658267571276423880e+01 -1.709037843431438830e+01 -1.711497564933512194e+01 6.333007812500000000e-01
-1.658205032339090224e+01 -1.709006038452622178e+01 -1.711479595635336892e+01 6.335449218750000000e-01
-1.657972613059489575e+01 -1.709001588740676425e+01 -1.711475774541838035e+01 6.337890625000000000e-01
-1.657946175604516981e+01 -1.708943211887557823e+01 -1.711431541713014326e+01 6.340332031250000000e-01
-1.657872342645544705e+01 -1.708925786589695406e+01 -1.711374447172621771e+01 6.342773437500000000e-01
-1.657729303655232300e+01 -1.708885194730664026e+01 -1.711331902461424903e+01 6.345214843750000000e-01
-1.657718784898548137e+01 -1.708834828074479617e+01 -1.711314626912055559e+01 6.347656250000000000e-01
-1.657633433275097801e+01 -1.708827119877926393e+01 -1.711301324679839198e+01 6.350097656250000000e-01
-1.657599754485964283e+01 -1.708789984436815246e+01 -1.711272138167264245e+01 6.352539062500000000e-01
-1.657589198163085698e+01 -1.708664138530076571e+01 -1.711135846326102694e+01 6.354980468750000000e-01
-1.657579695633456751e+01 -1.708642165439687588e+01 -1.711066406380401972e+01 6.357421875000000000e-01
-1.657305401408938650e+01 -1.708564746045177429e+01 -1.711035571373134090e+01 6.359863281250000000e-01
-1.656998792685003963e+01 -1.708558475678620070e+01 -1.711033623442222407e+01 6.362304687500000000e-01
-1.656954695417030266e+01 -1.708556470802859906e+01 -1.711027873548887968e+01 6.364746093750000000e-01
-1.656834743229943996e+01 -1.708495527669098735e+01 -1.711012297252067071e+01 6.367187500000000000e-01
-1.656740369322740847e+01 -1.708460113848449424e+01 -1.710993902070387662e+01 6.369628906250000000e-01
-1.656558441854621577e+01 -1.708370152124451380e+01 -1.710941627787825681e+01 6.372070312500000000e-01
-1.656525807286676155e+01 -1.708136003856502327e+01 -1.710894352978762356e+01 6.374511718750000000e-01
-1.656266219190982625e+01 -1.708103049015026187e+01 -1.710580872974223610e+01 6.376953125000000000e-01
-1.656141234494817738e+01 -1.707870745545901414e+01 -1.710215382854396537e+01 6.379394531250000000e-01
-1.655965270475202189e+01 -1.707803046692687943e+01 -1.710194838413022111e+01 6.381835937500000000e-01
-1.655824197791636720e+01 -1.707755618956439392e+01 -1.710187061449718726e+01 6.384277343750000000e-01
-1.655714697808538105e+01 -1.707746674600520720e+01 -1.710127672394501275e+01 6.386718750000000000e-01
-1.655675532638771585e+01 -1.707736542526451373e+01 -1.710055453380938317e+01 6.389160156250000000e-01
-1.655666803730728276e+01 -1.707656577271439602e+01 -1.710047303218381742e+01 6.391601562500000000e-01
-1.655592653399467551e+01 -1.707560706900619607e+01 -1.710031955463825426e+01 6.394042968750000000e-01
-1.655539216593227181e+01 -1.707481417414150471e+01 -1.709985241172420700e+01 6.396484375000000000e-01
-1.655530481148789690e+01 -1.707481123338049400e+01 -1.709936489079397859e+01 6.398925781250000000e-01
-1.655440430032852817e+01 -1.707472307517523546e+01 -1.709801580135869514e+01 6.401367187500000000e-01
-1.655416224644216072e+01 -1.707460603019048051e+01 -1.709741306480494671e+01 6.403808593750000000e-01
-1.655029283563549569e+01 -1.707402938741922682e+01 -1.709671903249480351e+01 6.406250000000000000e-01
-1.654930463048366107e+01 -1.707384733971131396e+01 -1.709632279814141143e+01 6.408691406250000000e-01
-1.654849706127707876e+01 -1.707289035072404815e+01 -1.709492355685573628e+01 6.411132812500000000e-01
-1.654778841473919826e+01 -1.707242388868244376e+01 -1.709404791039257887e+01 6.413574218750000000e-01
-1.654697592997316491e+01 -1.707073056170465719e+01 -1.709352185275709601e+01 6.416015625000000000e-01
-1.654618471141093394e+01 -1.707066254807542904e+01 -1.709323516625794426e+01 6.418457031250000000e-01
-1.654499952657110384e+01 -1.706868041820303361e+01 -1.709305991932765778e+01 6.420898437500000000e-01
-1.654333401290359618e+01 -1.706760201185847592e+01 -1.709266199640363837e+01 6.423339843750000000e-01
-1.654016422133530995e+01 -1.706759794497220284e+01 -1.709204391485850394e+01 6.425781250000000000e-01
-1.653994612805005460e+01 -1.706651659765952544e+01 -1.709193363352617823e+01 6.428222656250000000e-01
-1.653989563877174618e+01 -1.706532917050218856e+01 -1.709089612168624939e+01 6.430664062500000000e-01
-1.653818497676763855e+01 -1.706485515710103940e+01 -1.708987701783325264e+01 6.433105468750000000e-01
-1.653708648595411645e+01 -1.706470192729811330e+01 -1.708977260341192306e+01 6.435546875000000000e-01
-1.653706064815852628e+01 -1.706465417556841047e+01 -1.708939950818917453e+01 6.437988281250000000e-01
-1.653694311037327935e+01 -1.706356607359326816e+01 -1.708844734639317053e+01 6.440429687500000000e-01
-1.653693860222819723e+01 -1.706348177489781293e+01 -1.708810006240450718e+01 6.442871093750000000e-01
-1.653692519175192643e+01 -1.706254913152109509e+01 -1.708792968952643321e+01 6.445312500000000000e-01
-1.653576255204096057e+01 -1.706247257402297990e+01 -1.708768787924921995e+01 6.447753906250000000e-01
-1.653530599975248094e+01 -1.706159951442753453e+01 -1.708597897410113475e+01 6.450195312500000000e-01
-1.653360741484054586e+01 -1.706141870775536162e+01 -1.708583993669433454e+01 6.452636718750000000e-01
-1.653256234760855747e+01 -1.706127080918957617e+01 -1.708469138292865708e+01 6.455078125000000000e-01
-1.653225498205390664e+01 -1.706069353800931765e+01 -1.708400218152902994e+01 6.457519531250000000e-01
-1.653159852642110295e+01 -1.706014785427242231e+01 -1.708345220221693594e+01 6.459960937500000000e-01
-1.653027215071076839e+01 -1.705959824983294126e+01 -1.708236468010384712e+01 6.462402343750000000e-01
-1.652853007529323648e+01 -1.705725349651648415e+01 -1.708084105224526894e+01 6.464843750000000000e-01
-1.652756094225277295e+01 -1.705685595427974377e+01 -1.707985619261625132e+01 6.467285156250000000e-01
-1.652735201688967237e+01 -1.705684688127382387e+01 -1.707973035371727022e+01 6.469726562500000000e-01
-1.652645228702945701e+01 -1.705651760446196974e+01 -1.707849615370429319e+01 6.472167968750000000e-01
-1.652423733534301320e+01 -1.705649866720940011e+01 -1.707815667573834872e+01 6.474609375000000000e-01
-1.652353048400397739e+01 -1.705576618757432072e+01 -1.707718896008452347e+01 6.477050781250000000e-01
-1.652317621062578823e+01 -1.705494794418770965e+01 -1.707700314516662132e+01 6.479492187500000000e-01
-1.652313834547370774e+01 -1.705403253846675682e+01 -1.707596439978505032e+01 6.481933593750000000e-01
-1.652226912656567492e+01 -1.705301701935106706e+01 -1.707540669948026846e+01 6.484375000000000000e-01
-1.652130376551187751e+01 -1.705284721725338670e+01 -1.707534533709423030e+01 6.486816406250000000e-01
-1.652078338405794256e+01 -1.705275638979577835e+01 -1.707434084856279455e+01 6.489257812500000000e-01
-1.652070071761714232e+01 -1.705159766086819317e+01 -1.707359648325629564e+01 6.491699218750000000e-01
-1.652065554830744176e+01 -1.705130702766188122e+01 -1.707028674348220321e+01 6.494140625000000000e-01
-1.651935502293310520e+01 -1.704906117157585754e+01 -1.706980702714556131e+01 6.496582031250000000e-01
-1.651890500335575140e+01 -1.704905673871733285e+01 -1.706910593923621633e+01 6.499023437500000000e-01
-1.651814731348514798e+01 -1.704779392241836078e+01 -1.706872379743191104e+01 6.501464843750000000e-01
-1.651803755276070262e+01 -1.704770235627817243e+01 -1.706816467754240207e+01 6.503906250000000000e-01
-1.651714048617377273e+01 -1.704718695492069003e+01 -1.706784716732356344e+01 6.506347656250000000e-01
-1.651681799202370726e+01 -1.704677598447030107e+01 -1.706783671004829372e+01 6.508789062500000000e-01
-1.651649229852258571e+01 -1.704648151053013194e+01 -1.706463316265771013e+01 6.511230468750000000e-01
-1.651640040710343271e+01 -1.704453031409408936e+01 -1.706117790575126136e+01 6.513671875000000000e-01
-1.651619237255863126e+01 -1.704283795619304342e+01 -1.705949209570366776e+01 6.516113281250000000e-01
-1.651366984152664230e+01 -1.704136945266127512e+01 -1.705911853781428178e+01 6.518554687500000000e-01
-1.651298927768673863e+01 -1.704015283733309616e+01 -1.705776309680261704e+01 6.520996093750000000e-01
-1.651233847747782590e+01 -1.703853619987306089e+01 -1.705752408862725744e+01 6.523437500000000000e-01
-1.651097331369167165e+01 -1.703663879270140313e+01 -1.705639696246434056e+01 6.525878906250000000e-01
-1.651000681754763733e+01 -1.703419598957016490e+01 -1.705592505542169235e+01 6.528320312500000000e-01
-1.650937563326906243e+01 -1.703382550575656396e+01 -1.705559778173372010e+01 6.530761718750000000e-01
-1.650912582602753886e+01 -1.703191607109247485e+01 -1.705521324009184880e+01 6.533203125000000000e-01
-1.650731292214184975e+01 -1.703166530821594193e+01 -1.705471988017921348e+01 6.535644531250000000e-01
-1.650667504277240738e+01 -1.703068189874270999e+01 -1.705243679441197102e+01 6.538085937500000000e-01
-1.650536684125225761e+01 -1.703060354388288999e+01 -1.705168233857293103e+01 6.540527343750000000e-01
-1.650491755867331634e+01 -1.703015628043413443e+01 -1.705112262707450199e+01 6.542968750000000000e-01
-1.650410754357336174e+01 -1.702943012552130853e+01 -1.705074383418518380e+01 6.545410156250000000e-01
-1.650364869715162186e+01 -1.702926191678246681e+01 -1.705026525284874239e+01 6.547851562500000000e-01
-1.650145989925347934e+01 -1.702879458244401079e+01 -1.704999922881031793e+01 6.550292968750000000e-01
-1.650050700765400080e+01 -1.702815101198045866e+01 -1.704967208274064205e+01 6.552734375000000000e-01
-1.649886164348714956e+01 -1.702760477373758974e+01 -1.704964244960159192e+01 6.555175781250000000e-01
-1.649873345204430564e+01 -1.702740473527867593e+01 -1.704790217200477187e+01 6.557617187500000000e-01
-1.649648498881371594e+01 -1.702724258734559015e+01 -1.704769315796900031e+01 6.560058593750000000e-01
-1.649448407549974860e+01 -1.702602498501785533e+01 -1.704704909997490958e+01 6.562500000000000000e-01
-1.649440067501122442e+01 -1.702493477370341068e+01 -1.704488639057963084e+01 6.564941406250000000e-01
-1.649269947968990380e+01 -1.702474684436569774e+01 -1.704488004156678116e+01 6.567382812500000000e-01
-1.649150368820493284e+01 -1.702452272964072932e+01 -1.704368658950071946e+01 6.569824218750000000e-01
-1.649080782537791379e+01 -1.702412881166109315e+01 -1.704276191483841529e+01 6.572265625000000000e-01
-1.649052104071313352e+01 -1.702343593808334177e+01 -1.704144684308651492e+01 6.574707031250000000e-01
-1.648948375781348474e+01 -1.702236651297352310e+01 -1.704088899681725167e+01 6.577148437500000000e-01
-1.648791093732682356e+01 -1.702233043299932547e+01 -1.704055290073456419e+01 6.579589843750000000e-01
-1.648770705841920048e+01 -1.702189943448248144e+01 -1.703906563499184657e+01 6.582031250000000000e-01
-1.648529257860081287e+01 -1.702121939837590503e+01 -1.703703252843601845e+01 6.584472656250000000e-01
-1.648480868709962976e+01 -1.702033163592963305e+01 -1.703663265050386499e+01 6.586914062500000000e-01
-1.648420156564266037e+01 -1.701951668999408085e+01 -1.703654254130658074e+01 6.589355468750000000e-01
-1.648060190488910948e+01 -1.701942219525107447e+01 -1.703631806207910060e+01 6.591796875000000000e-01
-1.647974956884297981e+01 -1.701911297743959750e+01 -1.703606821960088169e+01 6.594238281250000000e-01
-1.647970575882539990e+01 -1.701885520311506994e+01 -1.703591657661470649e+01 6.596679687500000000e-01
-1.647850260593198968e+01 -1.701823036379679266e+01 -1.703176287752233264e+01 6.599121093750000000e-01
-1.647636349913631193e+01 -1.701727045522963166e+01 -1.703175311817678761e+01 6.601562500000000000e-01
-1.647462882029412867e+01 -1.701717151243576964e+01 -1.703129759368421148e+01 6.604003906250000000e-01
-1.647380755714934963e+01 -1.701711033909349524e+01 -1.703097367285003472e+01 6.606445312500000000e-01
-1.647264201769354841e+01 -1.701696759491302302e+01 -1.703064905921909755e+01 6.608886718750000000e-01
-1.647229916523899007e+01 -1.701692759541635525e+01 -1.703057840144592561e+01 6.611328125000000000e-01
-1.647222000247625928e+01 -1.701646862871541899e+01 -1.702999025190681337e+01 6.613769531250000000e-01
-1.647153425846625652e+01 -1.701619025258471751e+01 -1.702658270051829703e+01 6.616210937500000000e-01
-1.647060542071857725e+01 -1.701506232297446530e+01 -1.702656981963744443e+01 6.618652343750000000e-01
-1.647045602349279037e+01 -1.701475085406975296e+01 -1.702473987166004576e+01 6.621093750000000000e-01
-1.646999689205449968e+01 -1.701361765047836627e+01 -1.702466035511450926e+01 6.623535156250000000e-01
-1.646989298832391313e+01 -1.701345237982128111e+01 -1.702406194040467824e+01 6.625976562500000000e-01
-1.646938786166355584e+01 -1.701332153589485685e+01 -1.702321864439546317e+01 6.628417968750000000e-01
-1.646935408880674956e+01 -1.701246099702602166e+01 -1.702205379991955425e+01 6.630859375000000000e-01
-1.646910402247345218e+01 -1.701036953101596794e+01 -1.702085313839583236e+01 6.633300781250000000e-01
-1.646832939284091779e+01 -1.701036180047719526e+01 -1.701942851285492964e+01 6.635742187500000000e-01
-1.646820108081918121e+01 -1.700895204555256512e+01 -1.701924870005115409e+01 6.638183593750000000e-01
-1.646816656189582062e+01 -1.700869491986956206e+01 -1.701886639910936694e+01 6.640625000000000000e-01
-1.646623943153014125e+01 -1.700772904461987167e+01 -1.701858686377131846e+01 6.643066406250000000e-01
-1.646575586584984663e+01 -1.700670512107779331e+01 -1.701736536047325643e+01 6.645507812500000000e-01
-1.646520401316161397e+01 -1.700628686049605420e+01 -1.701693362650294006e+01 6.647949218750000000e-01
-1.646472595713454723e+01 -1.700591356987476743e+01 -1.701581233500125379e+01 6.650390625000000000e-01
-1.646301540664544660e+01 -1.700338430226559083e+01 -1.701565173678751819e+01 6.652832031250000000e-01
-1.646248778484500264e+01 -1.700267000655900773e+01 -1.701526385739408909e+01 6.655273437500000000e-01
-1.646189918906457450e+01 -1.700258529544052521e+01 -1.701494307739314849e+01 6.657714843750000000e-01
-1.646012292127019094e+01 -1.700092385417730512e+01 -1.701484179088793880e+01 6.660156250000000000e-01
-1.645989255740549950e+01 -1.700076467476711528e+01 -1.701382271995920803e+01 6.662597656250000000e-01
-1.645969664549925682e+01 -1.699604494096202956e+01 -1.701364880394412538e+01 6.665039062500000000e-01
-1.645842624457841552e+01 -1.699585274007549174e+01 -1.701357361618684649e+01 6.667480468750000000e-01
-1.645779440001948046e+01 -1.699522925528446748e+01 -1.701179310724477034e+01 6.669921875000000000e-01
-1.645700050734269837e+01 -1.699517036419294058e+01 -1.701174769884311999e+01 6.672363281250000000e-01
-1.645691332920784689e+01 -1.699449385100883703e+01 -1.701082262145333956e+01 6.674804687500000000e-01
-1.645324471255794307e+01 -1.699292517009516956e+01 -1.700991911191720618e+01 6.677246093750000000e-01
-1.645288014362474627e+01 -1.699287714641157265e+01 -1.700956832753232817e+01 6.679687500000000000e-01
-1.645152607016399315e+01 -1.699209433830768745e+01 -1.700862386079436916e+01 6.682128906250000000e-01
-1.645104208955919134e+01 -1.699166613625397204e+01 -1.700792426425709891e+01 6.684570312500000000e-01
-1.645015515691187247e+01 -1.699133477052480501e+01 -1.700664247770372839e+01 6.687011718750000000e-01
-1.644985535162904000e+01 -1.699061711285272835e+01 -1.700597199844891350e+01 6.689453125000000000e-01
-1.644881041220627438e+01 -1.699024073172382288e+01 -1.700578898674639561e+01 6.691894531250000000e-01
-1.644877573755312739e+01 -1.698988033103755768e+01 -1.700554659454020268e+01 6.694335937500000000e-01
-1.644846042039364065e+01 -1.698940375227421740e+01 -1.700488315292917108e+01 6.696777343750000000e-01
-1.644835873371393831e+01 -1.698917865673282179e+01 -1.700438363821701415e+01 6.699218750000000000e-01
-1.644790029756234162e+01 -1.698896520129803278e+01 -1.700408850548326001e+01 6.701660156250000000e-01
-1.644760934705162825e+01 -1.698884463797596567e+01 -1.700368391537838875e+01 6.704101562500000000e-01
-1.644692415075114766e+01 -1.698862416268823594e+01 -1.700313759492870247e+01 6.706542968750000000e-01
-1.644645388151265664e+01 -1.698815965861214394e+01 -1.700234960876438350e+01 6.708984375000000000e-01
-1.644531341939630309e+01 -1.698784317570786939e+01 -1.700225187042268971e+01 6.711425781250000000e-01
-1.644506580226542525e+01 -1.698774995550142108e+01 -1.700106161805479843e+01 6.713867187500000000e-01
-1.644482948083811280e+01 -1.698770276554639835e+01 -1.700003939608131986e+01 6.716308593750000000e-01
-1.644449833812084094e+01 -1.698648905122905717e+01 -1.699911778930330186e+01 6.718750000000000000e-01
-1.644346457008008500e+01 -1.698592992169386307e+01 -1.699790539166508196e+01 6.721191406250000000e-01
-1.644272287991416803e+01 -1.698497437778982544e+01 -1.699691796515486786e+01 6.723632812500000000e-01
-1.644263117779683370e+01 -1.698494232607414034e+01 -1.699649482327809125e+01 6.726074218750000000e-01
-1.644260230364964315e+01 -1.698450975663470786e+01 -1.699579148110885640e+01 6.728515625000000000e-01
-1.644145405064625365e+01 -1.698448344533299093e+01 -1.699575520367851311e+01 6.730957031250000000e-01
-1.644133144411033243e+01 -1.698298081831936912e+01 -1.699491234758373182e+01 6.733398437500000000e-01
-1.644116206193040242e+01 -1.698282424332352747e+01 -1.699378236181874868e+01 6.735839843750000000e-01
-1.644111847981946539e+01 -1.698235973245850872e+01 -1.699368632259090006e+01 6.738281250000000000e-01
-1.644096843005121400e+01 -1.698203251553137960e+01 -1.699210131737442353e+01 6.740722656250000000e-01
-1.644060604149357729e+01 -1.698164053089046988e+01 -1.699155795753105025e+01 6.743164062500000000e-01
-1.643715571503444295e+01 -1.698112214371079176e+01 -1.699137419166716256e+01 6.745605468750000000e-01
-1.643546258720201436e+01 -1.697990921353860827e+01 -1.699124177031069394e+01 6.748046875000000000e-01
-1.643519186559399614e+01 -1.697966004163114917e+01 -1.699119196594253722e+01 6.750488281250000000e-01
-1.643323095049467142e+01 -1.697955914554504986e+01 -1.699097302482289606e+01 6.752929687500000000e-01
-1.643197314251897723e+01 -1.697890915912089582e+01 -1.699079616792320380e+01 6.755371093750000000e-01
-1.643168598042133866e+01 -1.697786656801450178e+01 -1.699057988278947562e+01 6.757812500000000000e-01
-1.643144479446139883e+01 -1.697764545803003955e+01 -1.699052473548522713e+01 6.760253906250000000e-01
-1.642976093477456345e+01 -1.697755436197218515e+01 -1.698985799711539713e+01 6.762695312500000000e-01
-1.642868074984584226e+01 -1.697671423000439717e+01 -1.698932648545457624e+01 6.765136718750000000e-01
-1.642863219186611445e+01 -1.697562690369512950e+01 -1.698916817083064856e+01 6.767578125000000000e-01
-1.642808586886456013e+01 -1.697513498243133512e+01 -1.698914515471192743e+01 6.770019531250000000e-01
-1.642807625468663701e+01 -1.697490529255724923e+01 -1.698671881898413716e+01 6.772460937500000000e-01
-1.642574838081143440e+01 -1.697471609392676584e+01 -1.698667209787144117e+01 6.774902343750000000e-01
-1.642528506578143421e+01 -1.697365322544958133e+01 -1.698654547006680460e+01 6.777343750000000000e-01
-1.642436982266343293e+01 -1.696975638498058103e+01 -1.698311450140802492e+01 6.779785156250000000e-01
-1.642418714662562707e+01 -1.696898805846012692e+01 -1.698275587686091370e+01 6.782226562500000000e-01
-1.642297720464160449e+01 -1.696852042172207220e+01 -1.698235228403262553e+01 6.784667968750000000e-01
-1.642284596946786124e+01 -1.696841285029876190e+01 -1.698231317768103921e+01 6.787109375000000000e-01
-1.642269587310890344e+01 -1.696837108350499435e+01 -1.698158054733852396e+01 6.789550781250000000e-01
-1.642043049116997011e+01 -1.696830759025026580e+01 -1.698143273170589396e+01 6.791992187500000000e-01
-1.642018369631504271e+01 -1.696736572747251159e+01 -1.698095915186712546e+01 6.794433593750000000e-01
-1.641986996932719833e+01 -1.696680927652102966e+01 -1.698041978724802448e+01 6.796875000000000000e-01
-1.641960158173025164e+01 -1.696621676938751477e+01 -1.697857620962117764e+01 6.799316406250000000e-01
-1.641808728539902162e+01 -1.696549175844614865e+01 -1.697692026293401923e+01 6.801757812500000000e-01
-1.641710998284589706e+01 -1.696432631755422804e+01 -1.697655829716035569e+01 6.804199218750000000e-01
-1.641633854842887175e+01 -1.696371959417703579e+01 -1.697621878717896848e+01 6.806640625000000000e-01
-1.641613540706988772e+01 -1.696349997301076584e+01 -1.697575280361632011e+01 6.809082031250000000e-01
-1.641104582544594237e+01 -1.696348516591952560e+01 -1.697474952411548799e+01 6.811523437500000000e-01
-1.641070810670975533e+01 -1.696339528500826788e+01 -1.697416261451595787e+01 6.813964843750000000e-01
-1.640955234045387101e+01 -1.696303788100872012e+01 -1.697346577112015353e+01 6.816406250000000000e-01
-1.640766802186620410e+01 -1.696270600580405485e+01 -1.697331241330056883e+01 6.818847656250000000e-01
-1.640684546944575573e+01 -1.696101538956567367e+01 -1.697291319836388368e+01 6.821289062500000000e-01
-1.640621809376994378e+01 -1.696099595354005274e+01 -1.697217986383009247e+01 6.823730468750000000e-01
-1.640619515671962247e+01 -1.696027451169059930e+01 -1.697136992490807472e+01 6.826171875000000000e-01
-1.640618148112002572e+01 -1.695936133644313060e+01 -1.697069790847522341e+01 6.828613281250000000e-01
-1.640558613881969308e+01 -1.695908351412238702e+01 -1.697016086955060743e+01 6.831054687500000000e-01
-1.640367755731205435e+01 -1.695906172445692306e+01 -1.696869625832609785e+01 6.833496093750000000e-01
-1.640367666831748039e+01 -1.695833760635589016e+01 -1.696815001814851698e+01 6.835937500000000000e-01
-1.640276116008145024e+01 -1.695743865017545460e+01 -1.696784906988536434e+01 6.838378906250000000e-01
-1.640255247993877674e+01 -1.695660483220604320e+01 -1.696782208203078568e+01 6.840820312500000000e-01
-1.640250602009830061e+01 -1.695630936766746188e+01 -1.696607309845279232e+01 6.843261718750000000e-01
-1.640177759679829350e+01 -1.695602760661839170e+01 -1.696580677623519762e+01 6.845703125000000000e-01
-1.640130392108724067e+01 -1.695333674932696866e+01 -1.696518703058142208e+01 6.848144531250000000e-01
-1.640067212050403711e+01 -1.695092606225050602e+01 -1.696404227867197534e+01 6.850585937500000000e-01
-1.640045237869239969e+01 -1.695022955896499184e+01 -1.696363157464251259e+01 6.853027343750000000e-01
-1.639931266948745048e+01 -1.694910713572582850e+01 -1.696357623811555371e+01 6.855468750000000000e-01
-1.639902604967240407e+01 -1.694892863831564611e+01 -1.696300831410609788e+01 6.857910156250000000e-01
-1.639785900250463513e+01 -1.694659078379498851e+01 -1.696249148283051511e+01 6.860351562500000000e-01
-1.639678107881095670e+01 -1.694629580409452885e+01 -1.696248175968166905e+01 6.862792968750000000e-01
-1.639577463739182406e+01 -1.694547171649897521e+01 -1.696239505949937509e+01 6.865234375000000000e-01
-1.639523686546951353e+01 -1.694478931037215830e+01 -1.696213653889403616e+01 6.867675781250000000e-01
-1.639497594662844548e+01 -1.694361389238071780e+01 -1.696184332065995903e+01 6.870117187500000000e-01
-1.639360168691260355e+01 -1.694359136525042331e+01 -1.696071602969680114e+01 6.872558593750000000e-01
-1.639316837648482306e+01 -1.694036475250800322e+01 -1.696020218097322285e+01 6.875000000000000000e-01
-1.639179215613715712e+01 -1.693826799616414291e+01 -1.696005735939189663e+01 6.877441406250000000e-01
-1.639116918796093003e+01 -1.693818271095189587e+01 -1.695842491295047694e+01 6.879882812500000000e-01
-1.639095845535305784e+01 -1.693805873813158769e+01 -1.695801281074081501e+01 6.882324218750000000e-01
-1.638573355190287018e+01 -1.693805767285585873e+01 -1.695762056507867044e+01 6.884765625000000000e-01
-1.638544839331487424e+01 -1.693795817522699210e+01 -1.695665537954751656e+01 6.887207031250000000e-01
-1.638389746896183752e+01 -1.693751554873686160e+01 -1.695514821569918595e+01 6.889648437500000000e-01
-1.638382725660063244e+01 -1.693742265239611555e+01 -1.695396698015931491e+01 6.892089843750000000e-01
-1.638325313600786259e+01 -1.693738510089520233e+01 -1.695390162290560454e+01 6.894531250000000000e-01
-1.638251383720689702e+01 -1.693610083058311488e+01 -1.695358354382007704e+01 6.896972656250000000e-01
-1.638109440860414168e+01 -1.693437785947806162e+01 -1.695320310095511829e+01 6.899414062500000000e-01
-1.638029679075306078e+01 -1.693358630862223535e+01 -1.695319344498378555e+01 6.901855468750000000e-01
-1.637985927805583586e+01 -1.693298122241383297e+01 -1.695261778902860783e+01 6.904296875000000000e-01
-1.637900974280367805e+01 -1.693290571006809131e+01 -1.694949084883889867e+01 6.906738281250000000e-01
-1.637843666959920341e+01 -1.692795204790107988e+01 -1.694906173097025004e+01 6.909179687500000000e-01
-1.637756682710487510e+01 -1.692698042481409004e+01 -1.694678298205799294e+01 6.911621093750000000e-01
-1.637707906886691944e+01 -1.692634764163522121e+01 -1.694562795856860760e+01 6.914062500000000000e-01
-1.637693019115733151e+01 -1.692460050671063954e+01 -1.694551392429851688e+01 6.916503906250000000e-01
-1.637666522744316921e+01 -1.692207764266402847e+01 -1.694372940573324726e+01 6.918945312500000000e-01
-1.637641371279266522e+01 -1.692135976342482451e+01 -1.694338238035700073e+01 6.921386718750000000e-01
-1.637572458195382197e+01 -1.692032313141421795e+01 -1.694164814327786317e+01 6.923828125000000000e-01
-1.637522810230107595e+01 -1.691944485084920657e+01 -1.694158440567642288e+01 6.926269531250000000e-01
-1.637513868097423142e+01 -1.691909653798312263e+01 -1.694151655513003973e+01 6.928710937500000000e-01
-1.637443371685386850e+01 -1.691797354103534445e+01 -1.694107396093948736e+01 6.931152343750000000e-01
-1.637334536176255284e+01 -1.691789656543268805e+01 -1.694103666360686233e+01 6.933593750000000000e-01
-1.637030962319178684e+01 -1.691721103949264915e+01 -1.693980080641231467e+01 6.936035156250000000e-01
-1.636955484540310124e+01 -1.691713232958624502e+01 -1.693918126296436455e+01 6.938476562500000000e-01
-1.636943210887379507e+01 -1.691667172248590489e+01 -1.693749246786883944e+01 6.940917968750000000e-01
-1.636919456197356126e+01 -1.691604079832779917e+01 -1.693725563027909331e+01 6.943359375000000000e-01
-1.636818567952628456e+01 -1.691487704056192953e+01 -1.693712871423358735e+01 6.945800781250000000e-01
-1.636768549641398707e+01 -1.691442083596924917e+01 -1.693515696700833573e+01 6.948242187500000000e-01
-1.636710853180346703e+01 -1.691440285416815570e+01 -1.693476863059815329e+01 6.950683593750000000e-01
-1.636704351428502946e+01 -1.691254004160460767e+01 -1.693429142162925061e+01 6.953125000000000000e-01
-1.636674056893923890e+01 -1.691134297468113701e+01 -1.693321295124712833e+01 6.955566406250000000e-01
-1.636595766680574826e+01 -1.690768844094147028e+01 -1.693289628010650816e+01 6.958007812500000000e-01
-1.636577038419737562e+01 -1.690700897533656288e+01 -1.693235510732533200e+01 6.960449218750000000e-01
-1.636492439845345359e+01 -1.690533363214660412e+01 -1.693166473301356234e+01 6.962890625000000000e-01
-1.636428777756441022e+01 -1.690371369216526887e+01 -1.693133791910305419e+01 6.965332031250000000e-01
-1.636360607049088145e+01 -1.690332059926342723e+01 -1.693057351130320143e+01 6.967773437500000000e-01
-1.636047483867168140e+01 -1.690307584812066111e+01 -1.693048315773711465e+01 6.970214843750000000e-01
-1.635949956737175626e+01 -1.690272751545183638e+01 -1.693011352567649652e+01 6.972656250000000000e-01
-1.635839973599246733e+01 -1.690141314034777054e+01 -1.692982759286108774e+01 6.975097656250000000e-01
-1.635795307941750565e+01 -1.690032772297265495e+01 -1.692930916009425601e+01 6.977539062500000000e-01
-1.635719102153153415e+01 -1.689988206283832994e+01 -1.692908168613250552e+01 6.979980468750000000e-01
-1.635716292234296532e+01 -1.689864158348655110e+01 -1.692824364698482498e+01 6.982421875000000000e-01
-1.635627068876317836e+01 -1.689834468893062436e+01 -1.692745391602701588e+01 6.984863281250000000e-01
-1.635581425502125086e+01 -1.689821208649633988e+01 -1.692473087246249008e+01 6.987304687500000000e-01
-1.635557579358706448e+01 -1.689754939109432641e+01 -1.692389452501986113e+01 6.989746093750000000e-01
-1.635515162044006487e+01 -1.689711788734392428e+01 -1.692388446094048504e+01 6.992187500000000000e-01
-1.635469669651678970e+01 -1.689492792616310624e+01 -1.692180385616526195e+01 6.994628906250000000e-01
-1.635361229491826407e+01 -1.689442180053156761e+01 -1.692177572433202570e+01 6.997070312500000000e-01
-1.635163880616291365e+01 -1.689358784143260905e+01 -1.692115788658084696e+01 6.999511718750000000e-01
-1.635137854621417119e+01 -1.689292766589787576e+01 -1.692096220746781654e+01 7.001953125000000000e-01
-1.635092492226923611e+01 -1.689214148308175467e+01 -1.691825240665593810e+01 7.004394531250000000e-01
-1.635053624238133096e+01 -1.689175382748848264e+01 -1.691693079434625702e+01 7.006835937500000000e-01
-1.635047902292471989e+01 -1.689171344861679813e+01 -1.691642740514274124e+01 7.009277343750000000e-01
-1.634972675509681395e+01 -1.688989694314047441e+01 -1.691495284769202101e+01 7.011718750000000000e-01
-1.634745924214757906e+01 -1.688966744655565577e+01 -1.691402427954822585e+01 7.014160156250000000e-01
-1.634425964873930681e+01 -1.688417142795929493e+01 -1.691399823671040181e+01 7.016601562500000000e-01
-1.634209377929842688e+01 -1.688392772324613134e+01 -1.691386630779923550e+01 7.019042968750000000e-01
-1.634178163665917793e+01 -1.688346143737667404e+01 -1.691366983629822940e+01 7.021484375000000000e-01
-1.634051700037352717e+01 -1.688320024736561820e+01 -1.691209532792803216e+01 7.023925781250000000e-01
-1.634005377078341326e+01 -1.688241468907931520e+01 -1.691035339459771691e+01 7.026367187500000000e-01
-1.633990327876658100e+01 -1.688087622605391402e+01 -1.691010775812786804e+01 7.028808593750000000e-01
-1.633865141321109249e+01 -1.688067347548614094e+01 -1.690880476430208645e+01 7.031250000000000000e-01
-1.633750099832397140e+01 -1.688062530112480175e+01 -1.690860104997283742e+01 7.033691406250000000e-01
-1.633712386263725236e+01 -1.687979477054805599e+01 -1.690849781905085436e+01 7.036132812500000000e-01
-1.633644178509828393e+01 -1.687976777653907945e+01 -1.690622550641106514e+01 7.038574218750000000e-01
-1.633575289900614536e+01 -1.687956601264830070e+01 -1.690550780956361621e+01 7.041015625000000000e-01
-1.633553421323945898e+01 -1.687911056781494423e+01 -1.690528873095689377e+01 7.043457031250000000e-01
-1.633411029477746368e+01 -1.687787358758684064e+01 -1.690525614201033378e+01 7.045898437500000000e-01
-1.633159411900878055e+01 -1.687550801087470020e+01 -1.690481098571151009e+01 7.048339843750000000e-01
-1.633072773411334566e+01 -1.687466461292369502e+01 -1.690434156854285419e+01 7.050781250000000000e-01
-1.633053167297435238e+01 -1.687398895098424134e+01 -1.690396837345234005e+01 7.053222656250000000e-01
-1.632894083174105759e+01 -1.687385630666315706e+01 -1.690352331119964546e+01 7.055664062500000000e-01
-1.632869464632215895e+01 -1.687370216357823693e+01 -1.690315304343795688e+01 7.058105468750000000e-01
-1.632791785980628774e+01 -1.687220646665055668e+01 -1.690207540335090641e+01 7.060546875000000000e-01
-1.632750543401762755e+01 -1.687146793877516515e+01 -1.690023341716533523e+01 7.062988281250000000e-01
-1.632590979049915347e+01 -1.686947524316186531e+01 -1.689837647305429158e+01 7.065429687500000000e-01
-1.632129573083552287e+01 -1.686820377997795006e+01 -1.689786117908335328e+01 7.067871093750000000e-01
-1.631773247769566026e+01 -1.686509158063654823e+01 -1.689577281708977807e+01 7.070312500000000000e-01
-1.631644751429315576e+01 -1.686335413834668984e+01 -1.689376933867746189e+01 7.072753906250000000e-01
-1.631582027906001997e+01 -1.686196108432235974e+01 -1.689365817412193849e+01 7.075195312500000000e-01
-1.631395923496402034e+01 -1.686169675272362056e+01 -1.689273979306195628e+01 7.077636718750000000e-01
-1.631334011803598116e+01 -1.686146490757548833e+01 -1.689205107134202066e+01 7.080078125000000000e-01
-1.631323440969217131e+01 -1.686121238500407671e+01 -1.689155969787619682e+01 7.082519531250000000e-01
-1.631225160020482434e+01 -1.686113404635839075e+01 -1.689021630895479475e+01 7.084960937500000000e-01
-1.631121361399933534e+01 -1.685957412766499885e+01 -1.688967459040251384e+01 7.087402343750000000e-01
-1.631007888678763607e+01 -1.685920442585544876e+01 -1.688941405129969908e+01 7.089843750000000000e-01
-1.630998435280626424e+01 -1.685811356823862184e+01 -1.688931384074758668e+01 7.092285156250000000e-01
-1.630839634564735974e+01 -1.685758338053286920e+01 -1.688831498027715483e+01 7.094726562500000000e-01
-1.630742706284724619e+01 -1.685728848088566778e+01 -1.688716242060054640e+01 7.097167968750000000e-01
-1.630403555605318999e+01 -1.685684415839096317e+01 -1.688709276683416860e+01 7.099609375000000000e-01
-1.630301530990118053e+01 -1.685650474051117342e+01 -1.688673273346979187e+01 7.102050781250000000e-01
-1.630220136918004670e+01 -1.685493470831154994e+01 -1.688638793777343494e+01 7.104492187500000000e-01
-1.630196548477636398e+01 -1.685477240838066137e+01 -1.688477717708330772e+01 7.106933593750000000e-01
-1.630135034223473767e+01 -1.685377236170581838e+01 -1.688438737049563443e+01 7.109375000000000000e-01
-1.630089664597974419e+01 -1.685318362472907339e+01 -1.688425775595545275e+01 7.111816406250000000e-01
-1.630045105718127374e+01 -1.685271233102274380e+01 -1.688293098716219376e+01 7.114257812500000000e-01
-1.629840420643305166e+01 -1.685180127881970336e+01 -1.688226208128203965e+01 7.116699218750000000e-01
-1.629791200352825342e+01 -1.685162018957282370e+01 -1.688153542745910585e+01 7.119140625000000000e-01
-1.629630303673387104e+01 -1.685156138819984406e+01 -1.688012082995808782e+01 7.121582031250000000e-01
-1.629540650925800804e+01 -1.685079047222665594e+01 -1.687825938543356941e+01 7.124023437500000000e-01
-1.629523983064355619e+01 -1.684820020029998844e+01 -1.687681859661892858e+01 7.126464843750000000e-01
-1.629413993453094278e+01 -1.684725848079317601e+01 -1.687552079706482289e+01 7.128906250000000000e-01
-1.629258150465945576e+01 -1.684503103873398544e+01 -1.687533142964112898e+01 7.131347656250000000e-01
-1.629104468835137709e+01 -1.684464485363536568e+01 -1.687515526846166480e+01 7.133789062500000000e-01
-1.629099252070873760e+01 -1.684460741648702964e+01 -1.687410458847785222e+01 7.136230468750000000e-01
-1.629042804066113348e+01 -1.684200614587220457e+01 -1.687337419489491097e+01 7.138671875000000000e-01
-1.628930489923489233e+01 -1.684110779157186144e+01 -1.687316516289510560e+01 7.141113281250000000e-01
-1.628879831011678547e+01 -1.683941044966934086e+01 -1.687277486920327974e+01 7.143554687500000000e-01
-1.628495554949961743e+01 -1.683790112518897075e+01 -1.687111502044184164e+01 7.145996093750000000e-01
-1.628478651259555576e+01 -1.683782115831199278e+01 -1.686978199214514618e+01 7.148437500000000000e-01
-1.627467856916126365e+01 -1.683732106998981592e+01 -1.686812298287720679e+01 7.150878906250000000e-01
-1.627423779287491001e+01 -1.683655051448293705e+01 -1.686811494446199688e+01 7.153320312500000000e-01
-1.627385471803841455e+01 -1.683498472490462916e+01 -1.686608108711240561e+01 7.155761718750000000e-01
-1.627288423737313039e+01 -1.683346502177426274e+01 -1.686603686055196150e+01 7.158203125000000000e-01
-1.627241224183249102e+01 -1.683325226973483524e+01 -1.686466709145506115e+01 7.160644531250000000e-01
-1.627067874195639874e+01 -1.683293890065944254e+01 -1.686340489410801524e+01 7.163085937500000000e-01
-1.626924188345827815e+01 -1.682922000158529841e+01 -1.686298663300473777e+01 7.165527343750000000e-01
-1.626900091428492345e+01 -1.682919317661274405e+01 -1.686297196193097392e+01 7.167968750000000000e-01
-1.626829938607430037e+01 -1.682896340272972679e+01 -1.686253957308669982e+01 7.170410156250000000e-01
-1.626782209792817113e+01 -1.682605797824545490e+01 -1.686216929651711283e+01 7.172851562500000000e-01
-1.626760210888846103e+01 -1.682490480459193805e+01 -1.686166124704878655e+01 7.175292968750000000e-01
-1.626731902572470645e+01 -1.682370489659265544e+01 -1.686102534486351345e+01 7.177734375000000000e-01
-1.626728313127425807e+01 -1.682234095778571259e+01 -1.686100251018762464e+01 7.180175781250000000e-01
-1.626714383795460250e+01 -1.682141308856329331e+01 -1.686082976903025710e+01 7.182617187500000000e-01
-1.626444709509218001e+01 -1.682094926914621169e+01 -1.686082107992161738e+01 7.185058593750000000e-01
-1.626386512876494095e+01 -1.682074576892198792e+01 -1.686036717009510966e+01 7.187500000000000000e-01
-1.626241573210705482e+01 -1.682019361702313276e+01 -1.686034200580847298e+01 7.189941406250000000e-01
-1.626222431224591602e+01 -1.681918996875091565e+01 -1.685999240698102142e+01 7.192382812500000000e-01
-1.626075498371400840e+01 -1.681789900732502119e+01 -1.685954633928168889e+01 7.194824218750000000e-01
-1.626036438903489412e+01 -1.681705579677321793e+01 -1.685847575265108134e+01 7.197265625000000000e-01
-1.625894660540145509e+01 -1.681693187726573058e+01 -1.685804155397050508e+01 7.199707031250000000e-01
-1.625841619111094616e+01 -1.681668766771826640e+01 -1.685782315295656986e+01 7.202148437500000000e-01
-1.625811708625804997e+01 -1.681662753203045213e+01 -1.685774862561851606e+01 7.204589843750000000e-01
-1.625808079468575684e+01 -1.681468720610092049e+01 -1.685608015494649692e+01 7.207031250000000000e-01
-1.625793939709599556e+01 -1.681461905311134686e+01 -1.685244622360669808e+01 7.209472656250000000e-01
-1.625764855155722444e+01 -1.681453991856617947e+01 -1.685043151592260458e+01 7.211914062500000000e-01
-1.625755660043084561e+01 -1.681440578568512834e+01 -1.684935173972873201e+01 7.214355468750000000e-01
-1.625745444024721209e+01 -1.681352678193272965e+01 -1.684836851752306330e+01 7.216796875000000000e-01
-1.625436630904511404e+01 -1.681299951946109772e+01 -1.684685360812787280e+01 7.219238281250000000e-01
-1.625380692360500845e+01 -1.681293804612639775e+01 -1.684553741456297971e+01 7.221679687500000000e-01
-1.625317029863547091e+01 -1.681216364998808999e+01 -1.684510877837566412e+01 7.224121093750000000e-01
-1.625048025939270957e+01 -1.681214071004104582e+01 -1.684463109517066570e+01 7.226562500000000000e-01
-1.624959317978979101e+01 -1.681147045089154091e+01 -1.684437353783775748e+01 7.229003906250000000e-01
-1.624883341722845387e+01 -1.680903153920629478e+01 -1.684411508074422059e+01 7.231445312500000000e-01
-1.624812923880320170e+01 -1.680817030365361475e+01 -1.684266873740622472e+01 7.233886718750000000e-01
-1.624703073376088014e+01 -1.680811541123441799e+01 -1.684189364650831422e+01 7.236328125000000000e-01
-1.624549593939751446e+01 -1.680762540819976181e+01 -1.684127872859015085e+01 7.238769531250000000e-01
-1.624456702264970431e+01 -1.680524224500259933e+01 -1.684068777651580717e+01 7.241210937500000000e-01
-1.624396323215259841e+01 -1.680400845122799325e+01 -1.683877380418863012e+01 7.243652343750000000e-01
-1.624349346007772255e+01 -1.680301945805332409e+01 -1.683823368043843516e+01 7.246093750000000000e-01
-1.624188462316866222e+01 -1.680296722149652311e+01 -1.683759997215716098e+01 7.248535156250000000e-01
-1.624134159047244808e+01 -1.680292312502502838e+01 -1.683447825715077073e+01 7.250976562500000000e-01
-1.624102206509861190e+01 -1.679964281209191768e+01 -1.683233956413327093e+01 7.253417968750000000e-01
-1.624023399869928852e+01 -1.679898335657243535e+01 -1.683084579776968681e+01 7.255859375000000000e-01
-1.624008827908873442e+01 -1.679880605427300111e+01 -1.682986134976020409e+01 7.258300781250000000e-01
-1.623870632689889604e+01 -1.679802323463950486e+01 -1.682962801955093468e+01 7.260742187500000000e-01
-1.623780226848631614e+01 -1.679583715793132015e+01 -1.682948551932171455e+01 7.263183593750000000e-01
-1.623739859225985782e+01 -1.679529722157147731e+01 -1.682678542026723889e+01 7.265625000000000000e-01
-1.623542531677320611e+01 -1.679520446853085147e+01 -1.682502576982247433e+01 7.268066406250000000e-01
-1.623505964690378534e+01 -1.679393899031221338e+01 -1.682411618492264438e+01 7.270507812500000000e-01
-1.622990313058278389e+01 -1.679047032956237118e+01 -1.682186018634136460e+01 7.272949218750000000e-01
-1.622856265629069128e+01 -1.679020095095601306e+01 -1.682149550794554926e+01 7.275390625000000000e-01
-1.622788141740672074e+01 -1.678951220536285049e+01 -1.682125685334318632e+01 7.277832031250000000e-01
-1.622620590603932200e+01 -1.678946937122367800e+01 -1.682065790797996385e+01 7.280273437500000000e-01
-1.622552905753475727e+01 -1.678856376453028076e+01 -1.682016442050170113e+01 7.282714843750000000e-01
-1.622335933437088684e+01 -1.678837588585376395e+01 -1.681955883236850369e+01 7.285156250000000000e-01
-1.622248656870976546e+01 -1.678629469695411558e+01 -1.681859066533877467e+01 7.287597656250000000e-01
-1.622172212884364484e+01 -1.678554929992914069e+01 -1.681767916675703489e+01 7.290039062500000000e-01
-1.621835928741825938e+01 -1.678530269799015784e+01 -1.681735040844705509e+01 7.292480468750000000e-01
-1.621744583842523824e+01 -1.678439628889995205e+01 -1.681654806637149591e+01 7.294921875000000000e-01
-1.621683531949270574e+01 -1.678247280949385356e+01 -1.681542529762656812e+01 7.297363281250000000e-01
-1.621545590887127020e+01 -1.678087765431584799e+01 -1.681483854373296438e+01 7.299804687500000000e-01
-1.621529366414046436e+01 -1.678052352233973465e+01 -1.681385288972854397e+01 7.302246093750000000e-01
-1.621518547751536943e+01 -1.677950376653664222e+01 -1.681189712064597330e+01 7.304687500000000000e-01
-1.621029527317983465e+01 -1.677879867585032514e+01 -1.681165139412539844e+01 7.307128906250000000e-01
-1.620929483046891662e+01 -1.677862092801484195e+01 -1.681116899649306262e+01 7.309570312500000000e-01
-1.620766577441143141e+01 -1.677833631402881664e+01 -1.681068928352839720e+01 7.312011718750000000e-01
-1.620759067571484380e+01 -1.677754892429739186e+01 -1.681009925938833405e+01 7.314453125000000000e-01
-1.620728700029432900e+01 -1.677491020616193396e+01 -1.680961411014471452e+01 7.316894531250000000e-01
-1.620708915562968500e+01 -1.677367592956797182e+01 -1.680947729345082209e+01 7.319335937500000000e-01
-1.620476875353424617e+01 -1.677159701764550093e+01 -1.680789712389395518e+01 7.321777343750000000e-01
-1.620338386197405711e+01 -1.677005257330366561e+01 -1.680675682230867096e+01 7.324218750000000000e-01
-1.620305757860790052e+01 -1.676939308179950672e+01 -1.680626669765240422e+01 7.326660156250000000e-01
-1.620175553379007738e+01 -1.676776364364176786e+01 -1.680623973977426999e+01 7.329101562500000000e-01
-1.620091980283863009e+01 -1.676710936545126529e+01 -1.680448711163230158e+01 7.331542968750000000e-01
-1.620057025740930712e+01 -1.676688649396929875e+01 -1.680435413678024048e+01 7.333984375000000000e-01
-1.619876526423361796e+01 -1.676685257850048316e+01 -1.680271323949795459e+01 7.336425781250000000e-01
-1.619602626314586402e+01 -1.676651661299609231e+01 -1.680110402189231422e+01 7.338867187500000000e-01
-1.619245786244265517e+01 -1.676575138823704236e+01 -1.680075878157752101e+01 7.341308593750000000e-01
-1.619167400371151189e+01 -1.676488800118542954e+01 -1.679979974339209647e+01 7.343750000000000000e-01
-1.619149977852609723e+01 -1.676470172124368219e+01 -1.679974958974074184e+01 7.346191406250000000e-01
-1.618793705344407741e+01 -1.676278654557362202e+01 -1.679939130771039402e+01 7.348632812500000000e-01
-1.618719028627591072e+01 -1.676212722025696777e+01 -1.679875015516049785e+01 7.351074218750000000e-01
-1.618689851162742954e+01 -1.676029159775357513e+01 -1.679804258909428683e+01 7.353515625000000000e-01
-1.618578410925467637e+01 -1.675875100654444338e+01 -1.679762064635678698e+01 7.355957031250000000e-01
-1.618327685754755763e+01 -1.675789637373062746e+01 -1.679730132844778367e+01 7.358398437500000000e-01
-1.618325723156835849e+01 -1.675736333416443458e+01 -1.679722038220141300e+01 7.360839843750000000e-01
-1.618295415993343411e+01 -1.675437047691836767e+01 -1.679471381937317176e+01 7.363281250000000000e-01
-1.618104353960439212e+01 -1.675433354598147773e+01 -1.679454197857468145e+01 7.365722656250000000e-01
-1.618056672116652805e+01 -1.675396585421047746e+01 -1.679301112027602016e+01 7.368164062500000000e-01
-1.618014942111534893e+01 -1.675365900946396280e+01 -1.679259324354447003e+01 7.370605468750000000e-01
-1.617853594536889261e+01 -1.675351346256682916e+01 -1.678902428745100295e+01 7.373046875000000000e-01
-1.617546711869799836e+01 -1.675256869073808730e+01 -1.678895899579138629e+01 7.375488281250000000e-01
-1.617324965832158057e+01 -1.675250574596452324e+01 -1.678868446366403333e+01 7.377929687500000000e-01
-1.617253311948399386e+01 -1.675144315292723718e+01 -1.678825664470480206e+01 7.380371093750000000e-01
-1.617186710461013988e+01 -1.675134461520408991e+01 -1.678821243668716079e+01 7.382812500000000000e-01
-1.617161061537178313e+01 -1.674907898269707474e+01 -1.678779901292085697e+01 7.385253906250000000e-01
-1.617152139386600140e+01 -1.674805897659025788e+01 -1.678751501906116772e+01 7.387695312500000000e-01
-1.617109086936069673e+01 -1.674716578808681788e+01 -1.678642881267971632e+01 7.390136718750000000e-01
-1.617022110797183032e+01 -1.674697291531663623e+01 -1.678613180314528819e+01 7.392578125000000000e-01
-1.616816635081428899e+01 -1.674616213189073122e+01 -1.678553265390262439e+01 7.395019531250000000e-01
-1.616587697733788787e+01 -1.674590885628194314e+01 -1.678514663581492883e+01 7.397460937500000000e-01
-1.616484069290254055e+01 -1.674549817135792651e+01 -1.678428990738437321e+01 7.399902343750000000e-01
-1.616465501364227109e+01 -1.674490748056360800e+01 -1.678376121574274649e+01 7.402343750000000000e-01
-1.616317856541549602e+01 -1.674374820468872826e+01 -1.678350399595460729e+01 7.404785156250000000e-01
-1.616297101838577888e+01 -1.674356359187013865e+01 -1.678279117170689716e+01 7.407226562500000000e-01
-1.616275435857123810e+01 -1.674314145033316592e+01 -1.678202511883333514e+01 7.409667968750000000e-01
-1.616265884071728820e+01 -1.674211883946726687e+01 -1.678138518473540231e+01 7.412109375000000000e-01
-1.616003402296963287e+01 -1.674116878084371152e+01 -1.677937244651283777e+01 7.414550781250000000e-01
-1.616000636544819713e+01 -1.673948809470417487e+01 -1.677892826224200462e+01 7.416992187500000000e-01
-1.615959932198617821e+01 -1.673848206689251938e+01 -1.677818452137651661e+01 7.419433593750000000e-01
-1.615873409138649563e+01 -1.673716256890442367e+01 -1.677806334132707278e+01 7.421875000000000000e-01
-1.615745337424280237e+01 -1.673646985614540128e+01 -1.677804574066206911e+01 7.424316406250000000e-01
-1.615641522306241384e+01 -1.673478052116548653e+01 -1.677801609622853007e+01 7.426757812500000000e-01
-1.615487678291914619e+01 -1.673335372919417807e+01 -1.677678632723077712e+01 7.429199218750000000e-01
-1.615396916052297271e+01 -1.673220287019793062e+01 -1.677653385084047244e+01 7.431640625000000000e-01
-1.615183368137289222e+01 -1.673148154341459559e+01 -1.677560766996369779e+01 7.434082031250000000e-01
-1.615049623560719994e+01 -1.673087622885977765e+01 -1.677542391054914717e+01 7.436523437500000000e-01
-1.615022237037201691e+01 -1.673030052598703321e+01 -1.677481604856964026e+01 7.438964843750000000e-01
-1.614883047212498113e+01 -1.672949675579824813e+01 -1.677455042531495977e+01 7.441406250000000000e-01
-1.614874363980094074e+01 -1.672887761355437775e+01 -1.677442256192449577e+01 7.443847656250000000e-01
-1.614831062203230516e+01 -1.672843986546871520e+01 -1.677322539438548432e+01 7.446289062500000000e-01
-1.614660625158417062e+01 -1.672801758976294551e+01 -1.677238287390064286e+01 7.448730468750000000e-01
-1.614360964606838422e+01 -1.672616911602150935e+01 -1.677212676148376502e+01 7.451171875000000000e-01
-1.614031237974882771e+01 -1.672609015452832892e+01 -1.677053165943906876e+01 7.453613281250000000e-01
-1.614030425290237858e+01 -1.672455683303677176e+01 -1.677031229132696311e+01 7.456054687500000000e-01
-1.613979190851485157e+01 -1.672449689568684406e+01 -1.677002024063267882e+01 7.458496093750000000e-01
-1.613970973223308292e+01 -1.672143867615991297e+01 -1.676948098936642495e+01 7.460937500000000000e-01
-1.613839327036860283e+01 -1.672120322216741783e+01 -1.676722345131208769e+01 7.463378906250000000e-01
-1.613779694129107867e+01 -1.672100506898504335e+01 -1.676705393422104606e+01 7.465820312500000000e-01
-1.613682546420529462e+01 -1.671998171770498942e+01 -1.676630850554358076e+01 7.468261718750000000e-01
-1.613591355676003758e+01 -1.671972281374399216e+01 -1.676295979245702483e+01 7.470703125000000000e-01
-1.613563062653178548e+01 -1.671790474097509360e+01 -1.676081186110172894e+01 7.473144531250000000e-01
-1.613461845611954715e+01 -1.671723772197156777e+01 -1.676066845471723354e+01 7.475585937500000000e-01
-1.613288512482732173e+01 -1.671653449353776111e+01 -1.676065964138494735e+01 7.478027343750000000e-01
-1.613076921050378942e+01 -1.671541136151258655e+01 -1.676035490445558551e+01 7.480468750000000000e-01
-1.612971237502380717e+01 -1.671527155623190808e+01 -1.675981389794829468e+01 7.482910156250000000e-01
-1.612866172905698292e+01 -1.671468418216067420e+01 -1.675970664990315129e+01 7.485351562500000000e-01
-1.612853329862504026e+01 -1.671056121149509011e+01 -1.675963944392202265e+01 7.487792968750000000e-01
-1.612831466405334169e+01 -1.670957756479399237e+01 -1.675952209499704537e+01 7.490234375000000000e-01
-1.612211997246884465e+01 -1.670869784917612932e+01 -1.675925514063496991e+01 7.492675781250000000e-01
-1.612160314978303077e+01 -1.670777243039202631e+01 -1.675795748788998907e+01 7.495117187500000000e-01
-1.611878095629120011e+01 -1.670527918269024781e+01 -1.675730285045425916e+01 7.497558593750000000e-01
-1.611783617667049384e+01 -1.670414394391092827e+01 -1.675635412456309226e+01 7.500000000000000000e-01
-1.611777133357474767e+01 -1.670329054944042113e+01 -1.675617585262557085e+01 7.502441406250000000e-01
-1.611740966901005834e+01 -1.670301718980823580e+01 -1.675598107748746557e+01 7.504882812500000000e-01
-1.611584892419451975e+01 -1.670289454260452899e+01 -1.675586351711950783e+01 7.507324218750000000e-01
-1.611464843870700747e+01 -1.670276878679917587e+01 -1.675571598672816975e+01 7.509765625000000000e-01
-1.611391021633230380e+01 -1.670274126165882222e+01 -1.675549802466015237e+01 7.512207031250000000e-01
-1.611350273584409010e+01 -1.670105752716122538e+01 -1.675521825434899981e+01 7.514648437500000000e-01
-1.611000670668344625e+01 -1.670088352147368838e+01 -1.675504817952869985e+01 7.517089843750000000e-01
-1.610751950096763707e+01 -1.670049959293313080e+01 -1.675490418767628853e+01 7.519531250000000000e-01
-1.610586302117907920e+01 -1.670037548557832707e+01 -1.675456279751687205e+01 7.521972656250000000e-01
-1.610490990428664659e+01 -1.670006827705987362e+01 -1.675313411589861445e+01 7.524414062500000000e-01
-1.610421626072570334e+01 -1.669942939027993489e+01 -1.675227001683920136e+01 7.526855468750000000e-01
-1.610372386181805737e+01 -1.669883699892385565e+01 -1.675218450987578933e+01 7.529296875000000000e-01
-1.610347356452787437e+01 -1.669800499647470104e+01 -1.675192147752403926e+01 7.531738281250000000e-01
-1.610199075699384963e+01 -1.669774519535306823e+01 -1.675091495506804762e+01 7.534179687500000000e-01
-1.610108543829850447e+01 -1.669763835212915026e+01 -1.675020678555559073e+01 7.536621093750000000e-01
-1.610005749365726402e+01 -1.669652396057095345e+01 -1.674703791153444854e+01 7.539062500000000000e-01
-1.609404159884787333e+01 -1.669641158400067837e+01 -1.674619902042559261e+01 7.541503906250000000e-01
-1.609242106273648076e+01 -1.669539072514161759e+01 -1.674295145642023641e+01 7.543945312500000000e-01
-1.609161256590946820e+01 -1.669434803339002826e+01 -1.674280459967273771e+01 7.546386718750000000e-01
-1.609040785073926472e+01 -1.669237788244515031e+01 -1.674207425885464318e+01 7.548828125000000000e-01
-1.609011347985735085e+01 -1.669176918833710488e+01 -1.673964619640110740e+01 7.551269531250000000e-01
-1.608973132283377083e+01 -1.669169845593839341e+01 -1.673949087654134971e+01 7.553710937500000000e-01
-1.608932798904239547e+01 -1.669135784283337642e+01 -1.673917981715610992e+01 7.556152343750000000e-01
-1.608912426671542306e+01 -1.669049962818439425e+01 -1.673874783974948599e+01 7.558593750000000000e-01
-1.608754722218238342e+01 -1.668767068406512166e+01 -1.673859650614391725e+01 7.561035156250000000e-01
-1.608709212768797059e+01 -1.668676449642086368e+01 -1.673667061207172324e+01 7.563476562500000000e-01
-1.608653121486567272e+01 -1.668675415379587790e+01 -1.673662332374769690e+01 7.565917968750000000e-01
-1.608601858511796578e+01 -1.668665065039678908e+01 -1.673578527986048314e+01 7.568359375000000000e-01
-1.608538625586539084e+01 -1.668631040004820676e+01 -1.673409714585878660e+01 7.570800781250000000e-01
-1.608490964660743927e+01 -1.668337583502514221e+01 -1.673292347581460859e+01 7.573242187500000000e-01
-1.608462247840273207e+01 -1.668292467623176023e+01 -1.673202311501315620e+01 7.575683593750000000e-01
-1.608331026516347251e+01 -1.668285825289409630e+01 -1.673131492442477608e+01 7.578125000000000000e-01
-1.608211489669029959e+01 -1.668156111133419017e+01 -1.673035796039297196e+01 7.580566406250000000e-01
-1.608175121452557832e+01 -1.667902787486487526e+01 -1.672977133388276627e+01 7.583007812500000000e-01
-1.607926364900211169e+01 -1.667815976473874429e+01 -1.672939405658830836e+01 7.585449218750000000e-01
-1.607692099350961712e+01 -1.667791664102521310e+01 -1.672837269769179258e+01 7.587890625000000000e-01
-1.607173215074367434e+01 -1.667588850486638208e+01 -1.672821875326871321e+01 7.590332031250000000e-01
-1.606983205313588314e+01 -1.667422438406273599e+01 -1.672771801632449140e+01 7.592773437500000000e-01
-1.606971636493975808e+01 -1.666877326975843587e+01 -1.672761225470745927e+01 7.595214843750000000e-01
-1.606952592516829981e+01 -1.666864012810417606e+01 -1.672659571442105531e+01 7.597656250000000000e-01
-1.606861436365938545e+01 -1.666800603943175219e+01 -1.672571984008786217e+01 7.600097656250000000e-01
-1.606837883294540958e+01 -1.666794091722164595e+01 -1.671996892758728848e+01 7.602539062500000000e-01
-1.606763634329250934e+01 -1.666750659855777883e+01 -1.671973090452412691e+01 7.604980468750000000e-01
-1.606740435610721818e+01 -1.666736287563031738e+01 -1.671906658627234066e+01 7.607421875000000000e-01
-1.606635194787654086e+01 -1.666687436810003575e+01 -1.671867199891082834e+01 7.609863281250000000e-01
-1.606540220643890748e+01 -1.666590798785543726e+01 -1.671856980586454355e+01 7.612304687500000000e-01
-1.606517430168293359e+01 -1.666399571533874635e+01 -1.671751584060429252e+01 7.614746093750000000e-01
-1.606481996186522920e+01 -1.666398813375828070e+01 -1.671438564618735967e+01 7.617187500000000000e-01
-1.606417104650664740e+01 -1.666277428156626073e+01 -1.671320382175142072e+01 7.619628906250000000e-01
-1.606364424855271977e+01 -1.666201259172089522e+01 -1.671258519353910543e+01 7.622070312500000000e-01
-1.605980684938648295e+01 -1.666157498746912324e+01 -1.671200547736637176e+01 7.624511718750000000e-01
-1.605865288591624562e+01 -1.666086475003120881e+01 -1.671166131435942148e+01 7.626953125000000000e-01
-1.605666999016050056e+01 -1.666049611218587856e+01 -1.670878103867480391e+01 7.629394531250000000e-01
-1.605538928792787701e+01 -1.666030795661045616e+01 -1.670802208356368723e+01 7.631835937500000000e-01
-1.605440485786740368e+01 -1.665916927766793165e+01 -1.670773536341496524e+01 7.634277343750000000e-01
-1.605418011835261893e+01 -1.665853856748715600e+01 -1.670667277874288459e+01 7.636718750000000000e-01
-1.605357468285563627e+01 -1.665761403629042192e+01 -1.670614761278272198e+01 7.639160156250000000e-01
-1.605231632808287756e+01 -1.665395604418265663e+01 -1.670570974435344880e+01 7.641601562500000000e-01
-1.605100868029398598e+01 -1.665393291788433672e+01 -1.670547870078522124e+01 7.644042968750000000e-01
-1.605006664396143989e+01 -1.665261766899409324e+01 -1.670544429140160148e+01 7.646484375000000000e-01
-1.604656395611192110e+01 -1.665093260464953673e+01 -1.670430470515397303e+01 7.648925781250000000e-01
-1.604547849114992886e+01 -1.665048136694828784e+01 -1.670259654606536515e+01 7.651367187500000000e-01
-1.604476759836217070e+01 -1.665032842699055493e+01 -1.670085545525504855e+01 7.653808593750000000e-01
-1.604476302418594358e+01 -1.664842730228549428e+01 -1.670005541151870432e+01 7.656250000000000000e-01
-1.604333697442158169e+01 -1.664651372029776866e+01 -1.669919830963413787e+01 7.658691406250000000e-01
-1.604299311191241983e+01 -1.664533378924803486e+01 -1.669883602056451011e+01 7.661132812500000000e-01
-1.604149556835574231e+01 -1.664320177944332002e+01 -1.669873236274864681e+01 7.663574218750000000e-01
-1.603736533288468991e+01 -1.664315945547636844e+01 -1.669857755952921963e+01 7.666015625000000000e-01
-1.603684056324291873e+01 -1.663965576105944066e+01 -1.669841172876733637e+01 7.668457031250000000e-01
-1.603539838876612222e+01 -1.663870599940377559e+01 -1.669837313198437201e+01 7.670898437500000000e-01
-1.603503534927470753e+01 -1.663784592903427750e+01 -1.669751561304961029e+01 7.673339843750000000e-01
-1.603498309425665624e+01 -1.663619614323512508e+01 -1.669659856036240342e+01 7.675781250000000000e-01
-1.603325876658173854e+01 -1.663572878225583196e+01 -1.669506891850411279e+01 7.678222656250000000e-01
-1.603319528192598398e+01 -1.663260046230946543e+01 -1.669285674281683995e+01 7.680664062500000000e-01
-1.603183218618147876e+01 -1.663039032901869518e+01 -1.669279605520098642e+01 7.683105468750000000e-01
-1.603109221340858426e+01 -1.662986240811807548e+01 -1.669213908826830917e+01 7.685546875000000000e-01
-1.603100132656270915e+01 -1.662966711924419627e+01 -1.669061837232448298e+01 7.687988281250000000e-01
-1.602960365190480019e+01 -1.662830951711692862e+01 -1.669042502269279638e+01 7.690429687500000000e-01
-1.602934356713049624e+01 -1.662618877583855337e+01 -1.669020297827926314e+01 7.692871093750000000e-01
-1.602930524130846379e+01 -1.662561844353876594e+01 -1.669008335117113617e+01 7.695312500000000000e-01
-1.602902212304222118e+01 -1.662543196266452128e+01 -1.668957284335671432e+01 7.697753906250000000e-01
-1.602872403166951543e+01 -1.662360105615845995e+01 -1.668932354264299533e+01 7.700195312500000000e-01
-1.602719213912190810e+01 -1.662295617384697266e+01 -1.668899466076606330e+01 7.702636718750000000e-01
-1.602705315174247147e+01 -1.662258724929493781e+01 -1.668854189853102810e+01 7.705078125000000000e-01
-1.602655002779296822e+01 -1.662200079204745506e+01 -1.668807491314068514e+01 7.707519531250000000e-01
-1.602414372550109434e+01 -1.662132330285419002e+01 -1.668760009618406670e+01 7.709960937500000000e-01
-1.602359230848643890e+01 -1.662129677373204473e+01 -1.668663811607778413e+01 7.712402343750000000e-01
-1.602308186694520842e+01 -1.662038879823805715e+01 -1.668611346926246242e+01 7.714843750000000000e-01
-1.602256429602767440e+01 -1.661893201062605741e+01 -1.668585906905237337e+01 7.717285156250000000e-01
-1.602243424467628685e+01 -1.661870209708102664e+01 -1.668539299770471018e+01 7.719726562500000000e-01
-1.602008432809778071e+01 -1.661777467808878228e+01 -1.668437114515816333e+01 7.722167968750000000e-01
-1.602007692218013446e+01 -1.661766749305159152e+01 -1.668393644141017518e+01 7.724609375000000000e-01
-1.601947603935932207e+01 -1.661623502378119355e+01 -1.668369050894571970e+01 7.727050781250000000e-01
-1.601839496492539183e+01 -1.661600116364342483e+01 -1.668274117170755844e+01 7.729492187500000000e-01
-1.601820747658239341e+01 -1.661500684350261992e+01 -1.668059024890116504e+01 7.731933593750000000e-01
-1.601820249484609704e+01 -1.661386246574761572e+01 -1.667837195160173991e+01 7.734375000000000000e-01
-1.601818083377378343e+01 -1.661340397262134516e+01 -1.667817414506395579e+01 7.736816406250000000e-01
-1.601708102362660213e+01 -1.661319914927001662e+01 -1.667735771390438870e+01 7.739257812500000000e-01
-1.601675942921105289e+01 -1.661242307303268717e+01 -1.667728388823281449e+01 7.741699218750000000e-01
-1.601358178792760256e+01 -1.661237515611441040e+01 -1.667659126342056908e+01 7.744140625000000000e-01
-1.601300996897146334e+01 -1.661085187119581263e+01 -1.667618444958380408e+01 7.746582031250000000e-01
-1.601287285397710392e+01 -1.660843208281336203e+01 -1.667613640163480326e+01 7.749023437500000000e-01
-1.601226635760307815e+01 -1.660805375189067234e+01 -1.667434151347212890e+01 7.751464843750000000e-01
-1.601119251758186479e+01 -1.660781189555620685e+01 -1.667376878528202511e+01 7.753906250000000000e-01
-1.600642483999282817e+01 -1.660689516635323315e+01 -1.667342798987247932e+01 7.756347656250000000e-01
-1.600538572420533967e+01 -1.660629959902620811e+01 -1.667273815871021370e+01 7.758789062500000000e-01
-1.600456780578686278e+01 -1.660522541877536895e+01 -1.666945174401305962e+01 7.761230468750000000e-01
-1.600059732452386640e+01 -1.660381613022866532e+01 -1.666901652791712962e+01 7.763671875000000000e-01
-1.600008259695779600e+01 -1.660368756656083278e+01 -1.666810362543845159e+01 7.766113281250000000e-01
-1.599777116543593714e+01 -1.660216508588945672e+01 -1.666737597090244094e+01 7.768554687500000000e-01
-1.599614668601858725e+01 -1.660213991703913194e+01 -1.666680590916113047e+01 7.770996093750000000e-01
-1.599599041813186062e+01 -1.660074280510990974e+01 -1.666583370906968042e+01 7.773437500000000000e-01
-1.599442746281421890e+01 -1.659937323990837754e+01 -1.666515004016809698e+01 7.775878906250000000e-01
-1.599402941125591759e+01 -1.659933744034071879e+01 -1.666444467759470527e+01 7.778320312500000000e-01
-1.599130438468064774e+01 -1.659896076234183582e+01 -1.666241926525823303e+01 7.780761718750000000e-01
-1.599037758250941366e+01 -1.659389005582102072e+01 -1.666202180521406007e+01 7.783203125000000000e-01
-1.598731344175960878e+01 -1.659278853889711769e+01 -1.665942963931047061e+01 7.785644531250000000e-01
-1.598271804662669737e+01 -1.659261729290839682e+01 -1.665932457389854093e+01 7.788085937500000000e-01
-1.598270313880769322e+01 -1.659128291169454528e+01 -1.665739993482189973e+01 7.790527343750000000e-01
-1.598219585384747354e+01 -1.659067349346405251e+01 -1.665718258015884601e+01 7.792968750000000000e-01
-1.598068292534555468e+01 -1.658507854853546348e+01 -1.665696728825025374e+01 7.795410156250000000e-01
-1.597541698564229939e+01 -1.658456370576735495e+01 -1.665639010931300135e+01 7.797851562500000000e-01
-1.597127104306218115e+01 -1.658414565140882502e+01 -1.665582369460058132e+01 7.800292968750000000e-01
-1.597078617627659547e+01 -1.658395164071443517e+01 -1.665544582541256347e+01 7.802734375000000000e-01
-1.596407965502493376e+01 -1.658329607990202348e+01 -1.665459953245585467e+01 7.805175781250000000e-01
-1.596295244013347414e+01 -1.658173890070379741e+01 -1.665434290895522551e+01 7.807617187500000000e-01
-1.596144408966965322e+01 -1.657876406005466308e+01 -1.665423132813398155e+01 7.810058593750000000e-01
-1.596130326910864561e+01 -1.657538129673195826e+01 -1.664979915037847036e+01 7.812500000000000000e-01
-1.595897645172114743e+01 -1.657520474278240386e+01 -1.664598806469336267e+01 7.814941406250000000e-01
-1.595875668495532018e+01 -1.657463303404785648e+01 -1.664584346019454486e+01 7.817382812500000000e-01
-1.595763614789532880e+01 -1.657380247323166600e+01 -1.664458898301132095e+01 7.819824218750000000e-01
-1.595468355120041259e+01 -1.657379293890561911e+01 -1.664412965043566217e+01 7.822265625000000000e-01
-1.595335482551444350e+01 -1.657244688600416183e+01 -1.664348290033839106e+01 7.824707031250000000e-01
-1.595196120770356885e+01 -1.656921142969648741e+01 -1.664336727211406242e+01 7.827148437500000000e-01
-1.595165544191206841e+01 -1.656826892288957609e+01 -1.664310343217799470e+01 7.829589843750000000e-01
-1.594993703868630774e+01 -1.656810895601702072e+01 -1.664303790414718875e+01 7.832031250000000000e-01
-1.594916549661968475e+01 -1.656758405492650610e+01 -1.664265713849937356e+01 7.834472656250000000e-01
-1.594634770371668608e+01 -1.656730343109881076e+01 -1.664256853094519784e+01 7.836914062500000000e-01
-1.594458520581588701e+01 -1.656682884665232791e+01 -1.664239548116372447e+01 7.839355468750000000e-01
-1.594452717014883270e+01 -1.656651967694020655e+01 -1.663970569511110043e+01 7.841796875000000000e-01
-1.594401039240971407e+01 -1.656590027625127348e+01 -1.663929757556946143e+01 7.844238281250000000e-01
-1.594365830277310359e+01 -1.656518598902736983e+01 -1.663780466630523591e+01 7.846679687500000000e-01
-1.594118053851224381e+01 -1.656471169179228298e+01 -1.663692189284497758e+01 7.849121093750000000e-01
-1.594088395869222907e+01 -1.656448656537881448e+01 -1.663685395586318094e+01 7.851562500000000000e-01
-1.593918660990921410e+01 -1.656293065128010511e+01 -1.663646568792173852e+01 7.854003906250000000e-01
-1.593861179796646077e+01 -1.656286842209378563e+01 -1.663351070878952598e+01 7.856445312500000000e-01
-1.593607485174154093e+01 -1.656034952814765404e+01 -1.663310694432581016e+01 7.858886718750000000e-01
-1.593312803626161944e+01 -1.655932569804230425e+01 -1.663296042304193278e+01 7.861328125000000000e-01
-1.593207109815114819e+01 -1.655813104386359669e+01 -1.663131311991225658e+01 7.863769531250000000e-01
-1.593043933514346655e+01 -1.655775897284268083e+01 -1.663002237098172742e+01 7.866210937500000000e-01
-1.593013905535111796e+01 -1.655725674625206878e+01 -1.662948519335784070e+01 7.868652343750000000e-01
-1.592927303902684422e+01 -1.655657351677057321e+01 -1.662903374476456264e+01 7.871093750000000000e-01
-1.592870451576382074e+01 -1.655564408785372876e+01 -1.662777712752358639e+01 7.873535156250000000e-01
-1.592636290069930638e+01 -1.655496108340694050e+01 -1.662610217477399743e+01 7.875976562500000000e-01
-1.592146992334103928e+01 -1.655344433134199633e+01 -1.662427065877867705e+01 7.878417968750000000e-01
-1.591974864249180577e+01 -1.655304260486575885e+01 -1.662333195024377019e+01 7.880859375000000000e-01
-1.591732969163310152e+01 -1.655301908176825876e+01 -1.662259882303480296e+01 7.883300781250000000e-01
-1.591477554170067599e+01 -1.655209132962323437e+01 -1.662156240735069801e+01 7.885742187500000000e-01
-1.591455121067095746e+01 -1.655046776319449364e+01 -1.661967855803965577e+01 7.888183593750000000e-01
-1.591392800631926896e+01 -1.655044166268272221e+01 -1.661941630491883259e+01 7.890625000000000000e-01
-1.591094181902693450e+01 -1.654889534753642266e+01 -1.661816289625935639e+01 7.893066406250000000e-01
-1.590974755992438716e+01 -1.654838395462330425e+01 -1.661778295563768282e+01 7.895507812500000000e-01
-1.590866402526626722e+01 -1.654452573942124971e+01 -1.661607511077766475e+01 7.897949218750000000e-01
-1.590864352479684385e+01 -1.654370488809575335e+01 -1.661382434354019111e+01 7.900390625000000000e-01
-1.590843965305049501e+01 -1.654027510672532486e+01 -1.661334105927038607e+01 7.902832031250000000e-01
-1.590823042219487427e+01 -1.654024326642918297e+01 -1.661274045257330201e+01 7.905273437500000000e-01
-1.590805742004942047e+01 -1.653818777680392671e+01 -1.661102930947022216e+01 7.907714843750000000e-01
-1.590801273533690896e+01 -1.653745765960273673e+01 -1.661072523376721577e+01 7.910156250000000000e-01
-1.590251006167551573e+01 -1.653720457543905553e+01 -1.661036550961697600e+01 7.912597656250000000e-01
-1.590224147904331531e+01 -1.653679021456823506e+01 -1.660888768156987183e+01 7.915039062500000000e-01
-1.590213030571196917e+01 -1.653522416054261157e+01 -1.660609317421112507e+01 7.917480468750000000e-01
-1.589857463568553619e+01 -1.653446644503756602e+01 -1.660584683014812768e+01 7.919921875000000000e-01
-1.589833932010366446e+01 -1.653254742897320639e+01 -1.660582249580063774e+01 7.922363281250000000e-01
-1.589777343172441171e+01 -1.653063392855319691e+01 -1.660531640820107313e+01 7.924804687500000000e-01
-1.589706143618191092e+01 -1.652941860488759218e+01 -1.660262854685198164e+01 7.927246093750000000e-01
-1.589390974813119151e+01 -1.652821626154785761e+01 -1.660232519427215081e+01 7.929687500000000000e-01
-1.589079746477733401e+01 -1.652776487007469797e+01 -1.660197899859988979e+01 7.932128906250000000e-01
-1.588709259723991174e+01 -1.652696047444108274e+01 -1.660107771885390093e+01 7.934570312500000000e-01
-1.588668152575125170e+01 -1.652679948744772886e+01 -1.659923950115436497e+01 7.937011718750000000e-01
-1.588646628741011746e+01 -1.652457845370386025e+01 -1.659730147681494117e+01 7.939453125000000000e-01
-1.588637374814788927e+01 -1.652443142570017187e+01 -1.659691856881060446e+01 7.941894531250000000e-01
-1.588585477340797780e+01 -1.652297711315021544e+01 -1.659641212379310815e+01 7.944335937500000000e-01
-1.588572510805853000e+01 -1.652006795329494082e+01 -1.659527745745500127e+01 7.946777343750000000e-01
-1.588485878723399836e+01 -1.651774374694190683e+01 -1.659509658731979087e+01 7.949218750000000000e-01
-1.588406234732968869e+01 -1.651513971221871913e+01 -1.659378414306809191e+01 7.951660156250000000e-01
-1.587810289988267520e+01 -1.651443367026256581e+01 -1.659371019270543357e+01 7.954101562500000000e-01
-1.587585933344630185e+01 -1.651411391271675200e+01 -1.659285026201997226e+01 7.956542968750000000e-01
-1.587548484341764699e+01 -1.651395672344676058e+01 -1.659217749842125400e+01 7.958984375000000000e-01
-1.587539408443823596e+01 -1.651394137399555362e+01 -1.659152219755396374e+01 7.961425781250000000e-01
-1.587534105343581281e+01 -1.651291151855306794e+01 -1.658787391372666420e+01 7.963867187500000000e-01
-1.587523496195112394e+01 -1.651102958715303259e+01 -1.658703711007796144e+01 7.966308593750000000e-01
-1.587425628057608762e+01 -1.651074058603800054e+01 -1.658699095914680299e+01 7.968750000000000000e-01
-1.587127839904107596e+01 -1.650973679904012670e+01 -1.658690712382828636e+01 7.971191406250000000e-01
-1.587031392875476676e+01 -1.650900194905720397e+01 -1.658682129325432086e+01 7.973632812500000000e-01
-1.586784020836149978e+01 -1.650661154277082332e+01 -1.658595985789524008e+01 7.976074218750000000e-01
-1.586546658533711707e+01 -1.650635736188615610e+01 -1.658571317289234770e+01 7.978515625000000000e-01
-1.586427987439454945e+01 -1.650324953314525089e+01 -1.658534606169736136e+01 7.980957031250000000e-01
-1.586306025961623334e+01 -1.650316908959483442e+01 -1.658430512980086746e+01 7.983398437500000000e-01
-1.586231810562736477e+01 -1.650250144967546362e+01 -1.658426170435822655e+01 7.985839843750000000e-01
-1.585827558956879280e+01 -1.650229567635112815e+01 -1.658334348082347631e+01 7.988281250000000000e-01
-1.585815371730852164e+01 -1.650023821685930869e+01 -1.658323350726757894e+01 7.990722656250000000e-01
-1.585432778750091565e+01 -1.649992151039659660e+01 -1.658314720982523838e+01 7.993164062500000000e-01
-1.585424323798830315e+01 -1.649841409716797003e+01 -1.658150133611151489e+01 7.995605468750000000e-01
-1.585192001189755118e+01 -1.649731213443185496e+01 -1.658082754479618259e+01 7.998046875000000000e-01
-1.585188535222493655e+01 -1.649706522318352953e+01 -1.658027485223636788e+01 8.000488281250000000e-01
-1.585163870791722829e+01 -1.649518015017564920e+01 -1.657822721732604521e+01 8.002929687500000000e-01
-1.585066178867097619e+01 -1.649444721465287600e+01 -1.657821441816894747e+01 8.005371093750000000e-01
-1.584733504127913939e+01 -1.649224133021814964e+01 -1.657770409633323894e+01 8.007812500000000000e-01
-1.584717123472298361e+01 -1.649207120273433702e+01 -1.657676898996474790e+01 8.010253906250000000e-01
-1.584702858003021930e+01 -1.649162815298219442e+01 -1.657624678629658277e+01 8.012695312500000000e-01
-1.584454513401227871e+01 -1.649060688669255370e+01 -1.657601637697656471e+01 8.015136718750000000e-01
-1.584293167453512474e+01 -1.649030294927954543e+01 -1.657452929233350858e+01 8.017578125000000000e-01
-1.584245906044541385e+01 -1.648780626016555573e+01 -1.657270300751037340e+01 8.020019531250000000e-01
-1.584145840694468355e+01 -1.648773942984104224e+01 -1.657219526531094189e+01 8.022460937500000000e-01
-1.584132168411690778e+01 -1.648522791192819525e+01 -1.657215415273040193e+01 8.024902343750000000e-01
-1.583759327773771197e+01 -1.648411615520558371e+01 -1.657210991256309640e+01 8.027343750000000000e-01
-1.583717008217000632e+01 -1.648399083280016697e+01 -1.657098728238131713e+01 8.029785156250000000e-01
-1.583326707948597445e+01 -1.648244639595970185e+01 -1.657081470376526866e+01 8.032226562500000000e-01
-1.583296136794045950e+01 -1.648242043615228880e+01 -1.657027860727887614e+01 8.034667968750000000e-01
-1.583120009429706698e+01 -1.648226346490694283e+01 -1.657001814676422313e+01 8.037109375000000000e-01
-1.583044833275260999e+01 -1.648162570763415147e+01 -1.656945898080660484e+01 8.039550781250000000e-01
-1.582991608921077109e+01 -1.647977222842125755e+01 -1.656834496813521085e+01 8.041992187500000000e-01
-1.582629463808817150e+01 -1.647701193661097108e+01 -1.656717149716935467e+01 8.044433593750000000e-01
-1.582590062706968226e+01 -1.647689295047510782e+01 -1.656670133085731678e+01 8.046875000000000000e-01
-1.582521424798345500e+01 -1.647635498186110325e+01 -1.656661397825814674e+01 8.049316406250000000e-01
-1.582269980321059677e+01 -1.647619406350743532e+01 -1.656597854757560384e+01 8.051757812500000000e-01
-1.581992362984934886e+01 -1.647463693738564317e+01 -1.656594910331903847e+01 8.054199218750000000e-01
-1.581789014298018081e+01 -1.647421720738234185e+01 -1.656407259151881561e+01 8.056640625000000000e-01
-1.580960399678881423e+01 -1.647377742879172402e+01 -1.656294352776994572e+01 8.059082031250000000e-01
-1.580849411001474891e+01 -1.647233317516437268e+01 -1.656272454109891612e+01 8.061523437500000000e-01
-1.580306998701990473e+01 -1.647175846123806764e+01 -1.656087035910131533e+01 8.063964843750000000e-01
-1.580219532519543435e+01 -1.647084549202630299e+01 -1.655719953576454628e+01 8.066406250000000000e-01
-1.579754076788652739e+01 -1.647008951287619283e+01 -1.655705464033396979e+01 8.068847656250000000e-01
-1.579626978821578120e+01 -1.646843840000660109e+01 -1.655680250677588816e+01 8.071289062500000000e-01
-1.579477123987009790e+01 -1.646727603905078752e+01 -1.655651841383647138e+01 8.073730468750000000e-01
-1.579458501635722101e+01 -1.646719851695682379e+01 -1.655543073723227465e+01 8.076171875000000000e-01
-1.579351052518634368e+01 -1.646578228032530689e+01 -1.655521646555826720e+01 8.078613281250000000e-01
-1.579317226247391837e+01 -1.646480157623303242e+01 -1.655482186887969576e+01 8.081054687500000000e-01
-1.579163232814613949e+01 -1.646306468789122235e+01 -1.655350275247984015e+01 8.083496093750000000e-01
-1.578955221697365197e+01 -1.646171758831500753e+01 -1.655194740673702825e+01 8.085937500000000000e-01
-1.578856072761847429e+01 -1.646161150556119424e+01 -1.655034316791380178e+01 8.088378906250000000e-01
-1.578499563162508856e+01 -1.646067353912904707e+01 -1.654920898050955813e+01 8.090820312500000000e-01
-1.578495715047925785e+01 -1.645962123838286217e+01 -1.654773106004437366e+01 8.093261718750000000e-01
-1.578449545385869968e+01 -1.645867215967246722e+01 -1.654379962679266924e+01 8.095703125000000000e-01
-1.578365328144311164e+01 -1.645862408446804537e+01 -1.654294723755044316e+01 8.098144531250000000e-01
-1.578200459570051173e+01 -1.645850456032952991e+01 -1.654181010245954653e+01 8.100585937500000000e-01
-1.578058850649811973e+01 -1.645545278746122975e+01 -1.654165088989284627e+01 8.103027343750000000e-01
-1.577782396373899765e+01 -1.645403419207272933e+01 -1.654154246147546203e+01 8.105468750000000000e-01
-1.577628598108142732e+01 -1.645307766195573507e+01 -1.654101360777943341e+01 8.107910156250000000e-01
-1.577622055906875254e+01 -1.645097436774212341e+01 -1.654088987018545609e+01 8.110351562500000000e-01
-1.577000186137355442e+01 -1.645026852996930344e+01 -1.653873488057693919e+01 8.112792968750000000e-01
-1.576899295967224823e+01 -1.645024789959122202e+01 -1.653464180312900211e+01 8.115234375000000000e-01
-1.576865370885927398e+01 -1.644857683028760675e+01 -1.653402630352295688e+01 8.117675781250000000e-01
-1.576438228299860533e+01 -1.644648819255274930e+01 -1.653267674386914621e+01 8.120117187500000000e-01
-1.576425832452475184e+01 -1.644571659704620004e+01 -1.653245109803186708e+01 8.122558593750000000e-01
-1.576323102034266732e+01 -1.644432488714311802e+01 -1.653210349850265715e+01 8.125000000000000000e-01
-1.576186458408455238e+01 -1.644302703058655979e+01 -1.653084797885015789e+01 8.127441406250000000e-01
-1.576128545352550248e+01 -1.644299285376714792e+01 -1.653075088034362139e+01 8.129882812500000000e-01
-1.575972689125285164e+01 -1.644277031532215361e+01 -1.652760227199581422e+01 8.132324218750000000e-01
-1.575869931394722379e+01 -1.644135321998970767e+01 -1.652493351419449752e+01 8.134765625000000000e-01
-1.575845047641132979e+01 -1.644025058418034746e+01 -1.652491300114672867e+01 8.137207031250000000e-01
-1.575786574446013155e+01 -1.643885830426949113e+01 -1.652357845064423358e+01 8.139648437500000000e-01
-1.575654424680817023e+01 -1.643605765700402799e+01 -1.652200457340128281e+01 8.142089843750000000e-01
-1.575626192971232165e+01 -1.643535895885635156e+01 -1.652195710100666304e+01 8.144531250000000000e-01
-1.575369842140061394e+01 -1.643349829266167461e+01 -1.652029240111296815e+01 8.146972656250000000e-01
-1.575281999757642737e+01 -1.643267162706720086e+01 -1.651912165583388514e+01 8.149414062500000000e-01
-1.575278143249117413e+01 -1.643119127200356289e+01 -1.651761628073605337e+01 8.151855468750000000e-01
-1.575216421361833774e+01 -1.643104158456431918e+01 -1.651736560960556943e+01 8.154296875000000000e-01
-1.574948995708182764e+01 -1.643068523615189136e+01 -1.651695671109054331e+01 8.156738281250000000e-01
-1.574926570832725936e+01 -1.643021977681769386e+01 -1.651663515608737498e+01 8.159179687500000000e-01
-1.574660339349153304e+01 -1.642928870363652294e+01 -1.651630146284259126e+01 8.161621093750000000e-01
-1.574190931551311401e+01 -1.642920847424406006e+01 -1.651511843404514579e+01 8.164062500000000000e-01
-1.574163913319954133e+01 -1.642851380142769457e+01 -1.651504479767221056e+01 8.166503906250000000e-01
-1.574051355306039390e+01 -1.642815616675346391e+01 -1.651470770965137547e+01 8.168945312500000000e-01
-1.574051030070485702e+01 -1.642702777769911293e+01 -1.651465021931586818e+01 8.171386718750000000e-01
-1.574017822554907831e+01 -1.642669435297856495e+01 -1.651440051553723976e+01 8.173828125000000000e-01
-1.573899421617194960e+01 -1.642653642445846174e+01 -1.651374365849866521e+01 8.176269531250000000e-01
-1.573744349101507112e+01 -1.642587726487478861e+01 -1.651235489714505889e+01 8.178710937500000000e-01
-1.573621338161685657e+01 -1.642385727369203252e+01 -1.651194410673134882e+01 8.181152343750000000e-01
-1.573610286687791593e+01 -1.642024478023840217e+01 -1.651155814013834444e+01 8.183593750000000000e-01
-1.573526551720426880e+01 -1.641928694450859183e+01 -1.651031022111207847e+01 8.186035156250000000e-01
-1.573487318058119655e+01 -1.641887358845785272e+01 -1.651000396844581530e+01 8.188476562500000000e-01
-1.573487217809785044e+01 -1.641777363587899075e+01 -1.650893893939880286e+01 8.190917968750000000e-01
-1.573407914110214101e+01 -1.641679476569688489e+01 -1.650881122799610878e+01 8.193359375000000000e-01
-1.573274433123419769e+01 -1.641675634796181527e+01 -1.650879887849831817e+01 8.195800781250000000e-01
-1.573106086553715421e+01 -1.641623218523691463e+01 -1.650489628697804534e+01 8.198242187500000000e-01
-1.572866341036332116e+01 -1.641551573183791746e+01 -1.650472340620986955e+01 8.200683593750000000e-01
-1.572859603849516574e+01 -1.641523340532064523e+01 -1.650446711957227919e+01 8.203125000000000000e-01
-1.572817673553830886e+01 -1.641380477035018970e+01 -1.650381677559261817e+01 8.205566406250000000e-01
-1.572666153932241784e+01 -1.641323272123290877e+01 -1.650371241429457214e+01 8.208007812500000000e-01
-1.572472910571510774e+01 -1.641287357814213976e+01 -1.650223926813436393e+01 8.210449218750000000e-01
-1.572253797711198686e+01 -1.641215980773003835e+01 -1.649965779037110636e+01 8.212890625000000000e-01
-1.571913053683698180e+01 -1.641174990306108228e+01 -1.649830614902665715e+01 8.215332031250000000e-01
-1.571875378276089386e+01 -1.641123940060516162e+01 -1.649557331536177784e+01 8.217773437500000000e-01
-1.571604691993191771e+01 -1.641045923592706757e+01 -1.649554205545999253e+01 8.220214843750000000e-01
-1.571587716408157043e+01 -1.641014949394564226e+01 -1.649487074063751280e+01 8.222656250000000000e-01
-1.571452960254469211e+01 -1.640880955418209552e+01 -1.649448334685926554e+01 8.225097656250000000e-01
-1.571226114305739863e+01 -1.640740001133657344e+01 -1.649341217176062457e+01 8.227539062500000000e-01
-1.571221368991181322e+01 -1.640610440464342190e+01 -1.649299176514166376e+01 8.229980468750000000e-01
-1.571198638579960338e+01 -1.640562533021903135e+01 -1.649037867482570974e+01 8.232421875000000000e-01
-1.571055873818583670e+01 -1.640398979896431086e+01 -1.648890229261361640e+01 8.234863281250000000e-01
-1.570866972334968281e+01 -1.640229681057857292e+01 -1.648728279350913795e+01 8.237304687500000000e-01
-1.570702662690031381e+01 -1.640140325619978512e+01 -1.648716530409148717e+01 8.239746093750000000e-01
-1.570694091246465973e+01 -1.640114604371301610e+01 -1.648659823527426482e+01 8.242187500000000000e-01
-1.570639680989762788e+01 -1.639874263152456280e+01 -1.648448345617418198e+01 8.244628906250000000e-01
-1.570607944447516502e+01 -1.639294389300033572e+01 -1.648415706163453365e+01 8.247070312500000000e-01
-1.570378019802469538e+01 -1.639293715502031290e+01 -1.648348047015662843e+01 8.249511718750000000e-01
-1.570357467619760072e+01 -1.639170193200135373e+01 -1.648187196589903181e+01 8.251953125000000000e-01
-1.569902965388900462e+01 -1.638896976789074600e+01 -1.647908578760248943e+01 8.254394531250000000e-01
-1.569866900868484727e+01 -1.638872444627327951e+01 -1.647898463196444752e+01 8.256835937500000000e-01
-1.569630637243177240e+01 -1.638726242117111198e+01 -1.647829133099181220e+01 8.259277343750000000e-01
-1.569599186614886577e+01 -1.638453804188671370e+01 -1.647643339698095843e+01 8.261718750000000000e-01
-1.569406404622544571e+01 -1.638369823204007503e+01 -1.647558370585382548e+01 8.264160156250000000e-01
-1.569207702566503038e+01 -1.638255756841704880e+01 -1.647160016487006828e+01 8.266601562500000000e-01
-1.569207453790075313e+01 -1.638203265744179760e+01 -1.647122323391923260e+01 8.269042968750000000e-01
-1.569183572389976611e+01 -1.637985938159125254e+01 -1.647103979587943456e+01 8.271484375000000000e-01
-1.568852162670877348e+01 -1.637881070731040012e+01 -1.646909628165231609e+01 8.273925781250000000e-01
-1.568555605826995070e+01 -1.637685015395961230e+01 -1.646782861923882635e+01 8.276367187500000000e-01
-1.568413146767520594e+01 -1.637457283730687863e+01 -1.646416783376930937e+01 8.278808593750000000e-01
-1.568286123739185811e+01 -1.637424574745212524e+01 -1.646299353165096946e+01 8.281250000000000000e-01
-1.568091667920621113e+01 -1.637300665279495249e+01 -1.646297267275706488e+01 8.283691406250000000e-01
-1.567962341809681170e+01 -1.637190805831920670e+01 -1.646295048542225814e+01 8.286132812500000000e-01
-1.567784121286652343e+01 -1.637164435402772611e+01 -1.646289986524012505e+01 8.288574218750000000e-01
-1.567739471014968444e+01 -1.636951319025028084e+01 -1.645984963841933180e+01 8.291015625000000000e-01
-1.567688086147576598e+01 -1.636842855497181759e+01 -1.645978207768503054e+01 8.293457031250000000e-01
-1.567603100814097061e+01 -1.636627524997689775e+01 -1.645823064547459325e+01 8.295898437500000000e-01
-1.567501168343853557e+01 -1.636550744328073748e+01 -1.645815199519965688e+01 8.298339843750000000e-01
-1.567370774687312363e+01 -1.636426498253883466e+01 -1.645762983177704797e+01 8.300781250000000000e-01
-1.567303211554733444e+01 -1.636036173346938938e+01 -1.645307901449260868e+01 8.303222656250000000e-01
-1.567242818272238480e+01 -1.636008600532063184e+01 -1.645215615285417599e+01 8.305664062500000000e-01
-1.567236877182967447e+01 -1.635929649182566337e+01 -1.645156446098452818e+01 8.308105468750000000e-01
-1.566812026006080671e+01 -1.635860524052742093e+01 -1.645083428304076278e+01 8.310546875000000000e-01
-1.566745295281188710e+01 -1.635824347497312203e+01 -1.645069655112828499e+01 8.312988281250000000e-01
-1.566367513567707093e+01 -1.635756582701138839e+01 -1.644801626813001860e+01 8.315429687500000000e-01
-1.566161473402060977e+01 -1.635700404554696163e+01 -1.644740856590560796e+01 8.317871093750000000e-01
-1.565990896912031793e+01 -1.635575483798092833e+01 -1.644610607489612519e+01 8.320312500000000000e-01
-1.565954429810139104e+01 -1.635533179870395415e+01 -1.644524843856646967e+01 8.322753906250000000e-01
-1.565847640804539331e+01 -1.635335580546276901e+01 -1.644507162405087186e+01 8.325195312500000000e-01
-1.565814690638475781e+01 -1.635238379069316750e+01 -1.644429633523461121e+01 8.327636718750000000e-01
-1.565443014334317873e+01 -1.635213704365639842e+01 -1.644414401787154745e+01 8.330078125000000000e-01
-1.565269057100486272e+01 -1.635065404168465264e+01 -1.644208387020907125e+01 8.332519531250000000e-01
-1.565131552388205272e+01 -1.634944753871892331e+01 -1.644159199773441671e+01 8.334960937500000000e-01
-1.565054924144677884e+01 -1.634890871175534244e+01 -1.644106052491896008e+01 8.337402343750000000e-01
-1.564723221890554505e+01 -1.634599094250746987e+01 -1.644051727741690172e+01 8.339843750000000000e-01
-1.564555174434657303e+01 -1.634517471080401307e+01 -1.644046894262291048e+01 8.342285156250000000e-01
-1.564369696637630014e+01 -1.634372781349146564e+01 -1.643996788821297272e+01 8.344726562500000000e-01
-1.564316841958437010e+01 -1.634287442408287916e+01 -1.643813235888129398e+01 8.347167968750000000e-01
-1.564277885589763883e+01 -1.634212226309765370e+01 -1.643756035825782646e+01 8.349609375000000000e-01
-1.564277430343396524e+01 -1.634088704032622630e+01 -1.643740885967178400e+01 8.352050781250000000e-01
-1.564179968714976177e+01 -1.634008580100732289e+01 -1.643690618366535006e+01 8.354492187500000000e-01
-1.564070616178415918e+01 -1.633909879399082854e+01 -1.643583385161167598e+01 8.356933593750000000e-01
-1.564002369324669139e+01 -1.633861598839076024e+01 -1.643567930257325216e+01 8.359375000000000000e-01
-1.563541502563083974e+01 -1.633664583265436576e+01 -1.643519760459813384e+01 8.361816406250000000e-01
-1.563213718133579100e+01 -1.633390413665755148e+01 -1.643259400425787931e+01 8.364257812500000000e-01
-1.563167270471052994e+01 -1.633262282463976334e+01 -1.643175300896978897e+01 8.366699218750000000e-01
-1.563106860249926555e+01 -1.633106131638121639e+01 -1.643054961462236818e+01 8.369140625000000000e-01
-1.562968005037480701e+01 -1.633085386987658083e+01 -1.642825605832831215e+01 8.371582031250000000e-01
-1.562549652313140314e+01 -1.632985555961393587e+01 -1.642498331830499225e+01 8.374023437500000000e-01
-1.562466687451491865e+01 -1.632731091333208795e+01 -1.642494961121880692e+01 8.376464843750000000e-01
-1.562462466034469166e+01 -1.632720516392092946e+01 -1.642473174051859175e+01 8.378906250000000000e-01
-1.562283509625627431e+01 -1.632646734221075491e+01 -1.642467445689804961e+01 8.381347656250000000e-01
-1.562034569972093578e+01 -1.632601086265700729e+01 -1.642408267415853018e+01 8.383789062500000000e-01
-1.561935598026429517e+01 -1.632518229814203892e+01 -1.642322414972988653e+01 8.386230468750000000e-01
-1.561486131086272344e+01 -1.632368587559188100e+01 -1.642311604977831152e+01 8.388671875000000000e-01
-1.561400557206085438e+01 -1.632321526830036262e+01 -1.642283033115813495e+01 8.391113281250000000e-01
-1.561350377879149853e+01 -1.632308915012553285e+01 -1.642186987321925074e+01 8.393554687500000000e-01
-1.561295289187935786e+01 -1.632237855980847741e+01 -1.642154080096672075e+01 8.395996093750000000e-01
-1.561245205605198905e+01 -1.632195199652019113e+01 -1.642098811615813503e+01 8.398437500000000000e-01
-1.561196645888854206e+01 -1.632191122884252010e+01 -1.641907917690932450e+01 8.400878906250000000e-01
-1.560662184449148171e+01 -1.631711329060324189e+01 -1.641795204120312590e+01 8.403320312500000000e-01
-1.560552228413305365e+01 -1.631482429673903312e+01 -1.641734495175716546e+01 8.405761718750000000e-01
-1.560375870788429964e+01 -1.631438602772461266e+01 -1.641724595713931123e+01 8.408203125000000000e-01
-1.560258290455844410e+01 -1.631425922626599601e+01 -1.641369123266134977e+01 8.410644531250000000e-01
-1.560201300536267688e+01 -1.631420425044286304e+01 -1.641360596926364579e+01 8.413085937500000000e-01
-1.560159689054132670e+01 -1.631394628091119614e+01 -1.641320920083097334e+01 8.415527343750000000e-01
-1.560104911005293538e+01 -1.631303002171553374e+01 -1.641245816730086560e+01 8.417968750000000000e-01
-1.560097682026207266e+01 -1.631240028482991278e+01 -1.641107073284959839e+01 8.420410156250000000e-01
-1.559614837302957646e+01 -1.631110175296400300e+01 -1.640978003856610812e+01 8.422851562500000000e-01
-1.559349260353812738e+01 -1.631074306333234958e+01 -1.640945900839780691e+01 8.425292968750000000e-01
-1.559271695451912620e+01 -1.630747507222041293e+01 -1.640890890055393569e+01 8.427734375000000000e-01
-1.558964651624666864e+01 -1.630657569393661888e+01 -1.640745865467550502e+01 8.430175781250000000e-01
-1.558904272220394027e+01 -1.630629838006325372e+01 -1.640561077954201963e+01 8.432617187500000000e-01
-1.558261321908570274e+01 -1.630341113171992262e+01 -1.640551519804665759e+01 8.435058593750000000e-01
-1.558146301928972832e+01 -1.630192020380241757e+01 -1.640456458744789714e+01 8.437500000000000000e-01
-1.557885139305167677e+01 -1.629955710460607321e+01 -1.640454936331806479e+01 8.439941406250000000e-01
-1.557861664294741111e+01 -1.629827744691575475e+01 -1.640442144389620083e+01 8.442382812500000000e-01
-1.557522283238754746e+01 -1.629762927207580603e+01 -1.640259458451096819e+01 8.444824218750000000e-01
-1.557414809357205066e+01 -1.629516962854917850e+01 -1.639958866208487009e+01 8.447265625000000000e-01
-1.557359621166188113e+01 -1.629470350228286435e+01 -1.639796751462162305e+01 8.449707031250000000e-01
-1.557147970434991358e+01 -1.629225530391235210e+01 -1.639745361312343874e+01 8.452148437500000000e-01
-1.557036274664667452e+01 -1.629167278425877541e+01 -1.639703149657142234e+01 8.454589843750000000e-01
-1.557034575983982450e+01 -1.628996890731681901e+01 -1.639488366709247913e+01 8.457031250000000000e-01
-1.556766766141488212e+01 -1.628932805809481010e+01 -1.639394475872591883e+01 8.459472656250000000e-01
-1.556374590581433281e+01 -1.628742476244774906e+01 -1.639322484782015366e+01 8.461914062500000000e-01
-1.556228432319200827e+01 -1.628396693030864029e+01 -1.639314883033589965e+01 8.464355468750000000e-01
-1.556190415738259070e+01 -1.628148211155977521e+01 -1.639254892679445774e+01 8.466796875000000000e-01
-1.556168601966783527e+01 -1.628011355179383557e+01 -1.638936357298632984e+01 8.469238281250000000e-01
-1.556086217481658807e+01 -1.627937137567356984e+01 -1.638765595425252997e+01 8.471679687500000000e-01
-1.555911568241243437e+01 -1.627909809683804099e+01 -1.638546131238165060e+01 8.474121093750000000e-01
-1.555910417905492160e+01 -1.627865722587099029e+01 -1.638331392874135517e+01 8.476562500000000000e-01
-1.555856394458783143e+01 -1.627855258625222135e+01 -1.638316142962186817e+01 8.479003906250000000e-01
-1.555739713058165563e+01 -1.627698505418228692e+01 -1.638302080278478812e+01 8.481445312500000000e-01
-1.555703989166821799e+01 -1.627622807567006546e+01 -1.637970453032522755e+01 8.483886718750000000e-01
-1.555510784227558219e+01 -1.627499252391678652e+01 -1.637859904607100603e+01 8.486328125000000000e-01
-1.554980606450582492e+01 -1.627450153681582989e+01 -1.637755537315957355e+01 8.488769531250000000e-01
-1.554761757151565149e+01 -1.627424511990606248e+01 -1.637720210006070687e+01 8.491210937500000000e-01
-1.554711789704269975e+01 -1.627317096924302930e+01 -1.637682190233014268e+01 8.493652343750000000e-01
-1.554705146186696219e+01 -1.627125424146692012e+01 -1.637502049576962548e+01 8.496093750000000000e-01
-1.554224188613529734e+01 -1.627109884744293211e+01 -1.637184034752929662e+01 8.498535156250000000e-01
-1.554136867269854427e+01 -1.627050263015739517e+01 -1.637163112225038120e+01 8.500976562500000000e-01
-1.554112711055708651e+01 -1.627011840289431177e+01 -1.636977875963759743e+01 8.503417968750000000e-01
-1.553997219852144340e+01 -1.626941287516972423e+01 -1.636705563698121679e+01 8.505859375000000000e-01
-1.553693646009484297e+01 -1.626820565104032212e+01 -1.636610544672465650e+01 8.508300781250000000e-01
-1.553063102121637051e+01 -1.626725768262879512e+01 -1.636562388177129890e+01 8.510742187500000000e-01
-1.552892719869865346e+01 -1.626555225066702093e+01 -1.636433635399253461e+01 8.513183593750000000e-01
-1.552731718346698031e+01 -1.626480211098347084e+01 -1.636239951535179316e+01 8.515625000000000000e-01
-1.552693512684430566e+01 -1.626436709768233868e+01 -1.636090028008145225e+01 8.518066406250000000e-01
-1.552257881950376905e+01 -1.626434846979463700e+01 -1.636006365804335161e+01 8.520507812500000000e-01
-1.552202731472973696e+01 -1.626430442718050529e+01 -1.636004032816799025e+01 8.522949218750000000e-01
-1.551798867308367846e+01 -1.626430013766199778e+01 -1.635870717971102195e+01 8.525390625000000000e-01
-1.551252426251158667e+01 -1.626356795978168890e+01 -1.635527609798667115e+01 8.527832031250000000e-01
-1.551249939825406976e+01 -1.626328513515344909e+01 -1.635436035730379345e+01 8.530273437500000000e-01
-1.551017094795043327e+01 -1.626259140398310521e+01 -1.635330655569940461e+01 8.532714843750000000e-01
-1.551015377198935319e+01 -1.626233390141947055e+01 -1.634710234014749020e+01 8.535156250000000000e-01
-1.551005195023047811e+01 -1.625912052876575231e+01 -1.634378473732508041e+01 8.537597656250000000e-01
-1.550870954885411379e+01 -1.625583508998562010e+01 -1.634242064812389472e+01 8.540039062500000000e-01
-1.550773721274324402e+01 -1.625569161094248827e+01 -1.634201456609818948e+01 8.542480468750000000e-01
-1.550727497114441356e+01 -1.625561917634750131e+01 -1.634181072952864611e+01 8.544921875000000000e-01
-1.550644893296415106e+01 -1.625520052523638270e+01 -1.634176805257764187e+01 8.547363281250000000e-01
-1.550588309515809193e+01 -1.625473496715059341e+01 -1.634112117851822532e+01 8.549804687500000000e-01
-1.550587054183477775e+01 -1.625334521711119962e+01 -1.634069818812739427e+01 8.552246093750000000e-01
-1.550546958374324902e+01 -1.625302536983306112e+01 -1.634038729594161765e+01 8.554687500000000000e-01
-1.550492397437239589e+01 -1.625241639025728091e+01 -1.633991291304176841e+01 8.557128906250000000e-01
-1.550171410876455980e+01 -1.625100109624270672e+01 -1.633798376614129211e+01 8.559570312500000000e-01
-1.550047579360901118e+01 -1.624825509663138590e+01 -1.633711818211372702e+01 8.562011718750000000e-01
-1.550030050065032761e+01 -1.624675477602945861e+01 -1.633608399658735877e+01 8.564453125000000000e-01
-1.549999983581506058e+01 -1.624623838196974646e+01 -1.633461800303647848e+01 8.566894531250000000e-01
-1.549937733022461117e+01 -1.624534802269086597e+01 -1.633448806279877630e+01 8.569335937500000000e-01
-1.549555266167999434e+01 -1.624464298990363531e+01 -1.633327201226747860e+01 8.571777343750000000e-01
-1.549362755897283250e+01 -1.624275848898266617e+01 -1.633312963703503939e+01 8.574218750000000000e-01
-1.549130893278232435e+01 -1.624236861854294744e+01 -1.633209755670180030e+01 8.576660156250000000e-01
-1.548976129871860863e+01 -1.624182949703713419e+01 -1.633182821122609241e+01 8.579101562500000000e-01
-1.548975206440390018e+01 -1.624151546079353636e+01 -1.633149025283046996e+01 8.581542968750000000e-01
-1.548969628588291592e+01 -1.624068895884620645e+01 -1.632979128209545649e+01 8.583984375000000000e-01
-1.548908151366335595e+01 -1.623981907122782076e+01 -1.632945891032032293e+01 8.586425781250000000e-01
-1.548863796211443677e+01 -1.623960842049931586e+01 -1.632822319515042153e+01 8.588867187500000000e-01
-1.548842781176175620e+01 -1.623825533059157422e+01 -1.632634640566211459e+01 8.591308593750000000e-01
-1.548742348857271267e+01 -1.623765944996151944e+01 -1.632505490507895018e+01 8.593750000000000000e-01
-1.548165589876855641e+01 -1.623752678786191694e+01 -1.632469529357081939e+01 8.596191406250000000e-01
-1.547960418706481178e+01 -1.623564836602574957e+01 -1.632450919894461094e+01 8.598632812500000000e-01
-1.547826431335429831e+01 -1.623449197243685660e+01 -1.632390543057990939e+01 8.601074218750000000e-01
-1.547785922586804119e+01 -1.623225988249963692e+01 -1.632178413826896701e+01 8.603515625000000000e-01
-1.547585102393367862e+01 -1.622912945522659811e+01 -1.632174158235866912e+01 8.605957031250000000e-01
-1.547543281912862412e+01 -1.622761928897033812e+01 -1.632119320063968360e+01 8.608398437500000000e-01
-1.547516689666523071e+01 -1.622572710253252737e+01 -1.632102565745607592e+01 8.610839843750000000e-01
-1.547252902581172940e+01 -1.622552970097804348e+01 -1.632098021473037264e+01 8.613281250000000000e-01
-1.547149209311323403e+01 -1.622462604317093238e+01 -1.631673583883923229e+01 8.615722656250000000e-01
-1.546746991975542862e+01 -1.622425257798714426e+01 -1.631598138928661612e+01 8.618164062500000000e-01
-1.546556277518953237e+01 -1.622122277737193130e+01 -1.631534932817354644e+01 8.620605468750000000e-01
-1.546165016030115602e+01 -1.622092955172264794e+01 -1.631473631928864876e+01 8.623046875000000000e-01
-1.545691989208525285e+01 -1.621975228225640109e+01 -1.631461381604131233e+01 8.625488281250000000e-01
-1.545424505906872348e+01 -1.621698431555171993e+01 -1.631415768483883255e+01 8.627929687500000000e-01
-1.545285476952428461e+01 -1.621696200347661332e+01 -1.631280153750718043e+01 8.630371093750000000e-01
-1.545173861531099035e+01 -1.621545161791724610e+01 -1.631050993410815764e+01 8.632812500000000000e-01
-1.545031414214720300e+01 -1.621461466101543536e+01 -1.631031216981475396e+01 8.635253906250000000e-01
-1.544760620059032519e+01 -1.621365259261906999e+01 -1.630994617235782229e+01 8.637695312500000000e-01
-1.544692929387802671e+01 -1.621244039615353216e+01 -1.630868517463144229e+01 8.640136718750000000e-01
-1.544679660294989354e+01 -1.621228051660121494e+01 -1.630689869729197028e+01 8.642578125000000000e-01
-1.544549646089155637e+01 -1.621158456040973306e+01 -1.630486850012220046e+01 8.645019531250000000e-01
-1.544315096560208644e+01 -1.621118901227090703e+01 -1.630481550363330712e+01 8.647460937500000000e-01
-1.544051150778791204e+01 -1.620973371508172534e+01 -1.630436135235429518e+01 8.649902343750000000e-01
-1.543673474587555283e+01 -1.620912384056773092e+01 -1.630423125610200685e+01 8.652343750000000000e-01
-1.542782147138406046e+01 -1.620752105861110692e+01 -1.630135573070988642e+01 8.654785156250000000e-01
-1.542662940374178326e+01 -1.620389341909688241e+01 -1.630027222756917382e+01 8.657226562500000000e-01
-1.542625860916364644e+01 -1.620357827813455742e+01 -1.629367886992999814e+01 8.659667968750000000e-01
-1.542212183621635013e+01 -1.620082599838033843e+01 -1.629294287212826831e+01 8.662109375000000000e-01
-1.542183103234072306e+01 -1.619949068517558644e+01 -1.628992770918149802e+01 8.664550781250000000e-01
-1.542090889256170527e+01 -1.619714235875728292e+01 -1.628838148001448616e+01 8.666992187500000000e-01
-1.541991755291452471e+01 -1.619632359928418808e+01 -1.628827997443765696e+01 8.669433593750000000e-01
-1.541927430329270798e+01 -1.619353964084109521e+01 -1.628763217838579536e+01 8.671875000000000000e-01
-1.541739853075064204e+01 -1.619289112515713924e+01 -1.628629390646343822e+01 8.674316406250000000e-01
-1.541690567452008231e+01 -1.619249619896671888e+01 -1.628620148656167643e+01 8.676757812500000000e-01
-1.541639266332100355e+01 -1.619195896510062127e+01 -1.628543615340509021e+01 8.679199218750000000e-01
-1.541435466958175482e+01 -1.619091280353720563e+01 -1.628521367224461258e+01 8.681640625000000000e-01
-1.541039611545870791e+01 -1.618813410748109760e+01 -1.628152324980693066e+01 8.684082031250000000e-01
-1.540910089608900257e+01 -1.618706963739139226e+01 -1.627978030031678713e+01 8.686523437500000000e-01
-1.540597733683798864e+01 -1.618610280536911716e+01 -1.627844940737955071e+01 8.688964843750000000e-01
-1.540505592772552568e+01 -1.618388756215370350e+01 -1.627222429104316603e+01 8.691406250000000000e-01
-1.540421176894684230e+01 -1.618272190189640014e+01 -1.627170205077853282e+01 8.693847656250000000e-01
-1.540251136083588612e+01 -1.618202558048319162e+01 -1.627083173279982375e+01 8.696289062500000000e-01
-1.540134883794891785e+01 -1.618006898761244372e+01 -1.626874638782282290e+01 8.698730468750000000e-01
-1.539820296181790660e+01 -1.617950336264194888e+01 -1.626874408698204633e+01 8.701171875000000000e-01
-1.539498058767584254e+01 -1.617810392624827998e+01 -1.626822629098783324e+01 8.703613281250000000e-01
-1.539462797834560526e+01 -1.617528651312012755e+01 -1.626812119641486021e+01 8.706054687500000000e-01
-1.539006888187428679e+01 -1.617200931437569267e+01 -1.626733890796812432e+01 8.708496093750000000e-01
-1.538870637186942858e+01 -1.617144124867192545e+01 -1.626677844045378762e+01 8.710937500000000000e-01
-1.538836720430070137e+01 -1.616904464569927313e+01 -1.626624823628838712e+01 8.713378906250000000e-01
-1.538657824894804982e+01 -1.616891068848772051e+01 -1.626602525950184486e+01 8.715820312500000000e-01
-1.538600608115629065e+01 -1.616781762772937725e+01 -1.626242643124292542e+01 8.718261718750000000e-01
-1.537927809675813684e+01 -1.616735288302508167e+01 -1.626090100186084086e+01 8.720703125000000000e-01
-1.537844100636378997e+01 -1.616303714103926836e+01 -1.626061232571666793e+01 8.723144531250000000e-01
-1.537824807053400633e+01 -1.616204113097322548e+01 -1.626053225583031292e+01 8.725585937500000000e-01
-1.537810852810609319e+01 -1.616080416392430763e+01 -1.626046002824114822e+01 8.728027343750000000e-01
-1.537739171363945090e+01 -1.616051834506509266e+01 -1.626039536539508035e+01 8.730468750000000000e-01
-1.537430714045744118e+01 -1.615850113890529727e+01 -1.626026719097762196e+01 8.732910156250000000e-01
-1.537358272070261300e+01 -1.615825944516644341e+01 -1.625989643819309904e+01 8.735351562500000000e-01
-1.537028726877639961e+01 -1.615567457438864807e+01 -1.625666265457607196e+01 8.737792968750000000e-01
-1.536576554928283400e+01 -1.615369367183180316e+01 -1.625660563565513428e+01 8.740234375000000000e-01
-1.536386661330269021e+01 -1.615290172242458056e+01 -1.625272676916975101e+01 8.742675781250000000e-01
-1.536241974223699813e+01 -1.615085540207178738e+01 -1.625253003017941467e+01 8.745117187500000000e-01
-1.536053171348464197e+01 -1.614995285692519644e+01 -1.625078071305574312e+01 8.747558593750000000e-01
-1.535947162059283144e+01 -1.614785247958089087e+01 -1.625056729373767084e+01 8.750000000000000000e-01
-1.535472235815787201e+01 -1.614654945729789048e+01 -1.625017037703329947e+01 8.752441406250000000e-01
-1.535266385823896762e+01 -1.614387244319500425e+01 -1.624840515700993038e+01 8.754882812500000000e-01
-1.535228451434795538e+01 -1.614256823243051286e+01 -1.624663658167972713e+01 8.757324218750000000e-01
-1.534788766076975541e+01 -1.614197381552360611e+01 -1.624367423107986852e+01 8.759765625000000000e-01
-1.534757099646757084e+01 -1.614183685112064026e+01 -1.624239284982720477e+01 8.762207031250000000e-01
-1.534504843489348502e+01 -1.614015184795019664e+01 -1.624053380063840990e+01 8.764648437500000000e-01
-1.534482964931949489e+01 -1.613542904360376795e+01 -1.624023295384523280e+01 8.767089843750000000e-01
-1.534294569637516226e+01 -1.613487087914103668e+01 -1.623516951082568482e+01 8.769531250000000000e-01
-1.533598676894563617e+01 -1.613433838278017518e+01 -1.623472851116369142e+01 8.771972656250000000e-01
-1.533481609766188214e+01 -1.613115101063790036e+01 -1.623430567281889836e+01 8.774414062500000000e-01
-1.533383488068587575e+01 -1.613091359262594437e+01 -1.623399238901522423e+01 8.776855468750000000e-01
-1.533347311696017101e+01 -1.612452650112439301e+01 -1.622804460673457072e+01 8.779296875000000000e-01
-1.533207180170459338e+01 -1.612308489880233964e+01 -1.622388178428936811e+01 8.781738281250000000e-01
-1.533187955639133548e+01 -1.612239767435593052e+01 -1.622109830296621880e+01 8.784179687500000000e-01
-1.532972052587329870e+01 -1.612087852105298680e+01 -1.622019474065623967e+01 8.786621093750000000e-01
-1.532573132892809831e+01 -1.612003370851753559e+01 -1.621416607367098806e+01 8.789062500000000000e-01
-1.532515865776510644e+01 -1.611767329020182871e+01 -1.621412414778973954e+01 8.791503906250000000e-01
-1.532441628991288773e+01 -1.611602422969180282e+01 -1.621356572822121933e+01 8.793945312500000000e-01
-1.532211475123978950e+01 -1.611371868729470336e+01 -1.621131472560551146e+01 8.796386718750000000e-01
-1.532172095636725118e+01 -1.611303116218502041e+01 -1.621102911956763748e+01 8.798828125000000000e-01
-1.532115362340012688e+01 -1.611047409101915306e+01 -1.621082442254641975e+01 8.801269531250000000e-01
-1.532052794245453597e+01 -1.610932072250613345e+01 -1.620766761105797471e+01 8.803710937500000000e-01
-1.531867843716961630e+01 -1.610924711415329824e+01 -1.620732699065025528e+01 8.806152343750000000e-01
-1.531756042808412133e+01 -1.610904311228993890e+01 -1.620709386693739162e+01 8.808593750000000000e-01
-1.531747611432709100e+01 -1.610804155616786915e+01 -1.620121138325433563e+01 8.811035156250000000e-01
-1.531709091532792399e+01 -1.610607501017345200e+01 -1.620000885711429106e+01 8.813476562500000000e-01
-1.531695068498321177e+01 -1.610579646232148576e+01 -1.619912023516618760e+01 8.815917968750000000e-01
-1.531213820147589111e+01 -1.610434311322204337e+01 -1.619710094505438747e+01 8.818359375000000000e-01
-1.531112651091513399e+01 -1.610255127912910211e+01 -1.619442163118355893e+01 8.820800781250000000e-01
-1.530427381021349120e+01 -1.609929987741788437e+01 -1.619422481447626083e+01 8.823242187500000000e-01
-1.529721701714973214e+01 -1.609890121258268536e+01 -1.619266025910985007e+01 8.825683593750000000e-01
-1.529543928040862966e+01 -1.609727156319506847e+01 -1.619189671442270395e+01 8.828125000000000000e-01
-1.529403077942658662e+01 -1.609561159104629269e+01 -1.619157075716544369e+01 8.830566406250000000e-01
-1.529276039192829550e+01 -1.609427163432629371e+01 -1.618897545248979597e+01 8.833007812500000000e-01
-1.529195473734539057e+01 -1.609335071821138996e+01 -1.618708167437461753e+01 8.835449218750000000e-01
-1.528958267327034726e+01 -1.609311296546830050e+01 -1.618576515472680200e+01 8.837890625000000000e-01
-1.528913875436351510e+01 -1.609304904100348921e+01 -1.618539841683407943e+01 8.840332031250000000e-01
-1.528020970919894062e+01 -1.608960784796697396e+01 -1.618245277709260321e+01 8.842773437500000000e-01
-1.527767487042982708e+01 -1.608497678197964120e+01 -1.618243190624695416e+01 8.845214843750000000e-01
-1.527677504783164864e+01 -1.607986675969100787e+01 -1.618063122463857795e+01 8.847656250000000000e-01
-1.527557372042681294e+01 -1.607499487639738334e+01 -1.617932438315006394e+01 8.850097656250000000e-01
-1.527515052409589202e+01 -1.607400536050695550e+01 -1.617808214234279163e+01 8.852539062500000000e-01
-1.527429864452129493e+01 -1.607284203185348304e+01 -1.617668527286272351e+01 8.854980468750000000e-01
-1.527352728193138098e+01 -1.607243724163399179e+01 -1.617587259311697068e+01 8.857421875000000000e-01
-1.527109515876346002e+01 -1.607241903084821288e+01 -1.617262040869697159e+01 8.859863281250000000e-01
-1.526861597836444062e+01 -1.607215842622134261e+01 -1.617257683527668988e+01 8.862304687500000000e-01
-1.526465743524411423e+01 -1.606766662040864801e+01 -1.617129041822085256e+01 8.864746093750000000e-01
-1.526105895433043003e+01 -1.606537289421147463e+01 -1.616950041225823398e+01 8.867187500000000000e-01
-1.526018841512701130e+01 -1.606531061435075358e+01 -1.616915984410847784e+01 8.869628906250000000e-01
-1.525749911251430468e+01 -1.606529017444211860e+01 -1.616872190017580735e+01 8.872070312500000000e-01
-1.525438604863160919e+01 -1.606523160861130961e+01 -1.616750472582481279e+01 8.874511718750000000e-01
-1.525436913381109960e+01 -1.606324185505526003e+01 -1.616513541459774572e+01 8.876953125000000000e-01
-1.525236652052238639e+01 -1.606165268159069370e+01 -1.616282048743392608e+01 8.879394531250000000e-01
-1.525203962205502251e+01 -1.605745358647270749e+01 -1.616189715615631783e+01 8.881835937500000000e-01
-1.524970599138488048e+01 -1.605687101780430126e+01 -1.616003692544020254e+01 8.884277343750000000e-01
-1.524684330343877114e+01 -1.605528494630907232e+01 -1.615962596634670234e+01 8.886718750000000000e-01
-1.524155185802554158e+01 -1.605388518640652151e+01 -1.615845252324551851e+01 8.889160156250000000e-01
-1.523949010677409355e+01 -1.604998252985204843e+01 -1.615725847990190545e+01 8.891601562500000000e-01
-1.523677369113181079e+01 -1.604789770838767282e+01 -1.615477714714742064e+01 8.894042968750000000e-01
-1.523504394658336203e+01 -1.604745786772913618e+01 -1.615272235548761159e+01 8.896484375000000000e-01
-1.523283854995763242e+01 -1.604670212307764743e+01 -1.615249049150804694e+01 8.898925781250000000e-01
-1.523157036166750089e+01 -1.604665015238370529e+01 -1.615204902717697522e+01 8.901367187500000000e-01
-1.522949544072572436e+01 -1.604464095619731623e+01 -1.615095539470179986e+01 8.903808593750000000e-01
-1.522839445506099310e+01 -1.604386935886853749e+01 -1.614567710592658401e+01 8.906250000000000000e-01
-1.522635349516660064e+01 -1.604280825141874089e+01 -1.614475782488328903e+01 8.908691406250000000e-01
-1.522560675850763445e+01 -1.603918730082695987e+01 -1.614353068132766822e+01 8.911132812500000000e-01
-1.522534754494134113e+01 -1.603431030778499888e+01 -1.614213677002766545e+01 8.913574218750000000e-01
-1.522433717420887511e+01 -1.603419421121748201e+01 -1.614159326632869451e+01 8.916015625000000000e-01
-1.522389804552670789e+01 -1.603371243320884432e+01 -1.614088748740289248e+01 8.918457031250000000e-01
-1.522344896303084028e+01 -1.603120530966577562e+01 -1.614027417422376232e+01 8.920898437500000000e-01
-1.522317441020027751e+01 -1.603057146885724649e+01 -1.613986466018012322e+01 8.923339843750000000e-01
-1.522013854901720364e+01 -1.602943575101513218e+01 -1.613899341265083720e+01 8.925781250000000000e-01
-1.521773130252893047e+01 -1.602869659334190189e+01 -1.613586581041695567e+01 8.928222656250000000e-01
-1.521647893454157696e+01 -1.602459909944282757e+01 -1.613570773598512531e+01 8.930664062500000000e-01
-1.521531694777862675e+01 -1.602445905304203322e+01 -1.613473510812830369e+01 8.933105468750000000e-01
-1.521363673909399417e+01 -1.602282741927150411e+01 -1.613442414883884979e+01 8.935546875000000000e-01
-1.520772169583555389e+01 -1.602260930988389731e+01 -1.613349233785895009e+01 8.937988281250000000e-01
-1.520772049065103815e+01 -1.601352394485333619e+01 -1.613195297650061377e+01 8.940429687500000000e-01
-1.520731044941729415e+01 -1.601273975402115113e+01 -1.613019159521624957e+01 8.942871093750000000e-01
-1.520677877148980706e+01 -1.601186564541662349e+01 -1.612862669432777096e+01 8.945312500000000000e-01
-1.520669623996062647e+01 -1.600955635154582524e+01 -1.612624845076294378e+01 8.947753906250000000e-01
-1.520573278243626092e+01 -1.600926539142063731e+01 -1.612290686909030413e+01 8.950195312500000000e-01
-1.520464384408051828e+01 -1.600843611729928995e+01 -1.612273044859309934e+01 8.952636718750000000e-01
-1.519567092011082110e+01 -1.600222041895180425e+01 -1.612223882918601348e+01 8.955078125000000000e-01
-1.519529552438992859e+01 -1.600033396751851811e+01 -1.612211493551386710e+01 8.957519531250000000e-01
-1.519337153406586083e+01 -1.599655673980729098e+01 -1.611928205300823080e+01 8.959960937500000000e-01
-1.519199787476278907e+01 -1.599560429670235528e+01 -1.611766795199427804e+01 8.962402343750000000e-01
-1.519141370590311269e+01 -1.599289000011592243e+01 -1.611763739373509807e+01 8.964843750000000000e-01
-1.518548933024581693e+01 -1.599215776462134109e+01 -1.611715630980406999e+01 8.967285156250000000e-01
-1.518370343264928835e+01 -1.599151892028454114e+01 -1.611622260347130009e+01 8.969726562500000000e-01
-1.518183401484095185e+01 -1.598999135445813735e+01 -1.611608571708249116e+01 8.972167968750000000e-01
-1.517698546592889031e+01 -1.598989195260169893e+01 -1.611478861267757878e+01 8.974609375000000000e-01
-1.517307978732224960e+01 -1.598909531307945286e+01 -1.611444425621120402e+01 8.977050781250000000e-01
-1.517191842434949400e+01 -1.598485081798649432e+01 -1.611132064214619675e+01 8.979492187500000000e-01
-1.517038580831623484e+01 -1.598096798049263256e+01 -1.611005247590569311e+01 8.981933593750000000e-01
-1.517004584884169383e+01 -1.597631887855063226e+01 -1.611000932549082165e+01 8.984375000000000000e-01
-1.516866466484483311e+01 -1.597620361271243006e+01 -1.610879534449869155e+01 8.986816406250000000e-01
-1.516793407105102354e+01 -1.597328540081593751e+01 -1.610523312607361390e+01 8.989257812500000000e-01
-1.516433654618863081e+01 -1.597294159126165702e+01 -1.610475944539212989e+01 8.991699218750000000e-01
-1.516310372396142370e+01 -1.597194135945905735e+01 -1.610390120456952801e+01 8.994140625000000000e-01
-1.516250284795589742e+01 -1.596924661072923790e+01 -1.610377175217256251e+01 8.996582031250000000e-01
-1.516149268657978766e+01 -1.596251949086861721e+01 -1.610259522473841542e+01 8.999023437500000000e-01
-1.515913981508994368e+01 -1.596213379839054092e+01 -1.610152675462039085e+01 9.001464843750000000e-01
-1.515408520463975783e+01 -1.595936460003476753e+01 -1.609867926887534750e+01 9.003906250000000000e-01
-1.515193797917027929e+01 -1.595786953804858754e+01 -1.609860577605470411e+01 9.006347656250000000e-01
-1.515187077432399931e+01 -1.595715619089619253e+01 -1.609849243242257089e+01 9.008789062500000000e-01
-1.515143277861815285e+01 -1.595659853391494387e+01 -1.609848024038662473e+01 9.011230468750000000e-01
-1.515106308807008872e+01 -1.595648500105253653e+01 -1.609800565769047509e+01 9.013671875000000000e-01
-1.514962176028925178e+01 -1.595632519305718233e+01 -1.609779954280850589e+01 9.016113281250000000e-01
-1.514912092040815850e+01 -1.595360879746997540e+01 -1.609529940925741798e+01 9.018554687500000000e-01
-1.514875312986083955e+01 -1.595312907328519181e+01 -1.609474164272120333e+01 9.020996093750000000e-01
-1.514081104009150103e+01 -1.595209263900493113e+01 -1.609244976454623455e+01 9.023437500000000000e-01
-1.514058434106746631e+01 -1.594708964748173052e+01 -1.609186120217012927e+01 9.025878906250000000e-01
-1.513900555442320872e+01 -1.594412483062811781e+01 -1.608781832440779525e+01 9.028320312500000000e-01
-1.513356437697470014e+01 -1.594171242713214554e+01 -1.608725684954426427e+01 9.030761718750000000e-01
-1.513217047169615093e+01 -1.593832025321112233e+01 -1.608723886328381170e+01 9.033203125000000000e-01
-1.512547689080458291e+01 -1.593787341293287163e+01 -1.608684136965073108e+01 9.035644531250000000e-01
-1.512136684853170898e+01 -1.593785219816869692e+01 -1.608195178777769030e+01 9.038085937500000000e-01
-1.512105765356385412e+01 -1.593502763784758613e+01 -1.608189568675020453e+01 9.040527343750000000e-01
-1.512013450370484335e+01 -1.593110496187967584e+01 -1.607751766093240064e+01 9.042968750000000000e-01
-1.511816231117470544e+01 -1.592641069671391563e+01 -1.607492453881151562e+01 9.045410156250000000e-01
-1.511776173024966852e+01 -1.592632483060806869e+01 -1.607147074331505010e+01 9.047851562500000000e-01
-1.511673101714209366e+01 -1.592124123606665087e+01 -1.607145145873615633e+01 9.050292968750000000e-01
-1.511476515572806534e+01 -1.592001773762863692e+01 -1.606953378441487956e+01 9.052734375000000000e-01
-1.510850848264581003e+01 -1.591693196224756690e+01 -1.606858903770412539e+01 9.055175781250000000e-01
-1.510804791008612291e+01 -1.591566935184311049e+01 -1.606765565231199133e+01 9.057617187500000000e-01
-1.510181567904737499e+01 -1.591516406300046249e+01 -1.606524372524962985e+01 9.060058593750000000e-01
-1.510045272781619730e+01 -1.591280547686748825e+01 -1.606519163964563646e+01 9.062500000000000000e-01
-1.508931063613904122e+01 -1.591215959660769030e+01 -1.606503272636586033e+01 9.064941406250000000e-01
-1.508826872770404925e+01 -1.591063703512247152e+01 -1.606115241303925245e+01 9.067382812500000000e-01
-1.508575385340605557e+01 -1.591034572439777506e+01 -1.605342262701733702e+01 9.069824218750000000e-01
-1.508109065110690317e+01 -1.590967364922240002e+01 -1.605185970809317553e+01 9.072265625000000000e-01
-1.507975388820460338e+01 -1.590890498446370138e+01 -1.604677607344091683e+01 9.074707031250000000e-01
-1.507789914200965065e+01 -1.590825585761872851e+01 -1.604626408987551756e+01 9.077148437500000000e-01
-1.507787802142439304e+01 -1.590778262107150809e+01 -1.604524728305068138e+01 9.079589843750000000e-01
-1.507390173510873410e+01 -1.590646477674569859e+01 -1.604514692960212940e+01 9.082031250000000000e-01
-1.506690707946852648e+01 -1.590607722857247452e+01 -1.604354905222845673e+01 9.084472656250000000e-01
-1.506650519936430221e+01 -1.590305204280873141e+01 -1.604310819118295228e+01 9.086914062500000000e-01
-1.506201515610971597e+01 -1.590203522227781363e+01 -1.604150288882916087e+01 9.089355468750000000e-01
-1.505638996177019173e+01 -1.590128013193056589e+01 -1.604103791387112210e+01 9.091796875000000000e-01
-1.505317900840868894e+01 -1.589839457612259999e+01 -1.604038982182249029e+01 9.094238281250000000e-01
-1.505188504859336796e+01 -1.589790207283204992e+01 -1.604021384025058694e+01 9.096679687500000000e-01
-1.504699062731222448e+01 -1.589475127853502023e+01 -1.604005795320676242e+01 9.099121093750000000e-01
-1.503750003277367675e+01 -1.589055364054796726e+01 -1.603883723956525031e+01 9.101562500000000000e-01
-1.503659452980087430e+01 -1.588694208983308442e+01 -1.603864496515682703e+01 9.104003906250000000e-01
-1.501960399567318127e+01 -1.588437535478541029e+01 -1.603805537431888339e+01 9.106445312500000000e-01
-1.501739368497600680e+01 -1.587785029958053507e+01 -1.603769498555483608e+01 9.108886718750000000e-01
-1.501644979498816923e+01 -1.587594219717346355e+01 -1.603700314269836014e+01 9.111328125000000000e-01
-1.501196997253938825e+01 -1.587157108513058823e+01 -1.603619532223475730e+01 9.113769531250000000e-01
-1.500872465666142475e+01 -1.586827959354175377e+01 -1.603431695728787076e+01 9.116210937500000000e-01
-1.500532164359384879e+01 -1.586447137015753128e+01 -1.603380907120474674e+01 9.118652343750000000e-01
-1.499893251277535100e+01 -1.586418976409058423e+01 -1.603118325969660773e+01 9.121093750000000000e-01
-1.499549843655972303e+01 -1.586323614141500293e+01 -1.603002404047925111e+01 9.123535156250000000e-01
-1.499385250921516644e+01 -1.586142180563798121e+01 -1.602908316101879649e+01 9.125976562500000000e-01
-1.499356409154137637e+01 -1.586113165425790505e+01 -1.602847630419289260e+01 9.128417968750000000e-01
-1.499055544428235720e+01 -1.585906514423545843e+01 -1.602844883691550137e+01 9.130859375000000000e-01
-1.498978499659893515e+01 -1.585269860975180833e+01 -1.602706645591552359e+01 9.133300781250000000e-01
-1.498372741832903365e+01 -1.585245024246808043e+01 -1.602613363436380922e+01 9.135742187500000000e-01
-1.498308325208695457e+01 -1.585123993865436631e+01 -1.602454828319338986e+01 9.138183593750000000e-01
-1.497633168590807173e+01 -1.585112710163721772e+01 -1.602162403336948771e+01 9.140625000000000000e-01
-1.496906081067687033e+01 -1.585097029787865885e+01 -1.601448774035206313e+01 9.143066406250000000e-01
-1.496706540523401152e+01 -1.585086825233127961e+01 -1.601263762430468418e+01 9.145507812500000000e-01
-1.496689849418472917e+01 -1.584934728661868597e+01 -1.601185322301660108e+01 9.147949218750000000e-01
-1.496554773831195462e+01 -1.584932688730255812e+01 -1.601105864219397645e+01 9.150390625000000000e-01
-1.496351239386284426e+01 -1.584799879947436985e+01 -1.601001278078470946e+01 9.152832031250000000e-01
-1.495848009878577223e+01 -1.584735694042058185e+01 -1.600565300665086355e+01 9.155273437500000000e-01
-1.495794504578869244e+01 -1.584545597637967518e+01 -1.600422709280861611e+01 9.157714843750000000e-01
-1.495711926114033652e+01 -1.584255701747564693e+01 -1.600411369825633656e+01 9.160156250000000000e-01
-1.495458143648869154e+01 -1.584158878651682301e+01 -1.599308415952623896e+01 9.162597656250000000e-01
-1.495250065033118148e+01 -1.584018037912893995e+01 -1.599223052204547812e+01 9.165039062500000000e-01
-1.495243548426794256e+01 -1.583842347815733298e+01 -1.599221377805514344e+01 9.167480468750000000e-01
-1.495227137215254665e+01 -1.583827818058300529e+01 -1.599191308530398281e+01 9.169921875000000000e-01
-1.494899494342255686e+01 -1.583778425334522133e+01 -1.599031140363416981e+01 9.172363281250000000e-01
-1.494885419013181149e+01 -1.583326123528484430e+01 -1.598899174965266035e+01 9.174804687500000000e-01
-1.494423463424710263e+01 -1.583250024222107122e+01 -1.598660894471895055e+01 9.177246093750000000e-01
-1.493862467753074874e+01 -1.583171619266388674e+01 -1.598633267872648389e+01 9.179687500000000000e-01
-1.492785776559085598e+01 -1.582992947462457423e+01 -1.598486199634545812e+01 9.182128906250000000e-01
-1.491807725285927688e+01 -1.582964652176342391e+01 -1.598319172441637903e+01 9.184570312500000000e-01
-1.491742938312125233e+01 -1.582811579279161052e+01 -1.598150706371366425e+01 9.187011718750000000e-01
-1.491508611412948859e+01 -1.582798825227972550e+01 -1.597843744144951472e+01 9.189453125000000000e-01
-1.491077855186856205e+01 -1.582332004736434250e+01 -1.597710980395979696e+01 9.191894531250000000e-01
-1.491062190015557931e+01 -1.582168361908338028e+01 -1.597508688103302710e+01 9.194335937500000000e-01
-1.490763325615072965e+01 -1.581984091298778061e+01 -1.597340147021055223e+01 9.196777343750000000e-01
-1.490574254160059731e+01 -1.581750435857536807e+01 -1.597177825097788606e+01 9.199218750000000000e-01
-1.490366482927572811e+01 -1.581700907082297114e+01 -1.597102852444831456e+01 9.201660156250000000e-01
-1.489747958473891032e+01 -1.581675690796727807e+01 -1.596839712043878201e+01 9.204101562500000000e-01
-1.489679385912681830e+01 -1.581135784805736044e+01 -1.596642080379684359e+01 9.206542968750000000e-01
-1.489309703921529149e+01 -1.580790073871757428e+01 -1.596142494839523529e+01 9.208984375000000000e-01
-1.488648473191123855e+01 -1.580602931519634247e+01 -1.596130215491602833e+01 9.211425781250000000e-01
-1.488636516034105917e+01 -1.580007004471910648e+01 -1.595874402220251831e+01 9.213867187500000000e-01
-1.488591135755926054e+01 -1.579997938255132617e+01 -1.595770399594457523e+01 9.216308593750000000e-01
-1.488586984972202920e+01 -1.579502923024835859e+01 -1.595642174433671734e+01 9.218750000000000000e-01
-1.488362810032307948e+01 -1.579233326436759199e+01 -1.595583185949304905e+01 9.221191406250000000e-01
-1.488317778912810496e+01 -1.578988628566244934e+01 -1.595126918809275729e+01 9.223632812500000000e-01
-1.488281606267179846e+01 -1.578726815499984504e+01 -1.594905669227773792e+01 9.226074218750000000e-01
-1.487345204629223794e+01 -1.578712505581112957e+01 -1.594793792601926086e+01 9.228515625000000000e-01
-1.487022937263417965e+01 -1.578079158801761928e+01 -1.594775261647390963e+01 9.230957031250000000e-01
-1.486959369152168797e+01 -1.578053441265923773e+01 -1.594625703922670468e+01 9.233398437500000000e-01
-1.486683855919722674e+01 -1.578048144398483466e+01 -1.594485597736842308e+01 9.235839843750000000e-01
-1.486651945385317930e+01 -1.577966608010572003e+01 -1.594384728231451476e+01 9.238281250000000000e-01
-1.486013475228605607e+01 -1.577870632482293800e+01 -1.594279079901611240e+01 9.240722656250000000e-01
-1.485912456740424403e+01 -1.577828153541718237e+01 -1.594172920768288648e+01 9.243164062500000000e-01
-1.485893042466078562e+01 -1.577626476372658715e+01 -1.594127742128023151e+01 9.245605468750000000e-01
-1.485692816493083512e+01 -1.577618968995239079e+01 -1.594053601842073142e+01 9.248046875000000000e-01
-1.485626628660904913e+01 -1.577354593366506386e+01 -1.593848888867545810e+01 9.250488281250000000e-01
-1.485625051068440783e+01 -1.577145264056243690e+01 -1.593670708918041612e+01 9.252929687500000000e-01
-1.485147682572829986e+01 -1.576688573262031845e+01 -1.593667704348701797e+01 9.255371093750000000e-01
-1.484824957292312853e+01 -1.576248870987229722e+01 -1.593310148110307800e+01 9.257812500000000000e-01
-1.484633632096249478e+01 -1.575829245616937158e+01 -1.593275590744728198e+01 9.260253906250000000e-01
-1.484580570433490188e+01 -1.575688549042655318e+01 -1.593234207919005740e+01 9.262695312500000000e-01
-1.484549567987584240e+01 -1.575513770625171972e+01 -1.593100239076647995e+01 9.265136718750000000e-01
-1.484497877304573166e+01 -1.575255943278250825e+01 -1.592908538199655588e+01 9.267578125000000000e-01
-1.484139085995015073e+01 -1.575157237120836129e+01 -1.592756493078723778e+01 9.270019531250000000e-01
-1.483445479368735853e+01 -1.574842199230715423e+01 -1.592446742907171320e+01 9.272460937500000000e-01
-1.483278928093920968e+01 -1.574316538954522926e+01 -1.591954727953816828e+01 9.274902343750000000e-01
-1.483008132197232598e+01 -1.574269521278632311e+01 -1.591790342841454908e+01 9.277343750000000000e-01
-1.482305521083049094e+01 -1.573439289526183238e+01 -1.591700274122531233e+01 9.279785156250000000e-01
-1.481880552519008276e+01 -1.573327866555077748e+01 -1.591619416596181580e+01 9.282226562500000000e-01
-1.481807828817902362e+01 -1.573236601317620931e+01 -1.591371179582383100e+01 9.284667968750000000e-01
-1.481550895375482391e+01 -1.572978659464016360e+01 -1.591356217603598289e+01 9.287109375000000000e-01
-1.481290412647947363e+01 -1.572953232357728659e+01 -1.591105191029280164e+01 9.289550781250000000e-01
-1.480967317198306077e+01 -1.572560476147470609e+01 -1.590686403166887253e+01 9.291992187500000000e-01
-1.480843476922145996e+01 -1.572508552921995850e+01 -1.590539174463095584e+01 9.294433593750000000e-01
-1.480619370574232185e+01 -1.572384778028017749e+01 -1.590247672607312346e+01 9.296875000000000000e-01
-1.480560867266794922e+01 -1.572247189269686807e+01 -1.590227950972429305e+01 9.299316406250000000e-01
-1.480258045977938330e+01 -1.572058547511421622e+01 -1.590088483324731250e+01 9.301757812500000000e-01
-1.479997315227494958e+01 -1.571980828704340460e+01 -1.589608566653251565e+01 9.304199218750000000e-01
-1.479951572960500172e+01 -1.571965827678132754e+01 -1.589517209087605210e+01 9.306640625000000000e-01
-1.479931418515859853e+01 -1.571549512191158904e+01 -1.589446326359743367e+01 9.309082031250000000e-01
-1.479909003041519000e+01 -1.570868029974801772e+01 -1.589328490288702866e+01 9.311523437500000000e-01
-1.479582697275201753e+01 -1.570804513934081648e+01 -1.588968132632805208e+01 9.313964843750000000e-01
-1.478849241255109881e+01 -1.570573919722942335e+01 -1.588856335175434076e+01 9.316406250000000000e-01
-1.478761808230885499e+01 -1.570513477953682013e+01 -1.588273479038198488e+01 9.318847656250000000e-01
-1.478421934971688856e+01 -1.570354741450619684e+01 -1.588034999429213023e+01 9.321289062500000000e-01
-1.478400830313244896e+01 -1.570285170207538705e+01 -1.587739603892171125e+01 9.323730468750000000e-01
-1.478021825117576959e+01 -1.570262426599620298e+01 -1.587335373191610621e+01 9.326171875000000000e-01
-1.478001456859834484e+01 -1.570196030394897591e+01 -1.587328073847714549e+01 9.328613281250000000e-01
-1.477708114013295315e+01 -1.569157548199384067e+01 -1.587151958594633427e+01 9.331054687500000000e-01
-1.477034544100845714e+01 -1.569012317228227182e+01 -1.586900218506841398e+01 9.333496093750000000e-01
-1.476924128911622880e+01 -1.568949298352042021e+01 -1.586825312833673429e+01 9.335937500000000000e-01
-1.476821069010669163e+01 -1.568840116672816265e+01 -1.586794020412086503e+01 9.338378906250000000e-01
-1.474860600591493132e+01 -1.568400064780494851e+01 -1.586300011582579650e+01 9.340820312500000000e-01
-1.474345623904384439e+01 -1.568374668520488058e+01 -1.586214532032451530e+01 9.343261718750000000e-01
-1.473449220788009484e+01 -1.568288545005419898e+01 -1.586190694936627743e+01 9.345703125000000000e-01
-1.473437168012713094e+01 -1.568231171581103744e+01 -1.586156141351489524e+01 9.348144531250000000e-01
-1.473278527102970159e+01 -1.568188670664813955e+01 -1.586112219214468944e+01 9.350585937500000000e-01
-1.473063835206130534e+01 -1.567657024447268199e+01 -1.586096071197842683e+01 9.353027343750000000e-01
-1.473026860624830015e+01 -1.566528487805932635e+01 -1.585969586482397631e+01 9.355468750000000000e-01
-1.472948080855474373e+01 -1.566227568843550877e+01 -1.585830298222284185e+01 9.357910156250000000e-01
-1.472487627651357656e+01 -1.566162766938522033e+01 -1.585820751666644313e+01 9.360351562500000000e-01
-1.472397590232558962e+01 -1.565934686943896992e+01 -1.585221243207992003e+01 9.362792968750000000e-01
-1.472188773428980113e+01 -1.565645564548460911e+01 -1.584891578670357148e+01 9.365234375000000000e-01
-1.472116543460791149e+01 -1.565577794479106366e+01 -1.584525884215618063e+01 9.367675781250000000e-01
-1.471818732194848245e+01 -1.565555755253756587e+01 -1.584028960280760856e+01 9.370117187500000000e-01
-1.471741142911546341e+01 -1.565346610802816762e+01 -1.583917425439842219e+01 9.372558593750000000e-01
-1.470687879506446727e+01 -1.565035523095488834e+01 -1.583886162254416874e+01 9.375000000000000000e-01
-1.470664512936949464e+01 -1.565026449786759066e+01 -1.583542931341302662e+01 9.377441406250000000e-01
-1.470466998205686515e+01 -1.564880553982766109e+01 -1.582994784397565802e+01 9.379882812500000000e-01
-1.470400780670731145e+01 -1.564059099975441569e+01 -1.582961621435404176e+01 9.382324218750000000e-01
-1.469584289139066513e+01 -1.563951251870456716e+01 -1.582651481824246531e+01 9.384765625000000000e-01
-1.469397961079611470e+01 -1.563629152001770350e+01 -1.582357720226080744e+01 9.387207031250000000e-01
-1.469355062802404532e+01 -1.563582313903491539e+01 -1.582285465844924133e+01 9.389648437500000000e-01
-1.468614532855100663e+01 -1.563115861505392523e+01 -1.581980496868756525e+01 9.392089843750000000e-01
-1.468608945127095566e+01 -1.562794737528381717e+01 -1.581357344839904933e+01 9.394531250000000000e-01
-1.468351634010977413e+01 -1.562614134491651008e+01 -1.581283533592368151e+01 9.396972656250000000e-01
-1.468301950664631228e+01 -1.562509150387999313e+01 -1.581245062704818949e+01 9.399414062500000000e-01
-1.468201075422295965e+01 -1.562340128135886630e+01 -1.581173066162300067e+01 9.401855468750000000e-01
-1.467910473052770293e+01 -1.561715299077833485e+01 -1.581087505228397205e+01 9.404296875000000000e-01
-1.467868457535201188e+01 -1.561490592838087466e+01 -1.580752247312241110e+01 9.406738281250000000e-01
-1.466368281739346280e+01 -1.561168485072613166e+01 -1.580746497211104717e+01 9.409179687500000000e-01
-1.466077259685216916e+01 -1.561110527340203191e+01 -1.580494287722659763e+01 9.411621093750000000e-01
-1.465939345765779400e+01 -1.560946317002565031e+01 -1.580485938250924072e+01 9.414062500000000000e-01
-1.465727209685815247e+01 -1.560380222225810876e+01 -1.580466238110478550e+01 9.416503906250000000e-01
-1.465094101803174631e+01 -1.560362529650855024e+01 -1.579864073597675933e+01 9.418945312500000000e-01
-1.464467554839851893e+01 -1.560331807965794582e+01 -1.579847193647638726e+01 9.421386718750000000e-01
-1.464371458655666558e+01 -1.559613130606015119e+01 -1.579454018439243335e+01 9.423828125000000000e-01
-1.464327865719551269e+01 -1.559429811154342893e+01 -1.579348893251254182e+01 9.426269531250000000e-01
-1.464215448336864789e+01 -1.559011578844321555e+01 -1.579185917272579687e+01 9.428710937500000000e-01
-1.463842020577949654e+01 -1.558241122170714732e+01 -1.579177739293063709e+01 9.431152343750000000e-01
-1.463522994380993758e+01 -1.557411826577069824e+01 -1.579020677647000070e+01 9.433593750000000000e-01
-1.462710474502152458e+01 -1.557405500489505457e+01 -1.578924887239507058e+01 9.436035156250000000e-01
-1.462709578746966699e+01 -1.557392079824545661e+01 -1.578592657723262072e+01 9.438476562500000000e-01
-1.462446142688322581e+01 -1.557037486574495766e+01 -1.577992224152978551e+01 9.440917968750000000e-01
-1.462427850044070787e+01 -1.556834145407103698e+01 -1.577927130585753268e+01 9.443359375000000000e-01
-1.462317765301325956e+01 -1.556327095244025216e+01 -1.577525013732449466e+01 9.445800781250000000e-01
-1.462265426692847470e+01 -1.555548053706993983e+01 -1.577424335234364960e+01 9.448242187500000000e-01
-1.462120013557882281e+01 -1.555375911690803825e+01 -1.577082174313312990e+01 9.450683593750000000e-01
-1.461185405827983708e+01 -1.554741596150000582e+01 -1.577070328270781374e+01 9.453125000000000000e-01
-1.460764480636918172e+01 -1.554697249237373491e+01 -1.577063779465606963e+01 9.455566406250000000e-01
-1.460520748397873447e+01 -1.554605478954169229e+01 -1.576921985964393436e+01 9.458007812500000000e-01
-1.460440915973412856e+01 -1.554082580074821074e+01 -1.576489129063966566e+01 9.460449218750000000e-01
-1.459256645229387317e+01 -1.553565960212207031e+01 -1.576126927333281635e+01 9.462890625000000000e-01
-1.458894203488887698e+01 -1.553402553267653374e+01 -1.575894293858619122e+01 9.465332031250000000e-01
-1.458823970750339960e+01 -1.553347124707515547e+01 -1.575856410108493222e+01 9.467773437500000000e-01
-1.458691806439007976e+01 -1.553307468675641267e+01 -1.574850076583408764e+01 9.470214843750000000e-01
-1.458470976486654003e+01 -1.553199172314275245e+01 -1.574417961485515427e+01 9.472656250000000000e-01
-1.458329209788455039e+01 -1.552336310257948426e+01 -1.573957843068167683e+01 9.475097656250000000e-01
-1.458094163203723426e+01 -1.551756887987795430e+01 -1.573901556856734807e+01 9.477539062500000000e-01
-1.458066696591593114e+01 -1.551750084644768002e+01 -1.573694415876072839e+01 9.479980468750000000e-01
-1.457970542869874997e+01 -1.551621489675343213e+01 -1.573644566733849892e+01 9.482421875000000000e-01
-1.457928356314535634e+01 -1.550468764551032486e+01 -1.573634043856444720e+01 9.484863281250000000e-01
-1.456908023546877473e+01 -1.549790468155160816e+01 -1.572750334149742635e+01 9.487304687500000000e-01
-1.456414616696245723e+01 -1.549582931040797540e+01 -1.572048458045597386e+01 9.489746093750000000e-01
-1.456360832540558015e+01 -1.548981888371426230e+01 -1.571756721524282874e+01 9.492187500000000000e-01
-1.455955593551109217e+01 -1.548833194277351666e+01 -1.571610586681883426e+01 9.494628906250000000e-01
-1.455860497008762700e+01 -1.548341925400296049e+01 -1.571513327760761491e+01 9.497070312500000000e-01
-1.454490027374960981e+01 -1.548164245859048371e+01 -1.571228786817737344e+01 9.499511718750000000e-01
-1.454287533040553981e+01 -1.547361157132464449e+01 -1.571136545509872740e+01 9.501953125000000000e-01
-1.454277606477039342e+01 -1.547175777819193065e+01 -1.570688990051159095e+01 9.504394531250000000e-01
-1.453922078876619928e+01 -1.546979888260307057e+01 -1.570473645590484146e+01 9.506835937500000000e-01
-1.453797924732266189e+01 -1.546879904785151538e+01 -1.570402177203857619e+01 9.509277343750000000e-01
-1.453795467894743254e+01 -1.546435255113338236e+01 -1.570368831163361634e+01 9.511718750000000000e-01
-1.453044885708082745e+01 -1.546165252027506476e+01 -1.569977282848499200e+01 9.514160156250000000e-01
-1.452930186454055672e+01 -1.545859994982576779e+01 -1.569479820635966405e+01 9.516601562500000000e-01
-1.450559500888171094e+01 -1.545706663570130424e+01 -1.568856162326408032e+01 9.519042968750000000e-01
-1.450376724105011306e+01 -1.545616701225843137e+01 -1.568668627177967956e+01 9.521484375000000000e-01
-1.450008326504497091e+01 -1.545488006766009370e+01 -1.568627827147727949e+01 9.523925781250000000e-01
-1.449973071738773633e+01 -1.545378059253926217e+01 -1.568302910493979674e+01 9.526367187500000000e-01
-1.449270259220053347e+01 -1.545045138226010195e+01 -1.568277426114116224e+01 9.528808593750000000e-01
-1.448810759909015466e+01 -1.544863139744320613e+01 -1.567502831080601844e+01 9.531250000000000000e-01
-1.448733439179172677e+01 -1.544679719817609964e+01 -1.567440948423766223e+01 9.533691406250000000e-01
-1.446942930197009858e+01 -1.544583320422536588e+01 -1.567265990939732134e+01 9.536132812500000000e-01
-1.446555341033402797e+01 -1.544520326010923306e+01 -1.567135036598196152e+01 9.538574218750000000e-01
-1.445854104390584993e+01 -1.544073350733359362e+01 -1.567125066743214923e+01 9.541015625000000000e-01
-1.445727673991925855e+01 -1.543484682708818845e+01 -1.567027265493305244e+01 9.543457031250000000e-01
-1.445141640230441027e+01 -1.542980955017010380e+01 -1.566644149704318778e+01 9.545898437500000000e-01
-1.445109118413742344e+01 -1.542847879031942782e+01 -1.565874530344787807e+01 9.548339843750000000e-01
-1.445028430744645043e+01 -1.542622270081581348e+01 -1.565388089671688299e+01 9.550781250000000000e-01
-1.444221654773499530e+01 -1.542566164672217965e+01 -1.565362508699976729e+01 9.553222656250000000e-01
-1.444199001071562449e+01 -1.541532278814689150e+01 -1.565250746917898539e+01 9.555664062500000000e-01
-1.444092942889767528e+01 -1.541348793879724965e+01 -1.564037739935255011e+01 9.558105468750000000e-01
-1.443763190333536350e+01 -1.540972783835761994e+01 -1.563995471855872310e+01 9.560546875000000000e-01
-1.443604217610614704e+01 -1.540580608746072500e+01 -1.563919813594252517e+01 9.562988281250000000e-01
-1.443543528310014246e+01 -1.540051988736325583e+01 -1.563718434793779011e+01 9.565429687500000000e-01
-1.443444116273234634e+01 -1.539871796720929176e+01 -1.563569516749711141e+01 9.567871093750000000e-01
-1.443311674502758279e+01 -1.539698257344523213e+01 -1.563270975667707674e+01 9.570312500000000000e-01
-1.442754171218011017e+01 -1.539366370483696222e+01 -1.562719530438637960e+01 9.572753906250000000e-01
-1.442523778053848815e+01 -1.539309252783323245e+01 -1.562619238066386629e+01 9.575195312500000000e-01
-1.442430544502071754e+01 -1.538900463730377055e+01 -1.562586891549308987e+01 9.577636718750000000e-01
-1.441893523570258751e+01 -1.537332600867998877e+01 -1.562395792324880972e+01 9.580078125000000000e-01
-1.441093439578031266e+01 -1.537194436122807240e+01 -1.562157152204904342e+01 9.582519531250000000e-01
-1.440976159828365155e+01 -1.537142480142631662e+01 -1.561184569911611497e+01 9.584960937500000000e-01
-1.440360920604137718e+01 -1.537032176144156104e+01 -1.560911792671596565e+01 9.587402343750000000e-01
-1.440195746484227080e+01 -1.536838985368260602e+01 -1.560873654744194639e+01 9.589843750000000000e-01
-1.439741222390230035e+01 -1.536638807333245538e+01 -1.560822268585923034e+01 9.592285156250000000e-01
-1.439240163619115798e+01 -1.536571314159948010e+01 -1.560337835506416937e+01 9.594726562500000000e-01
-1.439080604993390899e+01 -1.535946281324497065e+01 -1.559877473827144101e+01 9.597167968750000000e-01
-1.438955903250128365e+01 -1.535727917163322509e+01 -1.559717211223139977e+01 9.599609375000000000e-01
-1.438690442217294496e+01 -1.535279839424373272e+01 -1.559465516340776858e+01 9.602050781250000000e-01
-1.437434990783507338e+01 -1.534898699229780838e+01 -1.559282451752700460e+01 9.604492187500000000e-01
-1.436808612827313603e+01 -1.534834108205417991e+01 -1.559130677347826932e+01 9.606933593750000000e-01
-1.436002784939952903e+01 -1.533656672909950736e+01 -1.559033653287213639e+01 9.609375000000000000e-01
-1.435990777895194981e+01 -1.533584015071112461e+01 -1.558383674391594731e+01 9.611816406250000000e-01
-1.433475597758906162e+01 -1.533337273231480502e+01 -1.557972105110712491e+01 9.614257812500000000e-01
-1.433186008549895263e+01 -1.533114567917904658e+01 -1.557944273486612907e+01 9.616699218750000000e-01
-1.433184045960564390e+01 -1.531770713255728644e+01 -1.557768013931706008e+01 9.619140625000000000e-01
-1.432988460528705055e+01 -1.531444971795506405e+01 -1.557594856925416416e+01 9.621582031250000000e-01
-1.430793235563142929e+01 -1.530189256734307435e+01 -1.557560688561418338e+01 9.624023437500000000e-01
-1.430029008098895638e+01 -1.529977914208530976e+01 -1.557312256530093286e+01 9.626464843750000000e-01
-1.429923099698874012e+01 -1.529692462660460706e+01 -1.557232526162845687e+01 9.628906250000000000e-01
-1.429819210863196410e+01 -1.529508246609692534e+01 -1.556051151467324623e+01 9.631347656250000000e-01
-1.429032412265600271e+01 -1.529140578697826847e+01 -1.555640208098726163e+01 9.633789062500000000e-01
-1.428498900201518573e+01 -1.528903063956692776e+01 -1.555423488517031849e+01 9.636230468750000000e-01
-1.428488601380399636e+01 -1.528686798117511714e+01 -1.554658645799203676e+01 9.638671875000000000e-01
-1.428329642013441436e+01 -1.527451023399800611e+01 -1.554131212859094902e+01 9.641113281250000000e-01
-1.427479406588790134e+01 -1.526976664972718822e+01 -1.553864713509960893e+01 9.643554687500000000e-01
-1.426571402480275452e+01 -1.526570657238217343e+01 -1.553716971284293002e+01 9.645996093750000000e-01
-1.426169422840256829e+01 -1.525533734054754653e+01 -1.553701333958739284e+01 9.648437500000000000e-01
-1.425307080557267803e+01 -1.525501145061134167e+01 -1.553311226704917480e+01 9.650878906250000000e-01
-1.424868379712588151e+01 -1.525354730697432970e+01 -1.552854286915494519e+01 9.653320312500000000e-01
-1.424470557171849805e+01 -1.525318174669900628e+01 -1.552603358351804808e+01 9.655761718750000000e-01
-1.424235487446852844e+01 -1.525181377799966853e+01 -1.552102602372526974e+01 9.658203125000000000e-01
-1.424194104987268972e+01 -1.525121634976742335e+01 -1.552090542592618228e+01 9.660644531250000000e-01
-1.422923007765365178e+01 -1.524805703378150312e+01 -1.552010135282717229e+01 9.663085937500000000e-01
-1.422759187805268155e+01 -1.523532827762865338e+01 -1.551026002293692585e+01 9.665527343750000000e-01
-1.422612021708681773e+01 -1.523215404108224114e+01 -1.550465982303240509e+01 9.667968750000000000e-01
-1.422124941659042463e+01 -1.522336342925390795e+01 -1.550319142630583080e+01 9.670410156250000000e-01
-1.422051873383950493e+01 -1.521739524121581688e+01 -1.549998646130611490e+01 9.672851562500000000e-01
-1.421617576773869551e+01 -1.520549290269022613e+01 -1.549925049414036771e+01 9.675292968750000000e-01
-1.421297570253689280e+01 -1.520264796877506086e+01 -1.549741015789437881e+01 9.677734375000000000e-01
-1.421189947183528979e+01 -1.520208411616613198e+01 -1.549449546668170896e+01 9.680175781250000000e-01
-1.420767422428281535e+01 -1.518559582347635306e+01 -1.548781721861675109e+01 9.682617187500000000e-01
-1.420185020878679794e+01 -1.517911794081444299e+01 -1.548242140126870225e+01 9.685058593750000000e-01
-1.419942091811469354e+01 -1.517424989777490296e+01 -1.547941774090986300e+01 9.687500000000000000e-01
-1.419928262499632687e+01 -1.517144521315069561e+01 -1.547888153074016238e+01 9.689941406250000000e-01
-1.419925205471686880e+01 -1.517045656048430580e+01 -1.547672697396261654e+01 9.692382812500000000e-01
-1.419839773825559170e+01 -1.516630218397956043e+01 -1.547626495666937352e+01 9.694824218750000000e-01
-1.419305783651825159e+01 -1.516016468039332210e+01 -1.547478295834553741e+01 9.697265625000000000e-01
-1.419142001464696357e+01 -1.515335390529193660e+01 -1.547197147021096519e+01 9.699707031250000000e-01
-1.419035767637109835e+01 -1.514554346610178470e+01 -1.547166688812070490e+01 9.702148437500000000e-01
-1.415483364552892809e+01 -1.514419161779794187e+01 -1.546364534640513178e+01 9.704589843750000000e-01
-1.415036910919823576e+01 -1.513527708640183178e+01 -1.546109905904880932e+01 9.707031250000000000e-01
-1.414292161696667627e+01 -1.512130489047000736e+01 -1.545957346199627480e+01 9.709472656250000000e-01
-1.413277971278409240e+01 -1.511832763888338782e+01 -1.545496134633977192e+01 9.711914062500000000e-01
-1.412314836558246789e+01 -1.511684899021364181e+01 -1.545226969351128687e+01 9.714355468750000000e-01
-1.411687871965506069e+01 -1.511097122198853349e+01 -1.544997475732306214e+01 9.716796875000000000e-01
-1.410876261112285057e+01 -1.510974838284690591e+01 -1.544823866026525749e+01 9.719238281250000000e-01
-1.410469768264009538e+01 -1.510825230293980859e+01 -1.544631305495271079e+01 9.721679687500000000e-01
-1.410358377212563497e+01 -1.510771550048612788e+01 -1.544543839157342191e+01 9.724121093750000000e-01
-1.409661570647797824e+01 -1.509922527476634535e+01 -1.542713039880342052e+01 9.726562500000000000e-01
-1.409321765870260990e+01 -1.509441034785120905e+01 -1.542610168401164472e+01 9.729003906250000000e-01
-1.409222375927592452e+01 -1.509255010986458423e+01 -1.541733133152720470e+01 9.731445312500000000e-01
-1.409082461217567861e+01 -1.508983950546632435e+01 -1.540076853863932449e+01 9.733886718750000000e-01
-1.408924765167858872e+01 -1.508970244322676812e+01 -1.539780418682414798e+01 9.736328125000000000e-01
-1.408873447729493122e+01 -1.506600098997841641e+01 -1.539643675803524125e+01 9.738769531250000000e-01
-1.408656968404934595e+01 -1.506063224921075516e+01 -1.539381640038591215e+01 9.741210937500000000e-01
-1.408278829956640266e+01 -1.505760603578828594e+01 -1.539145964174741543e+01 9.743652343750000000e-01
-1.407759651909501031e+01 -1.505458265853302002e+01 -1.539142269981351419e+01 9.746093750000000000e-01
-1.407614468055787071e+01 -1.504832951093829152e+01 -1.538963952780833111e+01 9.748535156250000000e-01
-1.407523327307920269e+01 -1.504330487746485012e+01 -1.538455862406482133e+01 9.750976562500000000e-01
-1.407117116292630676e+01 -1.503126327167035292e+01 -1.536059472498815381e+01 9.753417968750000000e-01
-1.406566316990243770e+01 -1.503086363345057030e+01 -1.535775146924738621e+01 9.755859375000000000e-01
-1.405298133162684060e+01 -1.502857781447167440e+01 -1.532591807717058607e+01 9.758300781250000000e-01
-1.403195834387241803e+01 -1.501689789726352586e+01 -1.532585412602285047e+01 9.760742187500000000e-01
-1.402900695008721677e+01 -1.501149159780347198e+01 -1.532534946069748294e+01 9.763183593750000000e-01
-1.402166706469927604e+01 -1.500610918970854080e+01 -1.531965229715093990e+01 9.765625000000000000e-01
-1.401737428865870072e+01 -1.500550963292556794e+01 -1.530876832146658550e+01 9.768066406250000000e-01
-1.401384580241638744e+01 -1.500497711820547053e+01 -1.530831888569431243e+01 9.770507812500000000e-01
-1.400474925198113851e+01 -1.500394502192356327e+01 -1.530747427423620088e+01 9.772949218750000000e-01
-1.400103961451576318e+01 -1.499312282476272351e+01 -1.529099074165523398e+01 9.775390625000000000e-01
-1.400059051344856442e+01 -1.499209340955001757e+01 -1.528739808065995476e+01 9.777832031250000000e-01
-1.397902782773155650e+01 -1.498660365432296793e+01 -1.528468547445257819e+01 9.780273437500000000e-01
-1.396691982540229482e+01 -1.498604410492355044e+01 -1.528228032821211180e+01 9.782714843750000000e-01
-1.394682867596148590e+01 -1.497962300780682554e+01 -1.527632269639148177e+01 9.785156250000000000e-01
-1.394420143292617453e+01 -1.497117964071483343e+01 -1.527092216928778790e+01 9.787597656250000000e-01
-1.393761987633559762e+01 -1.496649192397960704e+01 -1.526628017526634906e+01 9.790039062500000000e-01
-1.393094102436158366e+01 -1.496641853516841003e+01 -1.525273480112429958e+01 9.792480468750000000e-01
-1.392335740455882132e+01 -1.495865850668607955e+01 -1.524361109669563596e+01 9.794921875000000000e-01
-1.391989304756486057e+01 -1.495395931139168511e+01 -1.524198533225519725e+01 9.797363281250000000e-01
-1.390799738796732576e+01 -1.494732045309102908e+01 -1.523250239071629863e+01 9.799804687500000000e-01
-1.390091653737376731e+01 -1.492461126424801598e+01 -1.522346630086519959e+01 9.802246093750000000e-01
-1.388708893327590133e+01 -1.492014343225411110e+01 -1.521416572760824337e+01 9.804687500000000000e-01
-1.388618454352675435e+01 -1.491238861140409000e+01 -1.521162438354661894e+01 9.807128906250000000e-01
-1.388170750340901627e+01 -1.490903961278058887e+01 -1.520339760870785284e+01 9.809570312500000000e-01
-1.385823849325418067e+01 -1.490306425008171409e+01 -1.518126256557566656e+01 9.812011718750000000e-01
-1.385749270203161565e+01 -1.489710331900500329e+01 -1.517355061652665071e+01 9.814453125000000000e-01
-1.385674030142745927e+01 -1.489464034289818706e+01 -1.517183988143184692e+01 9.816894531250000000e-01
-1.384588386094309520e+01 -1.489387388716014371e+01 -1.516935295692574215e+01 9.819335937500000000e-01
-1.382181204332798963e+01 -1.489185335347591099e+01 -1.516628275604618281e+01 9.821777343750000000e-01
-1.379345814874677778e+01 -1.488608879147075115e+01 -1.516006262520223125e+01 9.824218750000000000e-01
-1.377723294293960699e+01 -1.487165260769153896e+01 -1.515516966542212174e+01 9.826660156250000000e-01
-1.377607023379389162e+01 -1.484939036597454631e+01 -1.515509639935662101e+01 9.829101562500000000e-01
-1.376467655903484477e+01 -1.483511873812133430e+01 -1.515356802022334115e+01 9.831542968750000000e-01
-1.376025386348028867e+01 -1.482981411755030798e+01 -1.515301171780566314e+01 9.833984375000000000e-01
-1.375986941929598295e+01 -1.482159767406716888e+01 -1.514299029201076685e+01 9.836425781250000000e-01
-1.374563811142813208e+01 -1.481986439628608387e+01 -1.514046190126315494e+01 9.838867187500000000e-01
-1.370920891753093507e+01 -1.480174411316495053e+01 -1.513868508320550355e+01 9.841308593750000000e-01
-1.370694899013211909e+01 -1.479886846184484561e+01 -1.513703813190966230e+01 9.843750000000000000e-01
-1.370471066219840850e+01 -1.479601519334370430e+01 -1.513444397795922391e+01 9.846191406250000000e-01
-1.370029725306264545e+01 -1.477722105981484724e+01 -1.512372293444974858e+01 9.848632812500000000e-01
-1.368910608797532369e+01 -1.477429142664041173e+01 -1.512362900556316347e+01 9.851074218750000000e-01
-1.368748921408625741e+01 -1.477346168030190476e+01 -1.512138087387814345e+01 9.853515625000000000e-01
-1.368734954540384940e+01 -1.476021089397658592e+01 -1.510579909183339531e+01 9.855957031250000000e-01
-1.366104046472496947e+01 -1.474514585756404728e+01 -1.510257489766701156e+01 9.858398437500000000e-01
-1.365940811596440518e+01 -1.473341495000064505e+01 -1.510176119075194379e+01 9.860839843750000000e-01
-1.365782729199479384e+01 -1.473213410680487101e+01 -1.509458964145921378e+01 9.863281250000000000e-01
-1.364681528675266442e+01 -1.471419432629217994e+01 -1.507523180148584885e+01 9.865722656250000000e-01
-1.364644258599658322e+01 -1.471086785080298931e+01 -1.506369800016847371e+01 9.868164062500000000e-01
-1.364024828376660992e+01 -1.468087927820572780e+01 -1.506269213008576280e+01 9.870605468750000000e-01
-1.362597390762393346e+01 -1.468058711856189369e+01 -1.505867453083950380e+01 9.873046875000000000e-01
-1.361735508250260729e+01 -1.467396891395650016e+01 -1.505495168170803133e+01 9.875488281250000000e-01
-1.361639551193721864e+01 -1.466332717969460653e+01 -1.504882973755647235e+01 9.877929687500000000e-01
-1.361184759771069253e+01 -1.459702555264951229e+01 -1.504300210580722030e+01 9.880371093750000000e-01
-1.361108458261124632e+01 -1.459607059554003960e+01 -1.503194657328682382e+01 9.882812500000000000e-01
-1.360340831500759506e+01 -1.456531957474228456e+01 -1.502300090802316745e+01 9.885253906250000000e-01
-1.360214838479692467e+01 -1.451634494694274835e+01 -1.499093094228105905e+01 9.887695312500000000e-01
-1.358805228725147529e+01 -1.450494520105514340e+01 -1.497996437972745909e+01 9.890136718750000000e-01
-1.357790856721764250e+01 -1.450046770554650521e+01 -1.497835376274287889e+01 9.892578125000000000e-01
-1.357133133803111136e+01 -1.448747858697318591e+01 -1.497485347371213038e+01 9.895019531250000000e-01
-1.355803260119806630e+01 -1.447819187866837964e+01 -1.496300345921360986e+01 9.897460937500000000e-01
-1.354482315705703677e+01 -1.444316871319871609e+01 -1.496016242910833327e+01 9.899902343750000000e-01
-1.353625474941179796e+01 -1.444053625253421380e+01 -1.495900050172958551e+01 9.902343750000000000e-01
-1.353424073617770418e+01 -1.441016419443549346e+01 -1.494861107088613750e+01 9.904785156250000000e-01
-1.350097637816465479e+01 -1.440934927345162286e+01 -1.494450034078433376e+01 9.907226562500000000e-01
-1.349011893381911875e+01 -1.440014775033771954e+01 -1.490613594852061752e+01 9.909667968750000000e-01
-1.348601528947931882e+01 -1.439001897503304761e+01 -1.490242153298794925e+01 9.912109375000000000e-01
-1.347554514519385727e+01 -1.437600628350902099e+01 -1.488592225979194339e+01 9.914550781250000000e-01
-1.347250135336068944e+01 -1.437022832628336744e+01 -1.484264205352359944e+01 9.916992187500000000e-01
-1.347243285632407428e+01 -1.435134969405781646e+01 -1.483050926805422698e+01 9.919433593750000000e-01
-1.343218298255998810e+01 -1.434506749730546815e+01 -1.482938483383412276e+01 9.921875000000000000e-01
-1.343188747200501254e+01 -1.434446589308635467e+01 -1.481559619611793721e+01 9.924316406250000000e-01
-1.337484289825590267e+01 -1.432999735344725600e+01 -1.480549210575568431e+01 9.926757812500000000e-01
-1.335701295472570749e+01 -1.431866416270124098e+01 -1.477842337734371014e+01 9.929199218750000000e-01
-1.332777828410812937e+01 -1.429471924343133793e+01 -1.476421287757338696e+01 9.931640625000000000e-01
-1.331953609551969642e+01 -1.429308170416576651e+01 -1.475592656693760851e+01 9.934082031250000000e-01
-1.329935760149337831e+01 -1.427119050803730005e+01 -1.475414879642232968e+01 9.936523437500000000e-01
-1.329588297074152692e+01 -1.425562201993720102e+01 -1.471416514915889096e+01 9.938964843750000000e-01
-1.329404106282362719e+01 -1.424684813335619182e+01 -1.471223416799386818e+01 9.941406250000000000e-01
-1.324796315850383976e+01 -1.423469125341072150e+01 -1.470644354649436281e+01 9.943847656250000000e-01
-1.322350807108284521e+01 -1.420500706914301681e+01 -1.469758016093155639e+01 9.946289062500000000e-01
-1.319937828000082547e+01 -1.419181282417841850e+01 -1.461260058679184937e+01 9.948730468750000000e-01
-1.316480738822546037e+01 -1.416213212942653854e+01 -1.460775448064696924e+01 9.951171875000000000e-01
-1.315195147269857578e+01 -1.412875894583430814e+01 -1.460406421025880874e+01 9.953613281250000000e-01
-1.314530383942062741e+01 -1.409717163611447077e+01 -1.456398961256461710e+01 9.956054687500000000e-01
-1.312975449667962025e+01 -1.409225341530860831e+01 -1.452542366577575450e+01 9.958496093750000000e-01
-1.311970964094692249e+01 -1.407648155419200009e+01 -1.451336945855081950e+01 9.960937500000000000e-01
-1.311185716328003892e+01 -1.402722493950045290e+01 -1.446344838578673730e+01 9.963378906250000000e-01
-1.304546274783461790e+01 -1.397293716242000094e+01 -1.446278669239461756e+01 9.965820312500000000e-01
-1.295085676500534078e+01 -1.393361510021324357e+01 -1.445615776812975994e+01 9.968261718750000000e-01
-1.290829646586131929e+01 -1.377430511453954409e+01 -1.445072178336804924e+01 9.970703125000000000e-01
-1.288471903531436524e+01 -1.373560571401616315e+01 -1.439622455727842620e+01 9.973144531250000000e-01
-1.288075072611083982e+01 -1.373068150178037605e+01 -1.438570692472999113e+01 9.975585937500000000e-01
-1.278923505067950828e+01 -1.372428087758100013e+01 -1.431674676084977449e+01 9.978027343750000000e-01
-1.276286152405162433e+01 -1.367921547445788022e+01 -1.426940501950119256e+01 9.980468750000000000e-01
-1.275003983153824372e+01 -1.360983972638046069e+01 -1.422121772144796203e+01 9.982910156250000000e-01
-1.274015781128936986e+01 -1.360799902615199031e+01 -1.418918545823064825e+01 9.985351562500000000e-01
-1.252162331840297149e+01 -1.360140361101507445e+01 -1.400656442776256405e+01 9.987792968750000000e-01
-1.250293846521031327e+01 -1.337598149504785106e+01 -1.397813974520782132e+01 9.990234375000000000e-01
-1.236401152769616729e+01 -1.316559537133480262e+01 -1.393521123325967537e+01 9.992675781250000000e-01
-1.231290186812991649e+01 -1.315973202261619868e+01 -1.386080361981616171e+01 9.995117187500000000e-01
-1.229109125010693226e+01 -1.315711393471043777e+01 -1.372221245820237634e+01 9.997558593750000000e-01
-1.202105471057426023e+01 -1.288939790027006183e+01 -1.364188328538468831e+01 1.000000000000000000e+00

